Two-Loop Spacelike Splitting Amplitude for N=4 Super-Yang-Mills Theory

The study of collinear behavior for gauge theories in the spacelike region is of great phenomenological and theoretical importance. We analytically calculate the two-loop spacelike splitting amplitude for the full color N=4 Super-Yang-Mills theory. The result is derived by two complementary methods starting from the known amplitude: one is based on a discontinuity analysis, while the other one is based on analytic continuation. Our result explicitly shows terms that violate naive factorization. However we show that factorization is restored at the level of color-summed unpolarized squared amplitudes at next-to-next-to-next-to leading order. We conjecture that the two-loop tripole terms in the generalized splitting amplitudes in QCD are identical to what we obtain in N=4 super Yang-Mills theory.

==> supplemental/TwoLoopAmplitude_SpaceLike_Collinear_Simplified.txt <==
{(25*Nc^2)/(2*ep^4) - (8*Pi^4)/45 + (16*Pi^4*x)/(45*(1 + x)) - (10*Nc^2*Log[delta])/ep^3 + (12*Nc^2*Log[delta]^2)/ep^2 - (32*Nc^2*Log[delta]^3)/(3*ep) + 8*Nc^2*Log[delta]^4 - (20*Nc^2*Log[s])/ep^3 + (8*Nc^2*Log[delta]*Log[s])/ep^2 - (8*Nc^2*Log[delta]^2*Log[s])/ep + (16*Nc^2*Log[delta]^3*Log[s])/3 + (18*Nc^2*Log[s]^2)/ep^2 - (4*Nc^2*Log[delta]*Log[s]^2)/ep + 4*Nc^2*Log[delta]^2*Log[s]^2 - (34*Nc^2*Log[s]^3)/(3*ep) + (4*Nc^2*Log[delta]*Log[s]^3)/3 + (11*Nc^2*Log[s]^4)/2 - (10*Nc^2*Log[x])/ep^3 + (4*Nc^2*Log[delta]*Log[x])/ep^2 - (4*Nc^2*Log[delta]^2*Log[x])/ep + (8*Nc^2*Log[delta]^3*Log[x])/3 + (18*Nc^2*Log[s]*Log[x])/ep^2 - (4*Nc^2*Log[delta]*Log[s]*Log[x])/ep + 4*Nc^2*Log[delta]^2*Log[s]*Log[x] - (17*Nc^2*Log[s]^2*Log[x])/ep + 2*Nc^2*Log[delta]*Log[s]^2*Log[x] + 11*Nc^2*Log[s]^3*Log[x] + (2*Nc^2*Log[x]^2)/ep^2 + (4*x*Log[x]^2)/(ep^2*(1 + x)) - (4*Nc^2*Log[s]*Log[x]^2)/ep - (8*x*Log[s]*Log[x]^2)/(ep + ep*x) + 4*Nc^2*Log[s]^2*Log[x]^2 + (8*x*Log[s]^2*Log[x]^2)/(1 + x) + (5*Nc^2*Log[x]^3)/(3*ep) - (2*Nc^2*Log[delta]*Log[x]^3)/3 - 3*Nc^2*Log[s]*Log[x]^3 - (3*Nc^2*Log[x]^4)/2 - (2*x*Log[x]^4)/(1 + x) - (4*Log[x]*Log[1 + x])/ep^2 - (8*x*Log[x]*Log[1 + x])/(ep^2*(1 + x)) + (8*Log[s]*Log[x]*Log[1 + x])/ep + (16*x*Log[s]*Log[x]*Log[1 + x])/(ep + ep*x) - 8*Log[s]^2*Log[x]*Log[1 + x] - (16*x*Log[s]^2*Log[x]*Log[1 + x])/(1 + x) + (8*Log[x]^2*Log[1 + x])/ep - (5*Nc^2*Log[x]^2*Log[1 + x])/ep - (8*x*Log[x]^2*Log[1 + x])/(ep + ep*x) + 2*Nc^2*Log[delta]*Log[x]^2*Log[1 + x] - 16*Log[s]*Log[x]^2*Log[1 + x] + 9*Nc^2*Log[s]*Log[x]^2*Log[1 + x] + (16*x*Log[s]*Log[x]^2*Log[1 + x])/(1 + x) + (16*Log[x]^3*Log[1 + x])/3 + (16*Nc^2*Log[x]^3*Log[1 + x])/3 + (16*x*Log[x]^3*Log[1 + x])/(3*(1 + x)) + (8*Log[1 + x]^2)/ep^2 - (16*Log[s]*Log[1 + x]^2)/ep + 16*Log[s]^2*Log[1 + x]^2 - (16*Log[x]*Log[1 + x]^2)/ep + (16*x*Log[x]*Log[1 + x]^2)/(ep + ep*x) + 32*Log[s]*Log[x]*Log[1 + x]^2 - (32*x*Log[s]*Log[x]*Log[1 + x]^2)/(1 + x) + 16*Log[-x]*Log[x]*Log[1 + x]^2 - 5*Nc^2*Log[-x]*Log[x]*Log[1 + x]^2 - (8*x*Log[-x]*Log[x]*Log[1 + x]^2)/(1 + x) - 16*Log[x]^2*Log[1 + x]^2 - (5*Nc^2*Log[x]^2*Log[1 + x]^2)/2 + (8*x*Log[x]^2*Log[1 + x]^2)/(1 + x) - (40*Log[-x]*Log[1 + x]^3)/3 + (80*x*Log[-x]*Log[1 + x]^3)/(3*(1 + x)) + 16*Log[x]*Log[1 + x]^3 - (16*x*Log[x]*Log[1 + x]^3)/(1 + x) - 4*Log[1 + x]^4 - (5*Nc^2*Log[1 - z])/ep^3 + (12*Nc^2*Log[delta]*Log[1 - z])/ep^2 - (16*Nc^2*Log[delta]^2*Log[1 - z])/ep + 16*Nc^2*Log[delta]^3*Log[1 - z] + (4*Nc^2*Log[s]*Log[1 - z])/ep^2 - (8*Nc^2*Log[delta]*Log[s]*Log[1 - z])/ep + 8*Nc^2*Log[delta]^2*Log[s]*Log[1 - z] - (2*Nc^2*Log[s]^2*Log[1 - z])/ep + 4*Nc^2*Log[delta]*Log[s]^2*Log[1 - z] + (2*Nc^2*Log[s]^3*Log[1 - z])/3 + (2*Nc^2*Log[x]*Log[1 - z])/ep^2 - (4*Nc^2*Log[delta]*Log[x]*Log[1 - z])/ep + 4*Nc^2*Log[delta]^2*Log[x]*Log[1 - z] - (2*Nc^2*Log[s]*Log[x]*Log[1 - z])/ep + 4*Nc^2*Log[delta]*Log[s]*Log[x]*Log[1 - z] + Nc^2*Log[s]^2*Log[x]*Log[1 - z] - (Nc^2*Log[x]^3*Log[1 - z])/3 + Nc^2*Log[x]^2*Log[1 + x]*Log[1 - z] + (3*Nc^2*Log[1 - z]^2)/ep^2 - (8*Nc^2*Log[delta]*Log[1 - z]^2)/ep + 12*Nc^2*Log[delta]^2*Log[1 - z]^2 - (2*Nc^2*Log[s]*Log[1 - z]^2)/ep + 4*Nc^2*Log[delta]*Log[s]*Log[1 - z]^2 + Nc^2*Log[s]^2*Log[1 - z]^2 - (Nc^2*Log[x]*Log[1 - z]^2)/ep + 2*Nc^2*Log[delta]*Log[x]*Log[1 - z]^2 + Nc^2*Log[s]*Log[x]*Log[1 - z]^2 - (4*Nc^2*Log[1 - z]^3)/(3*ep) + 4*Nc^2*Log[delta]*Log[1 - z]^3 + (2*Nc^2*Log[s]*Log[1 - z]^3)/3 + (Nc^2*Log[x]*Log[1 - z]^3)/3 + (Nc^2*Log[1 - z]^4)/2 - (5*Nc^2*Log[z])/ep^3 + (12*Nc^2*Log[delta]*Log[z])/ep^2 - (16*Nc^2*Log[delta]^2*Log[z])/ep + 16*Nc^2*Log[delta]^3*Log[z] + (4*Nc^2*Log[s]*Log[z])/ep^2 - (8*Nc^2*Log[delta]*Log[s]*Log[z])/ep + 8*Nc^2*Log[delta]^2*Log[s]*Log[z] - (2*Nc^2*Log[s]^2*Log[z])/ep + 4*Nc^2*Log[delta]*Log[s]^2*Log[z] + (2*Nc^2*Log[s]^3*Log[z])/3 + (2*Nc^2*Log[x]*Log[z])/ep^2 - (4*Nc^2*Log[delta]*Log[x]*Log[z])/ep + 4*Nc^2*Log[delta]^2*Log[x]*Log[z] - (2*Nc^2*Log[s]*Log[x]*Log[z])/ep + 4*Nc^2*Log[delta]*Log[s]*Log[x]*Log[z] + Nc^2*Log[s]^2*Log[x]*Log[z] - (Nc^2*Log[x]^3*Log[z])/3 + Nc^2*Log[x]^2*Log[1 + x]*Log[z] - (4*Nc^2*Log[1 - z]*Log[z])/ep^2 + (8*Nc^2*Log[delta]*Log[1 - z]*Log[z])/ep - 8*Nc^2*Log[delta]^2*Log[1 - z]*Log[z] + (4*Nc^2*Log[s]*Log[1 - z]*Log[z])/ep - 8*Nc^2*Log[delta]*Log[s]*Log[1 - z]*Log[z] - 2*Nc^2*Log[s]^2*Log[1 - z]*Log[z] + (2*Nc^2*Log[x]*Log[1 - z]*Log[z])/ep - 4*Nc^2*Log[delta]*Log[x]*Log[1 - z]*Log[z] - 2*Nc^2*Log[s]*Log[x]*Log[1 - z]*Log[z] - (7*Nc^2*Log[1 - z]^2*Log[z])/ep + 16*Nc^2*Log[delta]*Log[1 - z]^2*Log[z] + 6*Nc^2*Log[s]*Log[1 - z]^2*Log[z] + 3*Nc^2*Log[x]*Log[1 - z]^2*Log[z] + (Nc^2*Log[1 - z]^3*Log[z])/3 + (3*Nc^2*Log[z]^2)/ep^2 - (8*Nc^2*Log[delta]*Log[z]^2)/ep + 12*Nc^2*Log[delta]^2*Log[z]^2 - (2*Nc^2*Log[s]*Log[z]^2)/ep + 4*Nc^2*Log[delta]*Log[s]*Log[z]^2 + Nc^2*Log[s]^2*Log[z]^2 - (Nc^2*Log[x]*Log[z]^2)/ep + 2*Nc^2*Log[delta]*Log[x]*Log[z]^2 + Nc^2*Log[s]*Log[x]*Log[z]^2 + (3*Nc^2*Log[1 - z]*Log[z]^2)/ep - 8*Nc^2*Log[delta]*Log[1 - z]*Log[z]^2 - 2*Nc^2*Log[s]*Log[1 - z]*Log[z]^2 - Nc^2*Log[x]*Log[1 - z]*Log[z]^2 + 3*Nc^2*Log[1 - z]^2*Log[z]^2 - (4*Nc^2*Log[z]^3)/(3*ep) + 4*Nc^2*Log[delta]*Log[z]^3 + (2*Nc^2*Log[s]*Log[z]^3)/3 + (Nc^2*Log[x]*Log[z]^3)/3 - (5*Nc^2*Log[1 - z]*Log[z]^3)/3 + (Nc^2*Log[z]^4)/2 - (10*Nc^2*Log[1 - z]*PolyLog[2, 1 - z])/ep + 24*Nc^2*Log[delta]*Log[1 - z]*PolyLog[2, 1 - z] + 8*Nc^2*Log[s]*Log[1 - z]*PolyLog[2, 1 - z] + 4*Nc^2*Log[x]*Log[1 - z]*PolyLog[2, 1 - z] + 2*Nc^2*Log[1 - z]^2*PolyLog[2, 1 - z] + 2*Nc^2*Log[1 - z]*Log[z]*PolyLog[2, 1 - z] - (10*Nc^2*Log[1 - z]*PolyLog[2, z])/ep + 24*Nc^2*Log[delta]*Log[1 - z]*PolyLog[2, z] + 8*Nc^2*Log[s]*Log[1 - z]*PolyLog[2, z] + 4*Nc^2*Log[x]*Log[1 - z]*PolyLog[2, z] + 2*Nc^2*Log[1 - z]^2*PolyLog[2, z] + 2*Nc^2*Log[1 - z]*Log[z]*PolyLog[2, z] + (10*Nc^2*PolyLog[3, -x])/ep - 4*Nc^2*Log[delta]*PolyLog[3, -x] - 18*Nc^2*Log[s]*PolyLog[3, -x] - 16*Log[x]*PolyLog[3, -x] - 4*Nc^2*Log[x]*PolyLog[3, -x] - (40*x*Log[x]*PolyLog[3, -x])/(1 + x) + 40*Log[1 + x]*PolyLog[3, -x] + 10*Nc^2*Log[1 + x]*PolyLog[3, -x] - (32*x*Log[1 + x]*PolyLog[3, -x])/(1 + x) - 2*Nc^2*Log[1 - z]*PolyLog[3, -x] - 2*Nc^2*Log[z]*PolyLog[3, -x] - 32*Log[x]*PolyLog[3, 1 + x] + 10*Nc^2*Log[x]*PolyLog[3, 1 + x] + (16*x*Log[x]*PolyLog[3, 1 + x])/(1 + x) + 16*Log[1 + x]*PolyLog[3, 1 + x] - (32*x*Log[1 + x]*PolyLog[3, 1 + x])/(1 + x) + (10*Nc^2*PolyLog[3, 1 - z])/ep - 24*Nc^2*Log[delta]*PolyLog[3, 1 - z] - 8*Nc^2*Log[s]*PolyLog[3, 1 - z] - 4*Nc^2*Log[x]*PolyLog[3, 1 - z] - 2*Nc^2*Log[1 - z]*PolyLog[3, 1 - z] - 2*Nc^2*Log[z]*PolyLog[3, 1 - z] + (10*Nc^2*PolyLog[3, z])/ep - 24*Nc^2*Log[delta]*PolyLog[3, z] - 8*Nc^2*Log[s]*PolyLog[3, z] - 4*Nc^2*Log[x]*PolyLog[3, z] - 2*Nc^2*Log[1 - z]*PolyLog[3, z] - 2*Nc^2*Log[z]*PolyLog[3, z] - 16*PolyLog[4, -x] - 10*Nc^2*PolyLog[4, -x] + (80*x*PolyLog[4, -x])/(1 + x) + 16*PolyLog[4, 1 + x] - (32*x*PolyLog[4, 1 + x])/(1 + x) - 16*PolyLog[2, 2, -x] + 10*Nc^2*PolyLog[2, 2, -x] - (16*x*PolyLog[2, 2, -x])/(1 + x) + (30*Nc^2*tci[1, 1])/ep^3 - (4*Log[delta]*tci[1, 1])/ep^2 - (32*Nc^2*Log[delta]*tci[1, 1])/ep^2 + (16*Log[delta]^2*tci[1, 1])/ep + (40*Nc^2*Log[delta]^2*tci[1, 1])/ep - 32*Log[delta]^3*tci[1, 1] - (112*Nc^2*Log[delta]^3*tci[1, 1])/3 + (2*Log[s]*tci[1, 1])/ep^2 - (44*Nc^2*Log[s]*tci[1, 1])/ep^2 - (8*Log[delta]*Log[s]*tci[1, 1])/ep + (24*Nc^2*Log[delta]*Log[s]*tci[1, 1])/ep + 16*Log[delta]^2*Log[s]*tci[1, 1] - 24*Nc^2*Log[delta]^2*Log[s]*tci[1, 1] + (38*Nc^2*Log[s]^2*tci[1, 1])/ep - 12*Nc^2*Log[delta]*Log[s]^2*tci[1, 1] - (70*Nc^2*Log[s]^3*tci[1, 1])/3 - (2*Log[x]*tci[1, 1])/ep^2 - (22*Nc^2*Log[x]*tci[1, 1])/ep^2 - (12*x*Log[x]*tci[1, 1])/(ep^2*(1 + x)) - (8*Log[delta]*Log[x]*tci[1, 1])/ep + (12*Nc^2*Log[delta]*Log[x]*tci[1, 1])/ep + (16*x*Log[delta]*Log[x]*tci[1, 1])/(ep + ep*x) + 16*Log[delta]^2*Log[x]*tci[1, 1] - 12*Nc^2*Log[delta]^2*Log[x]*tci[1, 1] - (32*x*Log[delta]^2*Log[x]*tci[1, 1])/(1 + x) + (8*Log[s]*Log[x]*tci[1, 1])/ep + (38*Nc^2*Log[s]*Log[x]*tci[1, 1])/ep + (16*x*Log[s]*Log[x]*tci[1, 1])/(ep + ep*x) - 12*Nc^2*Log[delta]*Log[s]*Log[x]*tci[1, 1] - 8*Log[s]^2*Log[x]*tci[1, 1] - 35*Nc^2*Log[s]^2*Log[x]*tci[1, 1] - (16*x*Log[s]^2*Log[x]*tci[1, 1])/(1 + x) + (8*Log[x]^2*tci[1, 1])/ep + (4*Nc^2*Log[x]^2*tci[1, 1])/ep - 16*Log[s]*Log[x]^2*tci[1, 1] - 8*Nc^2*Log[s]*Log[x]^2*tci[1, 1] - 8*Log[x]^3*tci[1, 1] + (11*Nc^2*Log[x]^3*tci[1, 1])/3 + (12*x*Log[x]^3*tci[1, 1])/(1 + x) + (14*Log[1 + x]*tci[1, 1])/ep^2 + (16*Pi^2*Log[1 + x]*tci[1, 1])/3 + (4*x*Log[1 + x]*tci[1, 1])/(ep^2*(1 + x)) - (32*Pi^2*x*Log[1 + x]*tci[1, 1])/(3*(1 + x)) + (8*Log[delta]*Log[1 + x]*tci[1, 1])/ep - (16*x*Log[delta]*Log[1 + x]*tci[1, 1])/(ep + ep*x) - 16*Log[delta]^2*Log[1 + x]*tci[1, 1] + (32*x*Log[delta]^2*Log[1 + x]*tci[1, 1])/(1 + x) - (32*Log[s]*Log[1 + x]*tci[1, 1])/ep + 32*Log[s]^2*Log[1 + x]*tci[1, 1] - (40*Log[x]*Log[1 + x]*tci[1, 1])/ep + (16*x*Log[x]*Log[1 + x]*tci[1, 1])/(ep + ep*x) + 80*Log[s]*Log[x]*Log[1 + x]*tci[1, 1] - (32*x*Log[s]*Log[x]*Log[1 + x]*tci[1, 1])/(1 + x) + 4*Log[x]^2*Log[1 + x]*tci[1, 1] - 11*Nc^2*Log[x]^2*Log[1 + x]*tci[1, 1] - (16*x*Log[x]^2*Log[1 + x]*tci[1, 1])/(1 + x) + (16*Log[1 + x]^2*tci[1, 1])/ep - 32*Log[s]*Log[1 + x]^2*tci[1, 1] - 40*Log[-x]*Log[1 + x]^2*tci[1, 1] + (80*x*Log[-x]*Log[1 + x]^2*tci[1, 1])/(1 + x) + 16*Log[x]*Log[1 + x]^2*tci[1, 1] - (16*x*Log[x]*Log[1 + x]^2*tci[1, 1])/(1 + x) - 16*Log[1 + x]^3*tci[1, 1] + (16*Log[yt]^3*tci[1, 1])/3 + (2*Log[1 - z]*tci[1, 1])/ep^2 - (16*Nc^2*Log[1 - z]*tci[1, 1])/ep^2 + (40*Nc^2*Log[delta]*Log[1 - z]*tci[1, 1])/ep - 16*Log[delta]^2*Log[1 - z]*tci[1, 1] - 56*Nc^2*Log[delta]^2*Log[1 - z]*tci[1, 1] - (4*Log[s]*Log[1 - z]*tci[1, 1])/ep + (12*Nc^2*Log[s]*Log[1 - z]*tci[1, 1])/ep + 16*Log[delta]*Log[s]*Log[1 - z]*tci[1, 1] - 24*Nc^2*Log[delta]*Log[s]*Log[1 - z]*tci[1, 1] - 6*Nc^2*Log[s]^2*Log[1 - z]*tci[1, 1] - (4*Log[x]*Log[1 - z]*tci[1, 1])/ep + (6*Nc^2*Log[x]*Log[1 - z]*tci[1, 1])/ep + (8*x*Log[x]*Log[1 - z]*tci[1, 1])/(ep + ep*x) + 16*Log[delta]*Log[x]*Log[1 - z]*tci[1, 1] - 12*Nc^2*Log[delta]*Log[x]*Log[1 - z]*tci[1, 1] - (32*x*Log[delta]*Log[x]*Log[1 - z]*tci[1, 1])/(1 + x) - 6*Nc^2*Log[s]*Log[x]*Log[1 - z]*tci[1, 1] + (4*Log[1 + x]*Log[1 - z]*tci[1, 1])/ep - (8*x*Log[1 + x]*Log[1 - z]*tci[1, 1])/(ep + ep*x) - 16*Log[delta]*Log[1 + x]*Log[1 - z]*tci[1, 1] + (32*x*Log[delta]*Log[1 + x]*Log[1 - z]*tci[1, 1])/(1 + x) - (4*Log[1 - z]^2*tci[1, 1])/ep + (10*Nc^2*Log[1 - z]^2*tci[1, 1])/ep + 8*Log[delta]*Log[1 - z]^2*tci[1, 1] - 28*Nc^2*Log[delta]*Log[1 - z]^2*tci[1, 1] + 4*Log[s]*Log[1 - z]^2*tci[1, 1] - 6*Nc^2*Log[s]*Log[1 - z]^2*tci[1, 1] + 4*Log[x]*Log[1 - z]^2*tci[1, 1] - 3*Nc^2*Log[x]*Log[1 - z]^2*tci[1, 1] - (8*x*Log[x]*Log[1 - z]^2*tci[1, 1])/(1 + x) - 4*Log[1 + x]*Log[1 - z]^2*tci[1, 1] + (8*x*Log[1 + x]*Log[1 - z]^2*tci[1, 1])/(1 + x) + 4*Log[1 - z]^3*tci[1, 1] - (14*Nc^2*Log[1 - z]^3*tci[1, 1])/3 + (2*Log[z]*tci[1, 1])/ep^2 + (4*Nc^2*Log[z]*tci[1, 1])/ep^2 - (16*Log[delta]*Log[z]*tci[1, 1])/ep - (8*Nc^2*Log[delta]*Log[z]*tci[1, 1])/ep + 48*Log[delta]^2*Log[z]*tci[1, 1] + 8*Nc^2*Log[delta]^2*Log[z]*tci[1, 1] + (4*Log[s]*Log[z]*tci[1, 1])/ep - (4*Nc^2*Log[s]*Log[z]*tci[1, 1])/ep - 16*Log[delta]*Log[s]*Log[z]*tci[1, 1] + 8*Nc^2*Log[delta]*Log[s]*Log[z]*tci[1, 1] + 2*Nc^2*Log[s]^2*Log[z]*tci[1, 1] + (4*Log[x]*Log[z]*tci[1, 1])/ep - (2*Nc^2*Log[x]*Log[z]*tci[1, 1])/ep - (8*x*Log[x]*Log[z]*tci[1, 1])/(ep + ep*x) - 16*Log[delta]*Log[x]*Log[z]*tci[1, 1] + 4*Nc^2*Log[delta]*Log[x]*Log[z]*tci[1, 1] + (32*x*Log[delta]*Log[x]*Log[z]*tci[1, 1])/(1 + x) + 2*Nc^2*Log[s]*Log[x]*Log[z]*tci[1, 1] - (4*Log[1 + x]*Log[z]*tci[1, 1])/ep + (8*x*Log[1 + x]*Log[z]*tci[1, 1])/(ep + ep*x) + 16*Log[delta]*Log[1 + x]*Log[z]*tci[1, 1] - (32*x*Log[delta]*Log[1 + x]*Log[z]*tci[1, 1])/(1 + x) - (16*Nc^2*Log[1 - z]*Log[z]*tci[1, 1])/ep + 16*Log[delta]*Log[1 - z]*Log[z]*tci[1, 1] + 40*Nc^2*Log[delta]*Log[1 - z]*Log[z]*tci[1, 1] - 8*Log[s]*Log[1 - z]*Log[z]*tci[1, 1] + 12*Nc^2*Log[s]*Log[1 - z]*Log[z]*tci[1, 1] - 8*Log[x]*Log[1 - z]*Log[z]*tci[1, 1] + 6*Nc^2*Log[x]*Log[1 - z]*Log[z]*tci[1, 1] + (16*x*Log[x]*Log[1 - z]*Log[z]*tci[1, 1])/(1 + x) + 8*Log[1 + x]*Log[1 - z]*Log[z]*tci[1, 1] - (16*x*Log[1 + x]*Log[1 - z]*Log[z]*tci[1, 1])/(1 + x) - 4*Log[1 - z]^2*Log[z]*tci[1, 1] + (4*Log[z]^2*tci[1, 1])/ep + (6*Nc^2*Log[z]^2*tci[1, 1])/ep - 24*Log[delta]*Log[z]^2*tci[1, 1] - 12*Nc^2*Log[delta]*Log[z]^2*tci[1, 1] + 4*Log[s]*Log[z]^2*tci[1, 1] - 6*Nc^2*Log[s]*Log[z]^2*tci[1, 1] + 4*Log[x]*Log[z]^2*tci[1, 1] - 3*Nc^2*Log[x]*Log[z]^2*tci[1, 1] - (8*x*Log[x]*Log[z]^2*tci[1, 1])/(1 + x) - 4*Log[1 + x]*Log[z]^2*tci[1, 1] + (8*x*Log[1 + x]*Log[z]^2*tci[1, 1])/(1 + x) - 4*Log[1 - z]*Log[z]^2*tci[1, 1] - 4*Nc^2*Log[1 - z]*Log[z]^2*tci[1, 1] + 4*Log[z]^3*tci[1, 1] + (2*Nc^2*Log[z]^3*tci[1, 1])/3 - 12*Nc^2*Log[1 - z]*PolyLog[2, 1 - z]*tci[1, 1] - 12*Nc^2*Log[1 - z]*PolyLog[2, z]*tci[1, 1] + 56*PolyLog[3, -x]*tci[1, 1] + 22*Nc^2*PolyLog[3, -x]*tci[1, 1] - (16*x*PolyLog[3, -x]*tci[1, 1])/(1 + x) + 16*PolyLog[3, 1 + x]*tci[1, 1] - (32*x*PolyLog[3, 1 + x]*tci[1, 1])/(1 + x) + 12*Nc^2*PolyLog[3, 1 - z]*tci[1, 1] + 12*Nc^2*PolyLog[3, z]*tci[1, 1] + (4*tci[1, 1]^2)/ep^2 + (263*Nc^2*tci[1, 1]^2)/(6*ep^2) + (8*x*tci[1, 1]^2)/(ep^2*(1 + x)) + (8*Log[delta]*tci[1, 1]^2)/ep - (160*Nc^2*Log[delta]*tci[1, 1]^2)/(3*ep) - (32*x*Log[delta]*tci[1, 1]^2)/(ep + ep*x) + (206*Nc^2*Log[delta]^2*tci[1, 1]^2)/3 + (64*x*Log[delta]^2*tci[1, 1]^2)/(1 + x) - (12*Log[s]*tci[1, 1]^2)/ep - (61*Nc^2*Log[s]*tci[1, 1]^2)/ep - 16*Log[delta]*Log[s]*tci[1, 1]^2 + 38*Nc^2*Log[delta]*Log[s]*tci[1, 1]^2 + 16*Log[s]^2*tci[1, 1]^2 + (103*Nc^2*Log[s]^2*tci[1, 1]^2)/2 - (20*Log[x]*tci[1, 1]^2)/ep - (33*Nc^2*Log[x]*tci[1, 1]^2)/ep - (8*x*Log[x]*tci[1, 1]^2)/(ep + ep*x) - 16*Log[delta]*Log[x]*tci[1, 1]^2 + 20*Nc^2*Log[delta]*Log[x]*tci[1, 1]^2 + (32*x*Log[delta]*Log[x]*tci[1, 1]^2)/(1 + x) + 48*Log[s]*Log[x]*tci[1, 1]^2 + 56*Nc^2*Log[s]*Log[x]*tci[1, 1]^2 + 32*Log[x]^2*tci[1, 1]^2 + (53*Nc^2*Log[x]^2*tci[1, 1]^2)/6 - (46*x*Log[x]^2*tci[1, 1]^2)/(3*(1 + x)) + (28*Log[1 + x]*tci[1, 1]^2)/ep + (5*Nc^2*Log[1 + x]*tci[1, 1]^2)/ep + (8*x*Log[1 + x]*tci[1, 1]^2)/(ep + ep*x) + 16*Log[delta]*Log[1 + x]*tci[1, 1]^2 - 2*Nc^2*Log[delta]*Log[1 + x]*tci[1, 1]^2 - (32*x*Log[delta]*Log[1 + x]*tci[1, 1]^2)/(1 + x) - 64*Log[s]*Log[1 + x]*tci[1, 1]^2 - 9*Nc^2*Log[s]*Log[1 + x]*tci[1, 1]^2 - (146*Log[x]*Log[1 + x]*tci[1, 1]^2)/3 - 7*Nc^2*Log[x]*Log[1 + x]*tci[1, 1]^2 - (4*x*Log[x]*Log[1 + x]*tci[1, 1]^2)/(3*(1 + x)) + (52*Log[1 + x]^2*tci[1, 1]^2)/3 + (5*Nc^2*Log[1 + x]^2*tci[1, 1]^2)/2 + 8*Log[yt]^2*tci[1, 1]^2 - (16*x*Log[yt]^2*tci[1, 1]^2)/(1 + x) + (12*Log[1 - z]*tci[1, 1]^2)/ep - (85*Nc^2*Log[1 - z]*tci[1, 1]^2)/(3*ep) - (16*x*Log[1 - z]*tci[1, 1]^2)/(ep + ep*x) - 32*Log[delta]*Log[1 - z]*tci[1, 1]^2 + (218*Nc^2*Log[delta]*Log[1 - z]*tci[1, 1]^2)/3 + (64*x*Log[delta]*Log[1 - z]*tci[1, 1]^2)/(1 + x) - 8*Log[s]*Log[1 - z]*tci[1, 1]^2 + (61*Nc^2*Log[s]*Log[1 - z]*tci[1, 1]^2)/3 - 8*Log[x]*Log[1 - z]*tci[1, 1]^2 + (32*Nc^2*Log[x]*Log[1 - z]*tci[1, 1]^2)/3 + (16*x*Log[x]*Log[1 - z]*tci[1, 1]^2)/(1 + x) + 8*Log[1 + x]*Log[1 - z]*tci[1, 1]^2 - Nc^2*Log[1 + x]*Log[1 - z]*tci[1, 1]^2 - (16*x*Log[1 + x]*Log[1 - z]*tci[1, 1]^2)/(1 + x) - 16*Log[1 - z]^2*tci[1, 1]^2 + (35*Nc^2*Log[1 - z]^2*tci[1, 1]^2)/2 + (16*x*Log[1 - z]^2*tci[1, 1]^2)/(1 + x) - (4*Log[z]*tci[1, 1]^2)/ep + (52*Nc^2*Log[z]*tci[1, 1]^2)/(3*ep) + (16*x*Log[z]*tci[1, 1]^2)/(ep + ep*x) - (130*Nc^2*Log[delta]*Log[z]*tci[1, 1]^2)/3 - (64*x*Log[delta]*Log[z]*tci[1, 1]^2)/(1 + x) + 8*Log[s]*Log[z]*tci[1, 1]^2 - 13*Nc^2*Log[s]*Log[z]*tci[1, 1]^2 + 8*Log[x]*Log[z]*tci[1, 1]^2 - 6*Nc^2*Log[x]*Log[z]*tci[1, 1]^2 - (16*x*Log[x]*Log[z]*tci[1, 1]^2)/(1 + x) - 8*Log[1 + x]*Log[z]*tci[1, 1]^2 - Nc^2*Log[1 + x]*Log[z]*tci[1, 1]^2 + (16*x*Log[1 + x]*Log[z]*tci[1, 1]^2)/(1 + x) + 16*Log[1 - z]*Log[z]*tci[1, 1]^2 - (91*Nc^2*Log[1 - z]*Log[z]*tci[1, 1]^2)/3 - (32*x*Log[1 - z]*Log[z]*tci[1, 1]^2)/(1 + x) + (79*Nc^2*Log[z]^2*tci[1, 1]^2)/6 + (16*x*Log[z]^2*tci[1, 1]^2)/(1 + x) + (8*tci[1, 1]^3)/ep + (139*Nc^2*tci[1, 1]^3)/(3*ep) + (16*x*tci[1, 1]^3)/(ep + ep*x) + (70*Log[delta]*tci[1, 1]^3)/3 - (182*Nc^2*Log[delta]*tci[1, 1]^3)/3 - (64*x*Log[delta]*tci[1, 1]^3)/(1 + x) - (83*Log[s]*tci[1, 1]^3)/3 - (187*Nc^2*Log[s]*tci[1, 1]^3)/3 - (109*Log[x]*tci[1, 1]^3)/3 - (110*Nc^2*Log[x]*tci[1, 1]^3)/3 - (14*x*Log[x]*tci[1, 1]^3)/(1 + x) + (143*Log[1 + x]*tci[1, 1]^3)/3 + 11*Nc^2*Log[1 + x]*tci[1, 1]^3 + (14*x*Log[1 + x]*tci[1, 1]^3)/(1 + x) - (4*Log[yt]*tci[1, 1]^3)/3 + (61*Log[1 - z]*tci[1, 1]^3)/3 - (97*Nc^2*Log[1 - z]*tci[1, 1]^3)/3 - (32*x*Log[1 - z]*tci[1, 1]^3)/(1 + x) - (35*Log[z]*tci[1, 1]^3)/3 + 25*Nc^2*Log[z]*tci[1, 1]^3 + (32*x*Log[z]*tci[1, 1]^3)/(1 + x) + (20*tci[1, 1]^4)/3 + (5323*Nc^2*tci[1, 1]^4)/144 + (412*x*tci[1, 1]^4)/(15*(1 + x)) + (2*Log[1 + x]*PolyLog[2, 1 + x]*((-5*Nc^2*(1 + x) + 8*(2 + x))*Log[x] + 12*(-1 + x)*(Log[1 + x] + 2*tci[1, 1])))/(1 + x) - (10*Nc^2*tcr[1, 2])/ep^3 + (24*Nc^2*Log[delta]*tcr[1, 2])/ep^2 - (32*Nc^2*Log[delta]^2*tcr[1, 2])/ep + 32*Nc^2*Log[delta]^3*tcr[1, 2] + (8*Nc^2*Log[s]*tcr[1, 2])/ep^2 - (16*Nc^2*Log[delta]*Log[s]*tcr[1, 2])/ep + 16*Nc^2*Log[delta]^2*Log[s]*tcr[1, 2] - (4*Nc^2*Log[s]^2*tcr[1, 2])/ep + 8*Nc^2*Log[delta]*Log[s]^2*tcr[1, 2] + (4*Nc^2*Log[s]^3*tcr[1, 2])/3 + (4*Nc^2*Log[x]*tcr[1, 2])/ep^2 - (8*Nc^2*Log[delta]*Log[x]*tcr[1, 2])/ep + 8*Nc^2*Log[delta]^2*Log[x]*tcr[1, 2] - (4*Nc^2*Log[s]*Log[x]*tcr[1, 2])/ep + 8*Nc^2*Log[delta]*Log[s]*Log[x]*tcr[1, 2] + 2*Nc^2*Log[s]^2*Log[x]*tcr[1, 2] - (2*Nc^2*Log[x]^3*tcr[1, 2])/3 + 2*Nc^2*Log[x]^2*Log[1 + x]*tcr[1, 2] + (12*Nc^2*Log[1 - z]*tcr[1, 2])/ep^2 - (32*Nc^2*Log[delta]*Log[1 - z]*tcr[1, 2])/ep + 48*Nc^2*Log[delta]^2*Log[1 - z]*tcr[1, 2] - (8*Nc^2*Log[s]*Log[1 - z]*tcr[1, 2])/ep + 16*Nc^2*Log[delta]*Log[s]*Log[1 - z]*tcr[1, 2] + 4*Nc^2*Log[s]^2*Log[1 - z]*tcr[1, 2] - (4*Nc^2*Log[x]*Log[1 - z]*tcr[1, 2])/ep + 8*Nc^2*Log[delta]*Log[x]*Log[1 - z]*tcr[1, 2] + 4*Nc^2*Log[s]*Log[x]*Log[1 - z]*tcr[1, 2] - (8*Nc^2*Log[1 - z]^2*tcr[1, 2])/ep + 24*Nc^2*Log[delta]*Log[1 - z]^2*tcr[1, 2] + 4*Nc^2*Log[s]*Log[1 - z]^2*tcr[1, 2] + 2*Nc^2*Log[x]*Log[1 - z]^2*tcr[1, 2] + 4*Nc^2*Log[1 - z]^3*tcr[1, 2] + (12*Nc^2*Log[z]*tcr[1, 2])/ep^2 - (32*Nc^2*Log[delta]*Log[z]*tcr[1, 2])/ep + 48*Nc^2*Log[delta]^2*Log[z]*tcr[1, 2] - (8*Nc^2*Log[s]*Log[z]*tcr[1, 2])/ep + 16*Nc^2*Log[delta]*Log[s]*Log[z]*tcr[1, 2] + 4*Nc^2*Log[s]^2*Log[z]*tcr[1, 2] - (4*Nc^2*Log[x]*Log[z]*tcr[1, 2])/ep + 8*Nc^2*Log[delta]*Log[x]*Log[z]*tcr[1, 2] + 4*Nc^2*Log[s]*Log[x]*Log[z]*tcr[1, 2] + (8*Nc^2*Log[1 - z]*Log[z]*tcr[1, 2])/ep - 16*Nc^2*Log[delta]*Log[1 - z]*Log[z]*tcr[1, 2] - 8*Nc^2*Log[s]*Log[1 - z]*Log[z]*tcr[1, 2] - 4*Nc^2*Log[x]*Log[1 - z]*Log[z]*tcr[1, 2] + 16*Nc^2*Log[1 - z]^2*Log[z]*tcr[1, 2] - (8*Nc^2*Log[z]^2*tcr[1, 2])/ep + 24*Nc^2*Log[delta]*Log[z]^2*tcr[1, 2] + 4*Nc^2*Log[s]*Log[z]^2*tcr[1, 2] + 2*Nc^2*Log[x]*Log[z]^2*tcr[1, 2] - 8*Nc^2*Log[1 - z]*Log[z]^2*tcr[1, 2] + 4*Nc^2*Log[z]^3*tcr[1, 2] + 24*Nc^2*Log[1 - z]*PolyLog[2, 1 - z]*tcr[1, 2] + 24*Nc^2*Log[1 - z]*PolyLog[2, z]*tcr[1, 2] - 4*Nc^2*PolyLog[3, -x]*tcr[1, 2] - 24*Nc^2*PolyLog[3, 1 - z]*tcr[1, 2] - 24*Nc^2*PolyLog[3, z]*tcr[1, 2] - (4*tci[1, 1]*tcr[1, 2])/ep^2 - (32*Nc^2*tci[1, 1]*tcr[1, 2])/ep^2 + (32*Log[delta]*tci[1, 1]*tcr[1, 2])/ep + (80*Nc^2*Log[delta]*tci[1, 1]*tcr[1, 2])/ep - 96*Log[delta]^2*tci[1, 1]*tcr[1, 2] - 112*Nc^2*Log[delta]^2*tci[1, 1]*tcr[1, 2] - (8*Log[s]*tci[1, 1]*tcr[1, 2])/ep + (24*Nc^2*Log[s]*tci[1, 1]*tcr[1, 2])/ep + 32*Log[delta]*Log[s]*tci[1, 1]*tcr[1, 2] - 48*Nc^2*Log[delta]*Log[s]*tci[1, 1]*tcr[1, 2] - 12*Nc^2*Log[s]^2*tci[1, 1]*tcr[1, 2] - (8*Log[x]*tci[1, 1]*tcr[1, 2])/ep + (12*Nc^2*Log[x]*tci[1, 1]*tcr[1, 2])/ep + (16*x*Log[x]*tci[1, 1]*tcr[1, 2])/(ep + ep*x) + 32*Log[delta]*Log[x]*tci[1, 1]*tcr[1, 2] - 24*Nc^2*Log[delta]*Log[x]*tci[1, 1]*tcr[1, 2] - (64*x*Log[delta]*Log[x]*tci[1, 1]*tcr[1, 2])/(1 + x) - 12*Nc^2*Log[s]*Log[x]*tci[1, 1]*tcr[1, 2] + (8*Log[1 + x]*tci[1, 1]*tcr[1, 2])/ep - (16*x*Log[1 + x]*tci[1, 1]*tcr[1, 2])/(ep + ep*x) - 32*Log[delta]*Log[1 + x]*tci[1, 1]*tcr[1, 2] + (64*x*Log[delta]*Log[1 + x]*tci[1, 1]*tcr[1, 2])/(1 + x) + (40*Nc^2*Log[1 - z]*tci[1, 1]*tcr[1, 2])/ep - 32*Log[delta]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 112*Nc^2*Log[delta]*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 16*Log[s]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 24*Nc^2*Log[s]*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 16*Log[x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 12*Nc^2*Log[x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - (32*x*Log[x]*Log[1 - z]*tci[1, 1]*tcr[1, 2])/(1 + x) - 16*Log[1 + x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] + (32*x*Log[1 + x]*Log[1 - z]*tci[1, 1]*tcr[1, 2])/(1 + x) + 8*Log[1 - z]^2*tci[1, 1]*tcr[1, 2] - 28*Nc^2*Log[1 - z]^2*tci[1, 1]*tcr[1, 2] - (16*Log[z]*tci[1, 1]*tcr[1, 2])/ep - (8*Nc^2*Log[z]*tci[1, 1]*tcr[1, 2])/ep + 96*Log[delta]*Log[z]*tci[1, 1]*tcr[1, 2] + 16*Nc^2*Log[delta]*Log[z]*tci[1, 1]*tcr[1, 2] - 16*Log[s]*Log[z]*tci[1, 1]*tcr[1, 2] + 8*Nc^2*Log[s]*Log[z]*tci[1, 1]*tcr[1, 2] - 16*Log[x]*Log[z]*tci[1, 1]*tcr[1, 2] + 4*Nc^2*Log[x]*Log[z]*tci[1, 1]*tcr[1, 2] + (32*x*Log[x]*Log[z]*tci[1, 1]*tcr[1, 2])/(1 + x) + 16*Log[1 + x]*Log[z]*tci[1, 1]*tcr[1, 2] - (32*x*Log[1 + x]*Log[z]*tci[1, 1]*tcr[1, 2])/(1 + x) + 16*Log[1 - z]*Log[z]*tci[1, 1]*tcr[1, 2] + 40*Nc^2*Log[1 - z]*Log[z]*tci[1, 1]*tcr[1, 2] - 24*Log[z]^2*tci[1, 1]*tcr[1, 2] - 12*Nc^2*Log[z]^2*tci[1, 1]*tcr[1, 2] + (8*tci[1, 1]^2*tcr[1, 2])/ep - (160*Nc^2*tci[1, 1]^2*tcr[1, 2])/(3*ep) - (32*x*tci[1, 1]^2*tcr[1, 2])/(ep + ep*x) + (412*Nc^2*Log[delta]*tci[1, 1]^2*tcr[1, 2])/3 + (128*x*Log[delta]*tci[1, 1]^2*tcr[1, 2])/(1 + x) - 16*Log[s]*tci[1, 1]^2*tcr[1, 2] + 38*Nc^2*Log[s]*tci[1, 1]^2*tcr[1, 2] - 16*Log[x]*tci[1, 1]^2*tcr[1, 2] + 20*Nc^2*Log[x]*tci[1, 1]^2*tcr[1, 2] + (32*x*Log[x]*tci[1, 1]^2*tcr[1, 2])/(1 + x) + 16*Log[1 + x]*tci[1, 1]^2*tcr[1, 2] - 2*Nc^2*Log[1 + x]*tci[1, 1]^2*tcr[1, 2] - (32*x*Log[1 + x]*tci[1, 1]^2*tcr[1, 2])/(1 + x) - 32*Log[1 - z]*tci[1, 1]^2*tcr[1, 2] + (218*Nc^2*Log[1 - z]*tci[1, 1]^2*tcr[1, 2])/3 + (64*x*Log[1 - z]*tci[1, 1]^2*tcr[1, 2])/(1 + x) - (130*Nc^2*Log[z]*tci[1, 1]^2*tcr[1, 2])/3 - (64*x*Log[z]*tci[1, 1]^2*tcr[1, 2])/(1 + x) + (70*tci[1, 1]^3*tcr[1, 2])/3 - (182*Nc^2*tci[1, 1]^3*tcr[1, 2])/3 - (64*x*tci[1, 1]^3*tcr[1, 2])/(1 + x) + (12*Nc^2*tcr[1, 2]^2)/ep^2 - (32*Nc^2*Log[delta]*tcr[1, 2]^2)/ep + 48*Nc^2*Log[delta]^2*tcr[1, 2]^2 - (8*Nc^2*Log[s]*tcr[1, 2]^2)/ep + 16*Nc^2*Log[delta]*Log[s]*tcr[1, 2]^2 + 4*Nc^2*Log[s]^2*tcr[1, 2]^2 - (4*Nc^2*Log[x]*tcr[1, 2]^2)/ep + 8*Nc^2*Log[delta]*Log[x]*tcr[1, 2]^2 + 4*Nc^2*Log[s]*Log[x]*tcr[1, 2]^2 - (16*Nc^2*Log[1 - z]*tcr[1, 2]^2)/ep + 48*Nc^2*Log[delta]*Log[1 - z]*tcr[1, 2]^2 + 8*Nc^2*Log[s]*Log[1 - z]*tcr[1, 2]^2 + 4*Nc^2*Log[x]*Log[1 - z]*tcr[1, 2]^2 + 12*Nc^2*Log[1 - z]^2*tcr[1, 2]^2 - (16*Nc^2*Log[z]*tcr[1, 2]^2)/ep + 48*Nc^2*Log[delta]*Log[z]*tcr[1, 2]^2 + 8*Nc^2*Log[s]*Log[z]*tcr[1, 2]^2 + 4*Nc^2*Log[x]*Log[z]*tcr[1, 2]^2 - 8*Nc^2*Log[1 - z]*Log[z]*tcr[1, 2]^2 + 12*Nc^2*Log[z]^2*tcr[1, 2]^2 + (16*tci[1, 1]*tcr[1, 2]^2)/ep + (40*Nc^2*tci[1, 1]*tcr[1, 2]^2)/ep - 96*Log[delta]*tci[1, 1]*tcr[1, 2]^2 - 112*Nc^2*Log[delta]*tci[1, 1]*tcr[1, 2]^2 + 16*Log[s]*tci[1, 1]*tcr[1, 2]^2 - 24*Nc^2*Log[s]*tci[1, 1]*tcr[1, 2]^2 + 16*Log[x]*tci[1, 1]*tcr[1, 2]^2 - 12*Nc^2*Log[x]*tci[1, 1]*tcr[1, 2]^2 - (32*x*Log[x]*tci[1, 1]*tcr[1, 2]^2)/(1 + x) - 16*Log[1 + x]*tci[1, 1]*tcr[1, 2]^2 + (32*x*Log[1 + x]*tci[1, 1]*tcr[1, 2]^2)/(1 + x) - 16*Log[1 - z]*tci[1, 1]*tcr[1, 2]^2 - 56*Nc^2*Log[1 - z]*tci[1, 1]*tcr[1, 2]^2 + 48*Log[z]*tci[1, 1]*tcr[1, 2]^2 + 8*Nc^2*Log[z]*tci[1, 1]*tcr[1, 2]^2 + (206*Nc^2*tci[1, 1]^2*tcr[1, 2]^2)/3 + (64*x*tci[1, 1]^2*tcr[1, 2]^2)/(1 + x) - (32*Nc^2*tcr[1, 2]^3)/(3*ep) + 32*Nc^2*Log[delta]*tcr[1, 2]^3 + (16*Nc^2*Log[s]*tcr[1, 2]^3)/3 + (8*Nc^2*Log[x]*tcr[1, 2]^3)/3 + 16*Nc^2*Log[1 - z]*tcr[1, 2]^3 + 16*Nc^2*Log[z]*tcr[1, 2]^3 - 32*tci[1, 1]*tcr[1, 2]^3 - (112*Nc^2*tci[1, 1]*tcr[1, 2]^3)/3 + 8*Nc^2*tcr[1, 2]^4 + PolyLog[2, -x]*(3*(8 + 3*Nc^2)*Log[x]^2 - (32*(-1 + x)*tci[1, 1]^2)/(1 + x) + 2*Log[x]*((-5*Nc^2)/ep + 2*Nc^2*Log[delta] + 9*Nc^2*Log[s] - 20*Log[1 + x] - 5*Nc^2*Log[1 + x] + (16*x*Log[1 + x])/(1 + x) + Nc^2*Log[1 - z] + Nc^2*Log[z] - 36*tci[1, 1] - 11*Nc^2*tci[1, 1] + (24*x*tci[1, 1])/(1 + x) + 2*Nc^2*tcr[1, 2])) - (395*Nc^2*tcr[3, 3])/(6*ep) + (146*Nc^2*Log[delta]*tcr[3, 3])/3 + (322*Nc^2*Log[s]*tcr[3, 3])/3 + (176*Nc^2*Log[x]*tcr[3, 3])/3 + (8*x*Log[x]*tcr[3, 3])/(1 + x) + 8*Log[1 + x]*tcr[3, 3] - 10*Nc^2*Log[1 + x]*tcr[3, 3] - (32*x*Log[1 + x]*tcr[3, 3])/(1 + x) + (73*Nc^2*Log[1 - z]*tcr[3, 3])/3 + (73*Nc^2*Log[z]*tcr[3, 3])/3 - 32*tci[1, 1]*tcr[3, 3] - 156*Nc^2*tci[1, 1]*tcr[3, 3] - (16*x*tci[1, 1]*tcr[3, 3])/(1 + x) + (146*Nc^2*tcr[1, 2]*tcr[3, 3])/3 - (10*Nc^2*Zeta[3])/ep + 24*Nc^2*Log[delta]*Zeta[3] + 8*Nc^2*Log[s]*Zeta[3] + 32*Log[x]*Zeta[3] - 6*Nc^2*Log[x]*Zeta[3] - (16*x*Log[x]*Zeta[3])/(1 + x) - 32*Log[1 + x]*Zeta[3] + (64*x*Log[1 + x]*Zeta[3])/(1 + x) + 2*Nc^2*Log[1 - z]*Zeta[3] + 2*Nc^2*Log[z]*Zeta[3] - 16*tci[1, 1]*Zeta[3] - 12*Nc^2*tci[1, 1]*Zeta[3] + (32*x*tci[1, 1]*Zeta[3])/(1 + x) + 24*Nc^2*tcr[1, 2]*Zeta[3], (9000*Nc^2 + 512*ep^4*Pi^4 - 80*ep^4*Nc^2*Pi^4 + 640*ep^4*Pi^4*x - 7200*ep*Nc^2*Log[delta] + 8640*ep^2*Nc^2*Log[delta]^2 - 7680*ep^3*Nc^2*Log[delta]^3 + 5760*ep^4*Nc^2*Log[delta]^4 - 14400*ep*Nc^2*Log[s] + 5760*ep^2*Nc^2*Log[delta]*Log[s] - 5760*ep^3*Nc^2*Log[delta]^2*Log[s] + 3840*ep^4*Nc^2*Log[delta]^3*Log[s] + 12960*ep^2*Nc^2*Log[s]^2 - 2880*ep^3*Nc^2*Log[delta]*Log[s]^2 + 2880*ep^4*Nc^2*Log[delta]^2*Log[s]^2 - 8160*ep^3*Nc^2*Log[s]^3 + 960*ep^4*Nc^2*Log[delta]*Log[s]^3 + 3960*ep^4*Nc^2*Log[s]^4 - 7200*ep*Nc^2*Log[x] + 2880*ep^2*Nc^2*Log[delta]*Log[x] - 2880*ep^3*Nc^2*Log[delta]^2*Log[x] + 1920*ep^4*Nc^2*Log[delta]^3*Log[x] + 12960*ep^2*Nc^2*Log[s]*Log[x] - 2880*ep^3*Nc^2*Log[delta]*Log[s]*Log[x] + 2880*ep^4*Nc^2*Log[delta]^2*Log[s]*Log[x] - 12240*ep^3*Nc^2*Log[s]^2*Log[x] + 1440*ep^4*Nc^2*Log[delta]*Log[s]^2*Log[x] + 7920*ep^4*Nc^2*Log[s]^3*Log[x] + 1440*ep^2*Nc^2*Log[x]^2 - 2880*ep^2*x*Log[x]^2 - 2880*ep^3*Nc^2*Log[s]*Log[x]^2 + 5760*ep^3*x*Log[s]*Log[x]^2 + 2880*ep^4*Nc^2*Log[s]^2*Log[x]^2 - 5760*ep^4*x*Log[s]^2*Log[x]^2 + 1200*ep^3*Nc^2*Log[x]^3 - 480*ep^4*Nc^2*Log[delta]*Log[x]^3 - 2160*ep^4*Nc^2*Log[s]*Log[x]^3 - 1080*ep^4*Nc^2*Log[x]^4 + 1440*ep^4*x*Log[x]^4 - 7200*ep*Nc^2*Log[1 + x] + 2880*ep^2*Nc^2*Log[delta]*Log[1 + x] - 2880*ep^3*Nc^2*Log[delta]^2*Log[1 + x] + 1920*ep^4*Nc^2*Log[delta]^3*Log[1 + x] + 12960*ep^2*Nc^2*Log[s]*Log[1 + x] - 2880*ep^3*Nc^2*Log[delta]*Log[s]*Log[1 + x] + 2880*ep^4*Nc^2*Log[delta]^2*Log[s]*Log[1 + x] - 12240*ep^3*Nc^2*Log[s]^2*Log[1 + x] + 1440*ep^4*Nc^2*Log[delta]*Log[s]^2*Log[1 + x] + 7920*ep^4*Nc^2*Log[s]^3*Log[1 + x] + 2880*ep^2*Log[x]*Log[1 + x] + 10080*ep^2*Nc^2*Log[x]*Log[1 + x] - 2880*ep^3*Nc^2*Log[delta]*Log[x]*Log[1 + x] + 2880*ep^4*Nc^2*Log[delta]^2*Log[x]*Log[1 + x] - 5760*ep^3*Log[s]*Log[x]*Log[1 + x] - 18720*ep^3*Nc^2*Log[s]*Log[x]*Log[1 + x] + 2880*ep^4*Nc^2*Log[delta]*Log[s]*Log[x]*Log[1 + x] + 5760*ep^4*Log[s]^2*Log[x]*Log[1 + x] + 18000*ep^4*Nc^2*Log[s]^2*Log[x]*Log[1 + x] - 5760*ep^3*Log[x]^2*Log[1 + x] - 2880*ep^3*Nc^2*Log[x]^2*Log[1 + x] + 11520*ep^4*Log[s]*Log[x]^2*Log[1 + x] + 5760*ep^4*Nc^2*Log[s]*Log[x]^2*Log[1 + x] - 3840*ep^4*Log[x]^3*Log[1 + x] - 1680*ep^4*Nc^2*Log[x]^3*Log[1 + x] - 1920*ep^4*x*Log[x]^3*Log[1 + x] + 2880*ep^2*Log[1 + x]^2 + 1440*ep^2*Nc^2*Log[1 + x]^2 + 2880*ep^2*x*Log[1 + x]^2 - 5760*ep^3*Log[s]*Log[1 + x]^2 - 2880*ep^3*Nc^2*Log[s]*Log[1 + x]^2 - 5760*ep^3*x*Log[s]*Log[1 + x]^2 + 5760*ep^4*Log[s]^2*Log[1 + x]^2 + 2880*ep^4*Nc^2*Log[s]^2*Log[1 + x]^2 + 5760*ep^4*x*Log[s]^2*Log[1 + x]^2 + 3600*ep^3*Nc^2*Log[-x]*Log[1 + x]^2 - 1440*ep^4*Nc^2*Log[delta]*Log[-x]*Log[1 + x]^2 - 6480*ep^4*Nc^2*Log[s]*Log[-x]*Log[1 + x]^2 - 5760*ep^3*Log[x]*Log[1 + x]^2 - 6480*ep^3*Nc^2*Log[x]*Log[1 + x]^2 + 1440*ep^4*Nc^2*Log[delta]*Log[x]*Log[1 + x]^2 + 11520*ep^4*Log[s]*Log[x]*Log[1 + x]^2 + 12240*ep^4*Nc^2*Log[s]*Log[x]*Log[1 + x]^2 + 5760*ep^4*Log[-x]*Log[x]*Log[1 + x]^2 - 5040*ep^4*Nc^2*Log[-x]*Log[x]*Log[1 + x]^2 + 20160*ep^4*x*Log[-x]*Log[x]*Log[1 + x]^2 + 2880*ep^4*Log[x]^2*Log[1 + x]^2 + 2880*ep^4*Nc^2*Log[x]^2*Log[1 + x]^2 - 2880*ep^4*x*Log[x]^2*Log[1 + x]^2 + 1200*ep^3*Nc^2*Log[1 + x]^3 - 480*ep^4*Nc^2*Log[delta]*Log[1 + x]^3 - 2160*ep^4*Nc^2*Log[s]*Log[1 + x]^3 - 4800*ep^4*Log[-x]*Log[1 + x]^3 - 3840*ep^4*Nc^2*Log[-x]*Log[1 + x]^3 + 4800*ep^4*x*Log[-x]*Log[1 + x]^3 + 2880*ep^4*Log[x]*Log[1 + x]^3 + 2160*ep^4*Nc^2*Log[x]*Log[1 + x]^3 - 2880*ep^4*x*Log[x]*Log[1 + x]^3 - 1440*ep^4*Log[1 + x]^4 - 1080*ep^4*Nc^2*Log[1 + x]^4 - 1440*ep^4*x*Log[1 + x]^4 - 3600*ep*Nc^2*Log[1 - z] + 8640*ep^2*Nc^2*Log[delta]*Log[1 - z] - 11520*ep^3*Nc^2*Log[delta]^2*Log[1 - z] + 11520*ep^4*Nc^2*Log[delta]^3*Log[1 - z] + 2880*ep^2*Nc^2*Log[s]*Log[1 - z] - 5760*ep^3*Nc^2*Log[delta]*Log[s]*Log[1 - z] + 5760*ep^4*Nc^2*Log[delta]^2*Log[s]*Log[1 - z] - 1440*ep^3*Nc^2*Log[s]^2*Log[1 - z] + 2880*ep^4*Nc^2*Log[delta]*Log[s]^2*Log[1 - z] + 480*ep^4*Nc^2*Log[s]^3*Log[1 - z] + 1440*ep^2*Nc^2*Log[x]*Log[1 - z] - 2880*ep^3*Nc^2*Log[delta]*Log[x]*Log[1 - z] + 2880*ep^4*Nc^2*Log[delta]^2*Log[x]*Log[1 - z] - 1440*ep^3*Nc^2*Log[s]*Log[x]*Log[1 - z] + 2880*ep^4*Nc^2*Log[delta]*Log[s]*Log[x]*Log[1 - z] + 720*ep^4*Nc^2*Log[s]^2*Log[x]*Log[1 - z] - 240*ep^4*Nc^2*Log[x]^3*Log[1 - z] + 1440*ep^2*Nc^2*Log[1 + x]*Log[1 - z] - 2880*ep^3*Nc^2*Log[delta]*Log[1 + x]*Log[1 - z] + 2880*ep^4*Nc^2*Log[delta]^2*Log[1 + x]*Log[1 - z] - 1440*ep^3*Nc^2*Log[s]*Log[1 + x]*Log[1 - z] + 2880*ep^4*Nc^2*Log[delta]*Log[s]*Log[1 + x]*Log[1 - z] + 720*ep^4*Nc^2*Log[s]^2*Log[1 + x]*Log[1 - z] - 1440*ep^3*Nc^2*Log[x]*Log[1 + x]*Log[1 - z] + 2880*ep^4*Nc^2*Log[delta]*Log[x]*Log[1 + x]*Log[1 - z] + 1440*ep^4*Nc^2*Log[s]*Log[x]*Log[1 + x]*Log[1 - z] - 720*ep^4*Nc^2*Log[-x]*Log[1 + x]^2*Log[1 - z] + 720*ep^4*Nc^2*Log[x]*Log[1 + x]^2*Log[1 - z] - 240*ep^4*Nc^2*Log[1 + x]^3*Log[1 - z] + 2160*ep^2*Nc^2*Log[1 - z]^2 - 5760*ep^3*Nc^2*Log[delta]*Log[1 - z]^2 + 8640*ep^4*Nc^2*Log[delta]^2*Log[1 - z]^2 - 1440*ep^3*Nc^2*Log[s]*Log[1 - z]^2 + 2880*ep^4*Nc^2*Log[delta]*Log[s]*Log[1 - z]^2 + 720*ep^4*Nc^2*Log[s]^2*Log[1 - z]^2 - 720*ep^3*Nc^2*Log[x]*Log[1 - z]^2 + 1440*ep^4*Nc^2*Log[delta]*Log[x]*Log[1 - z]^2 + 720*ep^4*Nc^2*Log[s]*Log[x]*Log[1 - z]^2 - 720*ep^3*Nc^2*Log[1 + x]*Log[1 - z]^2 + 1440*ep^4*Nc^2*Log[delta]*Log[1 + x]*Log[1 - z]^2 + 720*ep^4*Nc^2*Log[s]*Log[1 + x]*Log[1 - z]^2 + 720*ep^4*Nc^2*Log[x]*Log[1 + x]*Log[1 - z]^2 - 960*ep^3*Nc^2*Log[1 - z]^3 + 2880*ep^4*Nc^2*Log[delta]*Log[1 - z]^3 + 480*ep^4*Nc^2*Log[s]*Log[1 - z]^3 + 240*ep^4*Nc^2*Log[x]*Log[1 - z]^3 + 240*ep^4*Nc^2*Log[1 + x]*Log[1 - z]^3 + 360*ep^4*Nc^2*Log[1 - z]^4 - 3600*ep*Nc^2*Log[z] + 8640*ep^2*Nc^2*Log[delta]*Log[z] - 11520*ep^3*Nc^2*Log[delta]^2*Log[z] + 11520*ep^4*Nc^2*Log[delta]^3*Log[z] + 2880*ep^2*Nc^2*Log[s]*Log[z] - 5760*ep^3*Nc^2*Log[delta]*Log[s]*Log[z] + 5760*ep^4*Nc^2*Log[delta]^2*Log[s]*Log[z] - 1440*ep^3*Nc^2*Log[s]^2*Log[z] + 2880*ep^4*Nc^2*Log[delta]*Log[s]^2*Log[z] + 480*ep^4*Nc^2*Log[s]^3*Log[z] + 1440*ep^2*Nc^2*Log[x]*Log[z] - 2880*ep^3*Nc^2*Log[delta]*Log[x]*Log[z] + 2880*ep^4*Nc^2*Log[delta]^2*Log[x]*Log[z] - 1440*ep^3*Nc^2*Log[s]*Log[x]*Log[z] + 2880*ep^4*Nc^2*Log[delta]*Log[s]*Log[x]*Log[z] + 720*ep^4*Nc^2*Log[s]^2*Log[x]*Log[z] - 240*ep^4*Nc^2*Log[x]^3*Log[z] + 1440*ep^2*Nc^2*Log[1 + x]*Log[z] - 2880*ep^3*Nc^2*Log[delta]*Log[1 + x]*Log[z] + 2880*ep^4*Nc^2*Log[delta]^2*Log[1 + x]*Log[z] - 1440*ep^3*Nc^2*Log[s]*Log[1 + x]*Log[z] + 2880*ep^4*Nc^2*Log[delta]*Log[s]*Log[1 + x]*Log[z] + 720*ep^4*Nc^2*Log[s]^2*Log[1 + x]*Log[z] - 1440*ep^3*Nc^2*Log[x]*Log[1 + x]*Log[z] + 2880*ep^4*Nc^2*Log[delta]*Log[x]*Log[1 + x]*Log[z] + 1440*ep^4*Nc^2*Log[s]*Log[x]*Log[1 + x]*Log[z] - 720*ep^4*Nc^2*Log[-x]*Log[1 + x]^2*Log[z] + 720*ep^4*Nc^2*Log[x]*Log[1 + x]^2*Log[z] - 240*ep^4*Nc^2*Log[1 + x]^3*Log[z] - 2880*ep^2*Nc^2*Log[1 - z]*Log[z] + 5760*ep^3*Nc^2*Log[delta]*Log[1 - z]*Log[z] - 5760*ep^4*Nc^2*Log[delta]^2*Log[1 - z]*Log[z] + 2880*ep^3*Nc^2*Log[s]*Log[1 - z]*Log[z] - 5760*ep^4*Nc^2*Log[delta]*Log[s]*Log[1 - z]*Log[z] - 1440*ep^4*Nc^2*Log[s]^2*Log[1 - z]*Log[z] + 1440*ep^3*Nc^2*Log[x]*Log[1 - z]*Log[z] - 2880*ep^4*Nc^2*Log[delta]*Log[x]*Log[1 - z]*Log[z] - 1440*ep^4*Nc^2*Log[s]*Log[x]*Log[1 - z]*Log[z] + 1440*ep^3*Nc^2*Log[1 + x]*Log[1 - z]*Log[z] - 2880*ep^4*Nc^2*Log[delta]*Log[1 + x]*Log[1 - z]*Log[z] - 1440*ep^4*Nc^2*Log[s]*Log[1 + x]*Log[1 - z]*Log[z] - 1440*ep^4*Nc^2*Log[x]*Log[1 + x]*Log[1 - z]*Log[z] - 5040*ep^3*Nc^2*Log[1 - z]^2*Log[z] + 11520*ep^4*Nc^2*Log[delta]*Log[1 - z]^2*Log[z] + 4320*ep^4*Nc^2*Log[s]*Log[1 - z]^2*Log[z] + 2160*ep^4*Nc^2*Log[x]*Log[1 - z]^2*Log[z] + 2160*ep^4*Nc^2*Log[1 + x]*Log[1 - z]^2*Log[z] + 240*ep^4*Nc^2*Log[1 - z]^3*Log[z] + 2160*ep^2*Nc^2*Log[z]^2 - 5760*ep^3*Nc^2*Log[delta]*Log[z]^2 + 8640*ep^4*Nc^2*Log[delta]^2*Log[z]^2 - 1440*ep^3*Nc^2*Log[s]*Log[z]^2 + 2880*ep^4*Nc^2*Log[delta]*Log[s]*Log[z]^2 + 720*ep^4*Nc^2*Log[s]^2*Log[z]^2 - 720*ep^3*Nc^2*Log[x]*Log[z]^2 + 1440*ep^4*Nc^2*Log[delta]*Log[x]*Log[z]^2 + 720*ep^4*Nc^2*Log[s]*Log[x]*Log[z]^2 - 720*ep^3*Nc^2*Log[1 + x]*Log[z]^2 + 1440*ep^4*Nc^2*Log[delta]*Log[1 + x]*Log[z]^2 + 720*ep^4*Nc^2*Log[s]*Log[1 + x]*Log[z]^2 + 720*ep^4*Nc^2*Log[x]*Log[1 + x]*Log[z]^2 + 2160*ep^3*Nc^2*Log[1 - z]*Log[z]^2 - 5760*ep^4*Nc^2*Log[delta]*Log[1 - z]*Log[z]^2 - 1440*ep^4*Nc^2*Log[s]*Log[1 - z]*Log[z]^2 - 720*ep^4*Nc^2*Log[x]*Log[1 - z]*Log[z]^2 - 720*ep^4*Nc^2*Log[1 + x]*Log[1 - z]*Log[z]^2 + 2160*ep^4*Nc^2*Log[1 - z]^2*Log[z]^2 - 960*ep^3*Nc^2*Log[z]^3 + 2880*ep^4*Nc^2*Log[delta]*Log[z]^3 + 480*ep^4*Nc^2*Log[s]*Log[z]^3 + 240*ep^4*Nc^2*Log[x]*Log[z]^3 + 240*ep^4*Nc^2*Log[1 + x]*Log[z]^3 - 1200*ep^4*Nc^2*Log[1 - z]*Log[z]^3 + 360*ep^4*Nc^2*Log[z]^4 - 7200*ep^3*Nc^2*Log[1 - z]*PolyLog[2, 1 - z] + 17280*ep^4*Nc^2*Log[delta]*Log[1 - z]*PolyLog[2, 1 - z] + 5760*ep^4*Nc^2*Log[s]*Log[1 - z]*PolyLog[2, 1 - z] + 2880*ep^4*Nc^2*Log[x]*Log[1 - z]*PolyLog[2, 1 - z] + 2880*ep^4*Nc^2*Log[1 + x]*Log[1 - z]*PolyLog[2, 1 - z] + 1440*ep^4*Nc^2*Log[1 - z]^2*PolyLog[2, 1 - z] + 1440*ep^4*Nc^2*Log[1 - z]*Log[z]*PolyLog[2, 1 - z] - 7200*ep^3*Nc^2*Log[1 - z]*PolyLog[2, z] + 17280*ep^4*Nc^2*Log[delta]*Log[1 - z]*PolyLog[2, z] + 5760*ep^4*Nc^2*Log[s]*Log[1 - z]*PolyLog[2, z] + 2880*ep^4*Nc^2*Log[x]*Log[1 - z]*PolyLog[2, z] + 2880*ep^4*Nc^2*Log[1 + x]*Log[1 - z]*PolyLog[2, z] + 1440*ep^4*Nc^2*Log[1 - z]^2*PolyLog[2, z] + 1440*ep^4*Nc^2*Log[1 - z]*Log[z]*PolyLog[2, z] - 7200*ep^3*Nc^2*PolyLog[3, -x] + 2880*ep^4*Nc^2*Log[delta]*PolyLog[3, -x] + 12960*ep^4*Nc^2*Log[s]*PolyLog[3, -x] + 11520*ep^4*Log[x]*PolyLog[3, -x] + 2880*ep^4*Nc^2*Log[x]*PolyLog[3, -x] - 28800*ep^4*x*Log[x]*PolyLog[3, -x] + 5760*ep^4*Log[1 + x]*PolyLog[3, -x] + 10080*ep^4*Nc^2*Log[1 + x]*PolyLog[3, -x] - 5760*ep^4*x*Log[1 + x]*PolyLog[3, -x] + 1440*ep^4*Nc^2*Log[1 - z]*PolyLog[3, -x] + 1440*ep^4*Nc^2*Log[z]*PolyLog[3, -x] - 7200*ep^3*Nc^2*PolyLog[3, 1 + x] + 2880*ep^4*Nc^2*Log[delta]*PolyLog[3, 1 + x] + 12960*ep^4*Nc^2*Log[s]*PolyLog[3, 1 + x] - 11520*ep^4*Log[x]*PolyLog[3, 1 + x] + 10080*ep^4*Nc^2*Log[x]*PolyLog[3, 1 + x] - 40320*ep^4*x*Log[x]*PolyLog[3, 1 + x] + 40320*ep^4*Log[1 + x]*PolyLog[3, 1 + x] + 2880*ep^4*Nc^2*Log[1 + x]*PolyLog[3, 1 + x] + 28800*ep^4*x*Log[1 + x]*PolyLog[3, 1 + x] + 1440*ep^4*Nc^2*Log[1 - z]*PolyLog[3, 1 + x] + 1440*ep^4*Nc^2*Log[z]*PolyLog[3, 1 + x] + 7200*ep^3*Nc^2*PolyLog[3, 1 - z] - 17280*ep^4*Nc^2*Log[delta]*PolyLog[3, 1 - z] - 5760*ep^4*Nc^2*Log[s]*PolyLog[3, 1 - z] - 2880*ep^4*Nc^2*Log[x]*PolyLog[3, 1 - z] - 2880*ep^4*Nc^2*Log[1 + x]*PolyLog[3, 1 - z] - 1440*ep^4*Nc^2*Log[1 - z]*PolyLog[3, 1 - z] - 1440*ep^4*Nc^2*Log[z]*PolyLog[3, 1 - z] + 7200*ep^3*Nc^2*PolyLog[3, z] - 17280*ep^4*Nc^2*Log[delta]*PolyLog[3, z] - 5760*ep^4*Nc^2*Log[s]*PolyLog[3, z] - 2880*ep^4*Nc^2*Log[x]*PolyLog[3, z] - 2880*ep^4*Nc^2*Log[1 + x]*PolyLog[3, z] - 1440*ep^4*Nc^2*Log[1 - z]*PolyLog[3, z] - 1440*ep^4*Nc^2*Log[z]*PolyLog[3, z] + 11520*ep^4*PolyLog[4, -x] + 7200*ep^4*Nc^2*PolyLog[4, -x] + 57600*ep^4*x*PolyLog[4, -x] - 46080*ep^4*PolyLog[4, 1 + x] + 7200*ep^4*Nc^2*PolyLog[4, 1 + x] - 57600*ep^4*x*PolyLog[4, 1 + x] - 23040*ep^4*PolyLog[2, 2, -x] - 46080*ep^4*x*PolyLog[2, 2, -x] + 14400*ep*Nc^2*tci[1, 1] - 20160*ep^2*Nc^2*Log[delta]*tci[1, 1] + 25920*ep^3*Nc^2*Log[delta]^2*tci[1, 1] - 24960*ep^4*Nc^2*Log[delta]^3*tci[1, 1] - 18720*ep^2*Nc^2*Log[s]*tci[1, 1] + 14400*ep^3*Nc^2*Log[delta]*Log[s]*tci[1, 1] - 14400*ep^4*Nc^2*Log[delta]^2*Log[s]*tci[1, 1] + 15120*ep^3*Nc^2*Log[s]^2*tci[1, 1] - 7200*ep^4*Nc^2*Log[delta]*Log[s]^2*tci[1, 1] - 8880*ep^4*Nc^2*Log[s]^3*tci[1, 1] + 2880*ep^2*Log[x]*tci[1, 1] - 5760*ep^2*Nc^2*Log[x]*tci[1, 1] + 2880*ep^2*x*Log[x]*tci[1, 1] + 5760*ep^3*Nc^2*Log[delta]*Log[x]*tci[1, 1] - 5760*ep^4*Nc^2*Log[delta]^2*Log[x]*tci[1, 1] - 11520*ep^4*x*Log[delta]^2*Log[x]*tci[1, 1] - 5760*ep^3*Log[s]*Log[x]*tci[1, 1] + 8640*ep^3*Nc^2*Log[s]*Log[x]*tci[1, 1] - 5760*ep^3*x*Log[s]*Log[x]*tci[1, 1] - 5760*ep^4*Nc^2*Log[delta]*Log[s]*Log[x]*tci[1, 1] + 11520*ep^4*x*Log[delta]*Log[s]*Log[x]*tci[1, 1] + 5760*ep^4*Log[s]^2*Log[x]*tci[1, 1] - 7200*ep^4*Nc^2*Log[s]^2*Log[x]*tci[1, 1] + 2880*ep^4*x*Log[s]^2*Log[x]*tci[1, 1] - 5760*ep^3*Log[x]^2*tci[1, 1] - 3600*ep^3*Nc^2*Log[x]^2*tci[1, 1] - 5760*ep^3*x*Log[x]^2*tci[1, 1] + 1440*ep^4*Nc^2*Log[delta]*Log[x]^2*tci[1, 1] + 11520*ep^4*Log[s]*Log[x]^2*tci[1, 1] + 6480*ep^4*Nc^2*Log[s]*Log[x]^2*tci[1, 1] + 11520*ep^4*x*Log[s]*Log[x]^2*tci[1, 1] + 5760*ep^4*Log[x]^3*tci[1, 1] + 4800*ep^4*Nc^2*Log[x]^3*tci[1, 1] + 1920*ep^4*x*Log[x]^3*tci[1, 1] - 12960*ep^2*Nc^2*Log[1 + x]*tci[1, 1] - 960*ep^4*Pi^2*Log[1 + x]*tci[1, 1] + 1680*ep^4*Nc^2*Pi^2*Log[1 + x]*tci[1, 1] + 2880*ep^2*x*Log[1 + x]*tci[1, 1] - 4800*ep^4*Pi^2*x*Log[1 + x]*tci[1, 1] + 11520*ep^3*Log[delta]*Log[1 + x]*tci[1, 1] + 8640*ep^3*Nc^2*Log[delta]*Log[1 + x]*tci[1, 1] - 11520*ep^4*Log[delta]^2*Log[1 + x]*tci[1, 1] - 8640*ep^4*Nc^2*Log[delta]^2*Log[1 + x]*tci[1, 1] + 11520*ep^4*x*Log[delta]^2*Log[1 + x]*tci[1, 1] - 5760*ep^3*Log[s]*Log[1 + x]*tci[1, 1] + 21600*ep^3*Nc^2*Log[s]*Log[1 + x]*tci[1, 1] - 5760*ep^3*x*Log[s]*Log[1 + x]*tci[1, 1] - 11520*ep^4*Log[delta]*Log[s]*Log[1 + x]*tci[1, 1] - 8640*ep^4*Nc^2*Log[delta]*Log[s]*Log[1 + x]*tci[1, 1] - 11520*ep^4*x*Log[delta]*Log[s]*Log[1 + x]*tci[1, 1] + 8640*ep^4*Log[s]^2*Log[1 + x]*tci[1, 1] - 19440*ep^4*Nc^2*Log[s]^2*Log[1 + x]*tci[1, 1] + 8640*ep^4*x*Log[s]^2*Log[1 + x]*tci[1, 1] + 8640*ep^3*Nc^2*Log[x]*Log[1 + x]*tci[1, 1] - 11520*ep^4*Log[delta]*Log[x]*Log[1 + x]*tci[1, 1] - 5760*ep^4*Nc^2*Log[delta]*Log[x]*Log[1 + x]*tci[1, 1] + 5760*ep^4*Log[s]*Log[x]*Log[1 + x]*tci[1, 1] - 14400*ep^4*Nc^2*Log[s]*Log[x]*Log[1 + x]*tci[1, 1] + 5040*ep^4*Nc^2*Log[x]^2*Log[1 + x]*tci[1, 1] - 5760*ep^4*x*Log[x]^2*Log[1 + x]*tci[1, 1] + 5760*ep^3*Log[1 + x]^2*tci[1, 1] + 6480*ep^3*Nc^2*Log[1 + x]^2*tci[1, 1] + 5760*ep^3*x*Log[1 + x]^2*tci[1, 1] - 1440*ep^4*Nc^2*Log[delta]*Log[1 + x]^2*tci[1, 1] - 11520*ep^4*Log[s]*Log[1 + x]^2*tci[1, 1] - 12240*ep^4*Nc^2*Log[s]*Log[1 + x]^2*tci[1, 1] - 11520*ep^4*x*Log[s]*Log[1 + x]^2*tci[1, 1] - 11520*ep^4*Log[-x]*Log[1 + x]^2*tci[1, 1] - 3600*ep^4*Nc^2*Log[-x]*Log[1 + x]^2*tci[1, 1] + 11520*ep^4*x*Log[-x]*Log[1 + x]^2*tci[1, 1] - 5760*ep^4*Log[x]*Log[1 + x]^2*tci[1, 1] - 7200*ep^4*Nc^2*Log[x]*Log[1 + x]^2*tci[1, 1] - 8640*ep^4*x*Log[x]*Log[1 + x]^2*tci[1, 1] - 4800*ep^4*Log[1 + x]^3*tci[1, 1] - 1680*ep^4*Nc^2*Log[1 + x]^3*tci[1, 1] - 4800*ep^4*x*Log[1 + x]^3*tci[1, 1] - 10080*ep^2*Nc^2*Log[1 - z]*tci[1, 1] + 25920*ep^3*Nc^2*Log[delta]*Log[1 - z]*tci[1, 1] - 37440*ep^4*Nc^2*Log[delta]^2*Log[1 - z]*tci[1, 1] + 7200*ep^3*Nc^2*Log[s]*Log[1 - z]*tci[1, 1] - 14400*ep^4*Nc^2*Log[delta]*Log[s]*Log[1 - z]*tci[1, 1] - 3600*ep^4*Nc^2*Log[s]^2*Log[1 - z]*tci[1, 1] + 2880*ep^3*Nc^2*Log[x]*Log[1 - z]*tci[1, 1] - 5760*ep^4*Nc^2*Log[delta]*Log[x]*Log[1 - z]*tci[1, 1] - 11520*ep^4*x*Log[delta]*Log[x]*Log[1 - z]*tci[1, 1] - 2880*ep^4*Nc^2*Log[s]*Log[x]*Log[1 - z]*tci[1, 1] + 5760*ep^4*x*Log[s]*Log[x]*Log[1 - z]*tci[1, 1] + 720*ep^4*Nc^2*Log[x]^2*Log[1 - z]*tci[1, 1] + 5760*ep^3*Log[1 + x]*Log[1 - z]*tci[1, 1] + 4320*ep^3*Nc^2*Log[1 + x]*Log[1 - z]*tci[1, 1] - 11520*ep^4*Log[delta]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 8640*ep^4*Nc^2*Log[delta]*Log[1 + x]*Log[1 - z]*tci[1, 1] + 11520*ep^4*x*Log[delta]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 5760*ep^4*Log[s]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 4320*ep^4*Nc^2*Log[s]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 5760*ep^4*x*Log[s]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 5760*ep^4*Log[x]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 2880*ep^4*Nc^2*Log[x]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 720*ep^4*Nc^2*Log[1 + x]^2*Log[1 - z]*tci[1, 1] + 6480*ep^3*Nc^2*Log[1 - z]^2*tci[1, 1] - 18720*ep^4*Nc^2*Log[delta]*Log[1 - z]^2*tci[1, 1] - 3600*ep^4*Nc^2*Log[s]*Log[1 - z]^2*tci[1, 1] - 1440*ep^4*Nc^2*Log[x]*Log[1 - z]^2*tci[1, 1] - 2880*ep^4*x*Log[x]*Log[1 - z]^2*tci[1, 1] - 2880*ep^4*Log[1 + x]*Log[1 - z]^2*tci[1, 1] - 2160*ep^4*Nc^2*Log[1 + x]*Log[1 - z]^2*tci[1, 1] + 2880*ep^4*x*Log[1 + x]*Log[1 - z]^2*tci[1, 1] - 3120*ep^4*Nc^2*Log[1 - z]^3*tci[1, 1] + 4320*ep^2*Nc^2*Log[z]*tci[1, 1] - 8640*ep^3*Nc^2*Log[delta]*Log[z]*tci[1, 1] + 8640*ep^4*Nc^2*Log[delta]^2*Log[z]*tci[1, 1] - 4320*ep^3*Nc^2*Log[s]*Log[z]*tci[1, 1] + 8640*ep^4*Nc^2*Log[delta]*Log[s]*Log[z]*tci[1, 1] + 2160*ep^4*Nc^2*Log[s]^2*Log[z]*tci[1, 1] - 2880*ep^3*Nc^2*Log[x]*Log[z]*tci[1, 1] + 5760*ep^4*Nc^2*Log[delta]*Log[x]*Log[z]*tci[1, 1] + 11520*ep^4*x*Log[delta]*Log[x]*Log[z]*tci[1, 1] + 2880*ep^4*Nc^2*Log[s]*Log[x]*Log[z]*tci[1, 1] - 5760*ep^4*x*Log[s]*Log[x]*Log[z]*tci[1, 1] + 720*ep^4*Nc^2*Log[x]^2*Log[z]*tci[1, 1] - 5760*ep^3*Log[1 + x]*Log[z]*tci[1, 1] - 1440*ep^3*Nc^2*Log[1 + x]*Log[z]*tci[1, 1] + 11520*ep^4*Log[delta]*Log[1 + x]*Log[z]*tci[1, 1] + 2880*ep^4*Nc^2*Log[delta]*Log[1 + x]*Log[z]*tci[1, 1] - 11520*ep^4*x*Log[delta]*Log[1 + x]*Log[z]*tci[1, 1] + 5760*ep^4*Log[s]*Log[1 + x]*Log[z]*tci[1, 1] + 1440*ep^4*Nc^2*Log[s]*Log[1 + x]*Log[z]*tci[1, 1] + 5760*ep^4*x*Log[s]*Log[1 + x]*Log[z]*tci[1, 1] + 5760*ep^4*Log[x]*Log[1 + x]*Log[z]*tci[1, 1] + 2880*ep^4*Nc^2*Log[x]*Log[1 + x]*Log[z]*tci[1, 1] - 720*ep^4*Nc^2*Log[1 + x]^2*Log[z]*tci[1, 1] - 10080*ep^3*Nc^2*Log[1 - z]*Log[z]*tci[1, 1] + 25920*ep^4*Nc^2*Log[delta]*Log[1 - z]*Log[z]*tci[1, 1] + 7200*ep^4*Nc^2*Log[s]*Log[1 - z]*Log[z]*tci[1, 1] + 2880*ep^4*Nc^2*Log[x]*Log[1 - z]*Log[z]*tci[1, 1] + 5760*ep^4*x*Log[x]*Log[1 - z]*Log[z]*tci[1, 1] + 5760*ep^4*Log[1 + x]*Log[1 - z]*Log[z]*tci[1, 1] + 4320*ep^4*Nc^2*Log[1 + x]*Log[1 - z]*Log[z]*tci[1, 1] - 5760*ep^4*x*Log[1 + x]*Log[1 - z]*Log[z]*tci[1, 1] + 2160*ep^4*Nc^2*Log[1 - z]^2*Log[z]*tci[1, 1] + 3600*ep^3*Nc^2*Log[z]^2*tci[1, 1] - 7200*ep^4*Nc^2*Log[delta]*Log[z]^2*tci[1, 1] - 3600*ep^4*Nc^2*Log[s]*Log[z]^2*tci[1, 1] - 1440*ep^4*Nc^2*Log[x]*Log[z]^2*tci[1, 1] - 2880*ep^4*x*Log[x]*Log[z]^2*tci[1, 1] - 2880*ep^4*Log[1 + x]*Log[z]^2*tci[1, 1] - 2160*ep^4*Nc^2*Log[1 + x]*Log[z]^2*tci[1, 1] + 2880*ep^4*x*Log[1 + x]*Log[z]^2*tci[1, 1] - 3600*ep^4*Nc^2*Log[1 - z]*Log[z]^2*tci[1, 1] + 720*ep^4*Nc^2*Log[z]^3*tci[1, 1] - 5760*ep^4*Nc^2*Log[1 - z]*PolyLog[2, 1 - z]*tci[1, 1] - 5760*ep^4*Nc^2*Log[1 - z]*PolyLog[2, z]*tci[1, 1] + 17280*ep^4*PolyLog[3, -x]*tci[1, 1] - 5760*ep^4*Nc^2*PolyLog[3, -x]*tci[1, 1] + 34560*ep^4*x*PolyLog[3, -x]*tci[1, 1] + 34560*ep^4*PolyLog[3, 1 + x]*tci[1, 1] - 12960*ep^4*Nc^2*PolyLog[3, 1 + x]*tci[1, 1] + 34560*ep^4*x*PolyLog[3, 1 + x]*tci[1, 1] + 5760*ep^4*Nc^2*PolyLog[3, 1 - z]*tci[1, 1] + 5760*ep^4*Nc^2*PolyLog[3, z]*tci[1, 1] + 17160*ep^2*Nc^2*tci[1, 1]^2 - 29760*ep^3*Nc^2*Log[delta]*tci[1, 1]^2 + 11520*ep^4*Log[delta]^2*tci[1, 1]^2 + 40800*ep^4*Nc^2*Log[delta]^2*tci[1, 1]^2 + 11520*ep^4*x*Log[delta]^2*tci[1, 1]^2 - 19440*ep^3*Nc^2*Log[s]*tci[1, 1]^2 - 11520*ep^4*Log[delta]*Log[s]*tci[1, 1]^2 + 18720*ep^4*Nc^2*Log[delta]*Log[s]*tci[1, 1]^2 - 11520*ep^4*x*Log[delta]*Log[s]*tci[1, 1]^2 + 2880*ep^4*Log[s]^2*tci[1, 1]^2 + 14760*ep^4*Nc^2*Log[s]^2*tci[1, 1]^2 + 2880*ep^4*x*Log[s]^2*tci[1, 1]^2 + 5760*ep^3*Log[x]*tci[1, 1]^2 - 5040*ep^3*Nc^2*Log[x]*tci[1, 1]^2 + 5760*ep^3*x*Log[x]*tci[1, 1]^2 - 11520*ep^4*Log[delta]*Log[x]*tci[1, 1]^2 + 5760*ep^4*Nc^2*Log[delta]*Log[x]*tci[1, 1]^2 - 5760*ep^4*Log[s]*Log[x]*tci[1, 1]^2 + 7200*ep^4*Nc^2*Log[s]*Log[x]*tci[1, 1]^2 - 11520*ep^4*x*Log[s]*Log[x]*tci[1, 1]^2 - 8640*ep^4*Log[x]^2*tci[1, 1]^2 - 4440*ep^4*Nc^2*Log[x]^2*tci[1, 1]^2 - 12000*ep^4*x*Log[x]^2*tci[1, 1]^2 - 14400*ep^3*Nc^2*Log[1 + x]*tci[1, 1]^2 + 5760*ep^3*x*Log[1 + x]*tci[1, 1]^2 + 23040*ep^4*Log[delta]*Log[1 + x]*tci[1, 1]^2 + 12960*ep^4*Nc^2*Log[delta]*Log[1 + x]*tci[1, 1]^2 - 11520*ep^4*Log[s]*Log[1 + x]*tci[1, 1]^2 + 22320*ep^4*Nc^2*Log[s]*Log[1 + x]*tci[1, 1]^2 - 11520*ep^4*x*Log[s]*Log[1 + x]*tci[1, 1]^2 + 6240*ep^4*Log[x]*Log[1 + x]*tci[1, 1]^2 + 6720*ep^4*Nc^2*Log[x]*Log[1 + x]*tci[1, 1]^2 + 9120*ep^4*Log[1 + x]^2*tci[1, 1]^2 + 7800*ep^4*Nc^2*Log[1 + x]^2*tci[1, 1]^2 + 9120*ep^4*x*Log[1 + x]^2*tci[1, 1]^2 - 11520*ep^4*x*Log[yt]^2*tci[1, 1]^2 - 16080*ep^3*Nc^2*Log[1 - z]*tci[1, 1]^2 + 11520*ep^4*Log[delta]*Log[1 - z]*tci[1, 1]^2 + 43680*ep^4*Nc^2*Log[delta]*Log[1 - z]*tci[1, 1]^2 + 11520*ep^4*x*Log[delta]*Log[1 - z]*tci[1, 1]^2 - 5760*ep^4*Log[s]*Log[1 - z]*tci[1, 1]^2 + 10320*ep^4*Nc^2*Log[s]*Log[1 - z]*tci[1, 1]^2 - 5760*ep^4*x*Log[s]*Log[1 - z]*tci[1, 1]^2 - 5760*ep^4*Log[x]*Log[1 - z]*tci[1, 1]^2 + 3360*ep^4*Nc^2*Log[x]*Log[1 - z]*tci[1, 1]^2 + 11520*ep^4*Log[1 + x]*Log[1 - z]*tci[1, 1]^2 + 6960*ep^4*Nc^2*Log[1 + x]*Log[1 - z]*tci[1, 1]^2 + 2880*ep^4*Log[1 - z]^2*tci[1, 1]^2 + 10440*ep^4*Nc^2*Log[1 - z]^2*tci[1, 1]^2 + 2880*ep^4*x*Log[1 - z]^2*tci[1, 1]^2 + 11040*ep^3*Nc^2*Log[z]*tci[1, 1]^2 - 11520*ep^4*Log[delta]*Log[z]*tci[1, 1]^2 - 28320*ep^4*Nc^2*Log[delta]*Log[z]*tci[1, 1]^2 - 11520*ep^4*x*Log[delta]*Log[z]*tci[1, 1]^2 + 5760*ep^4*Log[s]*Log[z]*tci[1, 1]^2 - 7920*ep^4*Nc^2*Log[s]*Log[z]*tci[1, 1]^2 + 5760*ep^4*x*Log[s]*Log[z]*tci[1, 1]^2 + 5760*ep^4*Log[x]*Log[z]*tci[1, 1]^2 - 2880*ep^4*Nc^2*Log[x]*Log[z]*tci[1, 1]^2 - 11520*ep^4*Log[1 + x]*Log[z]*tci[1, 1]^2 - 5040*ep^4*Nc^2*Log[1 + x]*Log[z]*tci[1, 1]^2 - 5760*ep^4*Log[1 - z]*Log[z]*tci[1, 1]^2 - 17520*ep^4*Nc^2*Log[1 - z]*Log[z]*tci[1, 1]^2 - 5760*ep^4*x*Log[1 - z]*Log[z]*tci[1, 1]^2 + 2880*ep^4*Log[z]^2*tci[1, 1]^2 + 7320*ep^4*Nc^2*Log[z]^2*tci[1, 1]^2 + 2880*ep^4*x*Log[z]^2*tci[1, 1]^2 + 16080*ep^3*Nc^2*tci[1, 1]^3 - 30720*ep^4*Nc^2*Log[delta]*tci[1, 1]^3 - 16800*ep^4*Nc^2*Log[s]*tci[1, 1]^3 + 6240*ep^4*Log[x]*tci[1, 1]^3 - 4560*ep^4*Nc^2*Log[x]*tci[1, 1]^3 + 3360*ep^4*x*Log[x]*tci[1, 1]^3 + 4800*ep^4*Log[1 + x]*tci[1, 1]^3 - 13440*ep^4*Nc^2*Log[1 + x]*tci[1, 1]^3 + 12960*ep^4*x*Log[1 + x]*tci[1, 1]^3 - 16320*ep^4*Nc^2*Log[1 - z]*tci[1, 1]^3 + 12960*ep^4*Nc^2*Log[z]*tci[1, 1]^3 + 11255*ep^4*Nc^2*tci[1, 1]^4 + 4704*ep^4*x*tci[1, 1]^4 - 7200*ep*Nc^2*tcr[1, 2] + 17280*ep^2*Nc^2*Log[delta]*tcr[1, 2] - 23040*ep^3*Nc^2*Log[delta]^2*tcr[1, 2] + 23040*ep^4*Nc^2*Log[delta]^3*tcr[1, 2] + 5760*ep^2*Nc^2*Log[s]*tcr[1, 2] - 11520*ep^3*Nc^2*Log[delta]*Log[s]*tcr[1, 2] + 11520*ep^4*Nc^2*Log[delta]^2*Log[s]*tcr[1, 2] - 2880*ep^3*Nc^2*Log[s]^2*tcr[1, 2] + 5760*ep^4*Nc^2*Log[delta]*Log[s]^2*tcr[1, 2] + 960*ep^4*Nc^2*Log[s]^3*tcr[1, 2] + 2880*ep^2*Nc^2*Log[x]*tcr[1, 2] - 5760*ep^3*Nc^2*Log[delta]*Log[x]*tcr[1, 2] + 5760*ep^4*Nc^2*Log[delta]^2*Log[x]*tcr[1, 2] - 2880*ep^3*Nc^2*Log[s]*Log[x]*tcr[1, 2] + 5760*ep^4*Nc^2*Log[delta]*Log[s]*Log[x]*tcr[1, 2] + 1440*ep^4*Nc^2*Log[s]^2*Log[x]*tcr[1, 2] - 480*ep^4*Nc^2*Log[x]^3*tcr[1, 2] + 2880*ep^2*Nc^2*Log[1 + x]*tcr[1, 2] - 5760*ep^3*Nc^2*Log[delta]*Log[1 + x]*tcr[1, 2] + 5760*ep^4*Nc^2*Log[delta]^2*Log[1 + x]*tcr[1, 2] - 2880*ep^3*Nc^2*Log[s]*Log[1 + x]*tcr[1, 2] + 5760*ep^4*Nc^2*Log[delta]*Log[s]*Log[1 + x]*tcr[1, 2] + 1440*ep^4*Nc^2*Log[s]^2*Log[1 + x]*tcr[1, 2] - 2880*ep^3*Nc^2*Log[x]*Log[1 + x]*tcr[1, 2] + 5760*ep^4*Nc^2*Log[delta]*Log[x]*Log[1 + x]*tcr[1, 2] + 2880*ep^4*Nc^2*Log[s]*Log[x]*Log[1 + x]*tcr[1, 2] - 1440*ep^4*Nc^2*Log[-x]*Log[1 + x]^2*tcr[1, 2] + 1440*ep^4*Nc^2*Log[x]*Log[1 + x]^2*tcr[1, 2] - 480*ep^4*Nc^2*Log[1 + x]^3*tcr[1, 2] + 8640*ep^2*Nc^2*Log[1 - z]*tcr[1, 2] - 23040*ep^3*Nc^2*Log[delta]*Log[1 - z]*tcr[1, 2] + 34560*ep^4*Nc^2*Log[delta]^2*Log[1 - z]*tcr[1, 2] - 5760*ep^3*Nc^2*Log[s]*Log[1 - z]*tcr[1, 2] + 11520*ep^4*Nc^2*Log[delta]*Log[s]*Log[1 - z]*tcr[1, 2] + 2880*ep^4*Nc^2*Log[s]^2*Log[1 - z]*tcr[1, 2] - 2880*ep^3*Nc^2*Log[x]*Log[1 - z]*tcr[1, 2] + 5760*ep^4*Nc^2*Log[delta]*Log[x]*Log[1 - z]*tcr[1, 2] + 2880*ep^4*Nc^2*Log[s]*Log[x]*Log[1 - z]*tcr[1, 2] - 2880*ep^3*Nc^2*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 5760*ep^4*Nc^2*Log[delta]*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 2880*ep^4*Nc^2*Log[s]*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 2880*ep^4*Nc^2*Log[x]*Log[1 + x]*Log[1 - z]*tcr[1, 2] - 5760*ep^3*Nc^2*Log[1 - z]^2*tcr[1, 2] + 17280*ep^4*Nc^2*Log[delta]*Log[1 - z]^2*tcr[1, 2] + 2880*ep^4*Nc^2*Log[s]*Log[1 - z]^2*tcr[1, 2] + 1440*ep^4*Nc^2*Log[x]*Log[1 - z]^2*tcr[1, 2] + 1440*ep^4*Nc^2*Log[1 + x]*Log[1 - z]^2*tcr[1, 2] + 2880*ep^4*Nc^2*Log[1 - z]^3*tcr[1, 2] + 8640*ep^2*Nc^2*Log[z]*tcr[1, 2] - 23040*ep^3*Nc^2*Log[delta]*Log[z]*tcr[1, 2] + 34560*ep^4*Nc^2*Log[delta]^2*Log[z]*tcr[1, 2] - 5760*ep^3*Nc^2*Log[s]*Log[z]*tcr[1, 2] + 11520*ep^4*Nc^2*Log[delta]*Log[s]*Log[z]*tcr[1, 2] + 2880*ep^4*Nc^2*Log[s]^2*Log[z]*tcr[1, 2] - 2880*ep^3*Nc^2*Log[x]*Log[z]*tcr[1, 2] + 5760*ep^4*Nc^2*Log[delta]*Log[x]*Log[z]*tcr[1, 2] + 2880*ep^4*Nc^2*Log[s]*Log[x]*Log[z]*tcr[1, 2] - 2880*ep^3*Nc^2*Log[1 + x]*Log[z]*tcr[1, 2] + 5760*ep^4*Nc^2*Log[delta]*Log[1 + x]*Log[z]*tcr[1, 2] + 2880*ep^4*Nc^2*Log[s]*Log[1 + x]*Log[z]*tcr[1, 2] + 2880*ep^4*Nc^2*Log[x]*Log[1 + x]*Log[z]*tcr[1, 2] + 5760*ep^3*Nc^2*Log[1 - z]*Log[z]*tcr[1, 2] - 11520*ep^4*Nc^2*Log[delta]*Log[1 - z]*Log[z]*tcr[1, 2] - 5760*ep^4*Nc^2*Log[s]*Log[1 - z]*Log[z]*tcr[1, 2] - 2880*ep^4*Nc^2*Log[x]*Log[1 - z]*Log[z]*tcr[1, 2] - 2880*ep^4*Nc^2*Log[1 + x]*Log[1 - z]*Log[z]*tcr[1, 2] + 11520*ep^4*Nc^2*Log[1 - z]^2*Log[z]*tcr[1, 2] - 5760*ep^3*Nc^2*Log[z]^2*tcr[1, 2] + 17280*ep^4*Nc^2*Log[delta]*Log[z]^2*tcr[1, 2] + 2880*ep^4*Nc^2*Log[s]*Log[z]^2*tcr[1, 2] + 1440*ep^4*Nc^2*Log[x]*Log[z]^2*tcr[1, 2] + 1440*ep^4*Nc^2*Log[1 + x]*Log[z]^2*tcr[1, 2] - 5760*ep^4*Nc^2*Log[1 - z]*Log[z]^2*tcr[1, 2] + 2880*ep^4*Nc^2*Log[z]^3*tcr[1, 2] + 17280*ep^4*Nc^2*Log[1 - z]*PolyLog[2, 1 - z]*tcr[1, 2] + 17280*ep^4*Nc^2*Log[1 - z]*PolyLog[2, z]*tcr[1, 2] + 2880*ep^4*Nc^2*PolyLog[3, -x]*tcr[1, 2] + 2880*ep^4*Nc^2*PolyLog[3, 1 + x]*tcr[1, 2] - 17280*ep^4*Nc^2*PolyLog[3, 1 - z]*tcr[1, 2] - 17280*ep^4*Nc^2*PolyLog[3, z]*tcr[1, 2] - 20160*ep^2*Nc^2*tci[1, 1]*tcr[1, 2] + 51840*ep^3*Nc^2*Log[delta]*tci[1, 1]*tcr[1, 2] - 74880*ep^4*Nc^2*Log[delta]^2*tci[1, 1]*tcr[1, 2] + 14400*ep^3*Nc^2*Log[s]*tci[1, 1]*tcr[1, 2] - 28800*ep^4*Nc^2*Log[delta]*Log[s]*tci[1, 1]*tcr[1, 2] - 7200*ep^4*Nc^2*Log[s]^2*tci[1, 1]*tcr[1, 2] + 5760*ep^3*Nc^2*Log[x]*tci[1, 1]*tcr[1, 2] - 11520*ep^4*Nc^2*Log[delta]*Log[x]*tci[1, 1]*tcr[1, 2] - 23040*ep^4*x*Log[delta]*Log[x]*tci[1, 1]*tcr[1, 2] - 5760*ep^4*Nc^2*Log[s]*Log[x]*tci[1, 1]*tcr[1, 2] + 11520*ep^4*x*Log[s]*Log[x]*tci[1, 1]*tcr[1, 2] + 1440*ep^4*Nc^2*Log[x]^2*tci[1, 1]*tcr[1, 2] + 11520*ep^3*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 8640*ep^3*Nc^2*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 23040*ep^4*Log[delta]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 17280*ep^4*Nc^2*Log[delta]*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 23040*ep^4*x*Log[delta]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 11520*ep^4*Log[s]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 8640*ep^4*Nc^2*Log[s]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 11520*ep^4*x*Log[s]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 11520*ep^4*Log[x]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 5760*ep^4*Nc^2*Log[x]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 1440*ep^4*Nc^2*Log[1 + x]^2*tci[1, 1]*tcr[1, 2] + 25920*ep^3*Nc^2*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 74880*ep^4*Nc^2*Log[delta]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 14400*ep^4*Nc^2*Log[s]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 5760*ep^4*Nc^2*Log[x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 11520*ep^4*x*Log[x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 11520*ep^4*Log[1 + x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 8640*ep^4*Nc^2*Log[1 + x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 11520*ep^4*x*Log[1 + x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 18720*ep^4*Nc^2*Log[1 - z]^2*tci[1, 1]*tcr[1, 2] - 8640*ep^3*Nc^2*Log[z]*tci[1, 1]*tcr[1, 2] + 17280*ep^4*Nc^2*Log[delta]*Log[z]*tci[1, 1]*tcr[1, 2] + 8640*ep^4*Nc^2*Log[s]*Log[z]*tci[1, 1]*tcr[1, 2] + 5760*ep^4*Nc^2*Log[x]*Log[z]*tci[1, 1]*tcr[1, 2] + 11520*ep^4*x*Log[x]*Log[z]*tci[1, 1]*tcr[1, 2] + 11520*ep^4*Log[1 + x]*Log[z]*tci[1, 1]*tcr[1, 2] + 2880*ep^4*Nc^2*Log[1 + x]*Log[z]*tci[1, 1]*tcr[1, 2] - 11520*ep^4*x*Log[1 + x]*Log[z]*tci[1, 1]*tcr[1, 2] + 25920*ep^4*Nc^2*Log[1 - z]*Log[z]*tci[1, 1]*tcr[1, 2] - 7200*ep^4*Nc^2*Log[z]^2*tci[1, 1]*tcr[1, 2] - 29760*ep^3*Nc^2*tci[1, 1]^2*tcr[1, 2] + 23040*ep^4*Log[delta]*tci[1, 1]^2*tcr[1, 2] + 81600*ep^4*Nc^2*Log[delta]*tci[1, 1]^2*tcr[1, 2] + 23040*ep^4*x*Log[delta]*tci[1, 1]^2*tcr[1, 2] - 11520*ep^4*Log[s]*tci[1, 1]^2*tcr[1, 2] + 18720*ep^4*Nc^2*Log[s]*tci[1, 1]^2*tcr[1, 2] - 11520*ep^4*x*Log[s]*tci[1, 1]^2*tcr[1, 2] - 11520*ep^4*Log[x]*tci[1, 1]^2*tcr[1, 2] + 5760*ep^4*Nc^2*Log[x]*tci[1, 1]^2*tcr[1, 2] + 23040*ep^4*Log[1 + x]*tci[1, 1]^2*tcr[1, 2] + 12960*ep^4*Nc^2*Log[1 + x]*tci[1, 1]^2*tcr[1, 2] + 11520*ep^4*Log[1 - z]*tci[1, 1]^2*tcr[1, 2] + 43680*ep^4*Nc^2*Log[1 - z]*tci[1, 1]^2*tcr[1, 2] + 11520*ep^4*x*Log[1 - z]*tci[1, 1]^2*tcr[1, 2] - 11520*ep^4*Log[z]*tci[1, 1]^2*tcr[1, 2] - 28320*ep^4*Nc^2*Log[z]*tci[1, 1]^2*tcr[1, 2] - 11520*ep^4*x*Log[z]*tci[1, 1]^2*tcr[1, 2] - 30720*ep^4*Nc^2*tci[1, 1]^3*tcr[1, 2] + 8640*ep^2*Nc^2*tcr[1, 2]^2 - 23040*ep^3*Nc^2*Log[delta]*tcr[1, 2]^2 + 34560*ep^4*Nc^2*Log[delta]^2*tcr[1, 2]^2 - 5760*ep^3*Nc^2*Log[s]*tcr[1, 2]^2 + 11520*ep^4*Nc^2*Log[delta]*Log[s]*tcr[1, 2]^2 + 2880*ep^4*Nc^2*Log[s]^2*tcr[1, 2]^2 - 2880*ep^3*Nc^2*Log[x]*tcr[1, 2]^2 + 5760*ep^4*Nc^2*Log[delta]*Log[x]*tcr[1, 2]^2 + 2880*ep^4*Nc^2*Log[s]*Log[x]*tcr[1, 2]^2 - 2880*ep^3*Nc^2*Log[1 + x]*tcr[1, 2]^2 + 5760*ep^4*Nc^2*Log[delta]*Log[1 + x]*tcr[1, 2]^2 + 2880*ep^4*Nc^2*Log[s]*Log[1 + x]*tcr[1, 2]^2 + 2880*ep^4*Nc^2*Log[x]*Log[1 + x]*tcr[1, 2]^2 - 11520*ep^3*Nc^2*Log[1 - z]*tcr[1, 2]^2 + 34560*ep^4*Nc^2*Log[delta]*Log[1 - z]*tcr[1, 2]^2 + 5760*ep^4*Nc^2*Log[s]*Log[1 - z]*tcr[1, 2]^2 + 2880*ep^4*Nc^2*Log[x]*Log[1 - z]*tcr[1, 2]^2 + 2880*ep^4*Nc^2*Log[1 + x]*Log[1 - z]*tcr[1, 2]^2 + 8640*ep^4*Nc^2*Log[1 - z]^2*tcr[1, 2]^2 - 11520*ep^3*Nc^2*Log[z]*tcr[1, 2]^2 + 34560*ep^4*Nc^2*Log[delta]*Log[z]*tcr[1, 2]^2 + 5760*ep^4*Nc^2*Log[s]*Log[z]*tcr[1, 2]^2 + 2880*ep^4*Nc^2*Log[x]*Log[z]*tcr[1, 2]^2 + 2880*ep^4*Nc^2*Log[1 + x]*Log[z]*tcr[1, 2]^2 - 5760*ep^4*Nc^2*Log[1 - z]*Log[z]*tcr[1, 2]^2 + 8640*ep^4*Nc^2*Log[z]^2*tcr[1, 2]^2 + 25920*ep^3*Nc^2*tci[1, 1]*tcr[1, 2]^2 - 74880*ep^4*Nc^2*Log[delta]*tci[1, 1]*tcr[1, 2]^2 - 14400*ep^4*Nc^2*Log[s]*tci[1, 1]*tcr[1, 2]^2 - 5760*ep^4*Nc^2*Log[x]*tci[1, 1]*tcr[1, 2]^2 - 11520*ep^4*x*Log[x]*tci[1, 1]*tcr[1, 2]^2 - 11520*ep^4*Log[1 + x]*tci[1, 1]*tcr[1, 2]^2 - 8640*ep^4*Nc^2*Log[1 + x]*tci[1, 1]*tcr[1, 2]^2 + 11520*ep^4*x*Log[1 + x]*tci[1, 1]*tcr[1, 2]^2 - 37440*ep^4*Nc^2*Log[1 - z]*tci[1, 1]*tcr[1, 2]^2 + 8640*ep^4*Nc^2*Log[z]*tci[1, 1]*tcr[1, 2]^2 + 11520*ep^4*tci[1, 1]^2*tcr[1, 2]^2 + 40800*ep^4*Nc^2*tci[1, 1]^2*tcr[1, 2]^2 + 11520*ep^4*x*tci[1, 1]^2*tcr[1, 2]^2 - 7680*ep^3*Nc^2*tcr[1, 2]^3 + 23040*ep^4*Nc^2*Log[delta]*tcr[1, 2]^3 + 3840*ep^4*Nc^2*Log[s]*tcr[1, 2]^3 + 1920*ep^4*Nc^2*Log[x]*tcr[1, 2]^3 + 1920*ep^4*Nc^2*Log[1 + x]*tcr[1, 2]^3 + 11520*ep^4*Nc^2*Log[1 - z]*tcr[1, 2]^3 + 11520*ep^4*Nc^2*Log[z]*tcr[1, 2]^3 - 24960*ep^4*Nc^2*tci[1, 1]*tcr[1, 2]^3 + 5760*ep^4*Nc^2*tcr[1, 2]^4 - 720*ep^3*Log[1 + x]*PolyLog[2, 1 + x]*(-10*Nc^2 + 4*ep*Nc^2*Log[delta] + 18*ep*Nc^2*Log[s] - 16*ep*Log[x] + 14*ep*Nc^2*Log[x] - 56*ep*x*Log[x] + 24*ep*Log[1 + x] + 9*ep*Nc^2*Log[1 + x] + 2*ep*Nc^2*Log[1 - z] + 2*ep*Nc^2*Log[z] + 40*ep*tci[1, 1] - 4*ep*Nc^2*tci[1, 1] + 8*ep*x*tci[1, 1] + 4*ep*Nc^2*tcr[1, 2]) - 720*ep^3*PolyLog[2, -x]*(3*ep*(8 + 3*Nc^2)*Log[x]^2 + tci[1, 1]*(10*Nc^2 - 4*ep*Nc^2*Log[delta] - 18*ep*Nc^2*Log[s] - 2*ep*Nc^2*Log[1 - z] - 2*ep*Nc^2*Log[z] - 8*ep*tci[1, 1] + 13*ep*Nc^2*tci[1, 1] + 8*ep*x*tci[1, 1] - 4*ep*Nc^2*tcr[1, 2]) + 2*Log[x]*(-5*Nc^2 + 2*ep*Nc^2*Log[delta] + 9*ep*Nc^2*Log[s] + 4*ep*Log[1 + x] + 7*ep*Nc^2*Log[1 + x] - 4*ep*x*Log[1 + x] + ep*Nc^2*Log[1 - z] + ep*Nc^2*Log[z] + 4*ep*tci[1, 1] - 11*ep*Nc^2*tci[1, 1] + 20*ep*x*tci[1, 1] + 2*ep*Nc^2*tcr[1, 2])) - 47400*ep^3*Nc^2*tcr[3, 3] + 35040*ep^4*Nc^2*Log[delta]*tcr[3, 3] + 77280*ep^4*Nc^2*Log[s]*tcr[3, 3] + 42240*ep^4*Nc^2*Log[x]*tcr[3, 3] - 5760*ep^4*x*Log[x]*tcr[3, 3] - 5760*ep^4*Log[1 + x]*tcr[3, 3] + 42240*ep^4*Nc^2*Log[1 + x]*tcr[3, 3] - 17280*ep^4*x*Log[1 + x]*tcr[3, 3] + 17520*ep^4*Nc^2*Log[1 - z]*tcr[3, 3] + 17520*ep^4*Nc^2*Log[z]*tcr[3, 3] + 17280*ep^4*tci[1, 1]*tcr[3, 3] - 77280*ep^4*Nc^2*tci[1, 1]*tcr[3, 3] + 35040*ep^4*Nc^2*tcr[1, 2]*tcr[3, 3] + 14400*ep^4*Nc^2*Log[delta]*Zeta[3] - 7200*ep^4*Nc^2*Log[s]*Zeta[3] + 11520*ep^4*Log[x]*Zeta[3] - 7200*ep^4*Nc^2*Log[x]*Zeta[3] + 40320*ep^4*x*Log[x]*Zeta[3] + 5760*ep^4*Log[1 + x]*Zeta[3] - 7200*ep^4*Nc^2*Log[1 + x]*Zeta[3] + 28800*ep^4*x*Log[1 + x]*Zeta[3] - 34560*ep^4*tci[1, 1]*Zeta[3] + 7200*ep^4*Nc^2*tci[1, 1]*Zeta[3] - 34560*ep^4*x*tci[1, 1]*Zeta[3] + 14400*ep^4*Nc^2*tcr[1, 2]*Zeta[3])/(720*ep^4*(1 + x)), -1/3*(tci[1, 1]*(-12*Log[delta] + 48*ep*Log[delta]^2 - 96*ep^2*Log[delta]^3 + 6*Log[s] - 24*ep*Log[delta]*Log[s] + 48*ep^2*Log[delta]^2*Log[s] + 6*Log[x] - 24*x*Log[x] - 24*ep*Log[delta]*Log[x] + 48*ep*x*Log[delta]*Log[x] + 48*ep^2*Log[delta]^2*Log[x] - 48*ep^2*x*Log[delta]^2*Log[x] + 24*ep*x*Log[s]*Log[x] - 48*ep^2*x*Log[delta]*Log[s]*Log[x] - 12*ep^2*x*Log[s]^2*Log[x] + 4*ep^2*x*Log[x]^3 + 18*Log[1 + x] + 24*x*Log[1 + x] - 24*ep*Log[delta]*Log[1 + x] - 48*ep*x*Log[delta]*Log[1 + x] + 48*ep^2*x*Log[delta]^2*Log[1 + x] - 24*ep*Log[s]*Log[1 + x] - 24*ep*x*Log[s]*Log[1 + x] + 48*ep^2*Log[delta]*Log[s]*Log[1 + x] + 48*ep^2*x*Log[delta]*Log[s]*Log[1 + x] + 12*ep^2*Log[s]^2*Log[1 + x] + 12*ep^2*x*Log[s]^2*Log[1 + x] - 24*ep*Log[x]*Log[1 + x] + 48*ep^2*Log[delta]*Log[x]*Log[1 + x] + 24*ep^2*Log[s]*Log[x]*Log[1 + x] - 12*ep^2*Log[x]^2*Log[1 + x] - 12*ep^2*x*Log[x]^2*Log[1 + x] - 12*ep^2*Log[-x]*Log[1 + x]^2 + 12*ep^2*x*Log[-x]*Log[1 + x]^2 + 12*ep^2*Log[x]*Log[1 + x]^2 - 4*ep^2*Log[1 + x]^3 - 4*ep^2*x*Log[1 + x]^3 + 16*ep^2*Log[yt]^3 + 6*Log[1 - z] - 48*ep^2*Log[delta]^2*Log[1 - z] - 12*ep*Log[s]*Log[1 - z] + 48*ep^2*Log[delta]*Log[s]*Log[1 - z] - 12*ep*Log[x]*Log[1 - z] + 24*ep*x*Log[x]*Log[1 - z] + 48*ep^2*Log[delta]*Log[x]*Log[1 - z] - 48*ep^2*x*Log[delta]*Log[x]*Log[1 - z] - 24*ep^2*x*Log[s]*Log[x]*Log[1 - z] - 12*ep*Log[1 + x]*Log[1 - z] - 24*ep*x*Log[1 + x]*Log[1 - z] + 48*ep^2*x*Log[delta]*Log[1 + x]*Log[1 - z] + 24*ep^2*Log[s]*Log[1 + x]*Log[1 - z] + 24*ep^2*x*Log[s]*Log[1 + x]*Log[1 - z] + 24*ep^2*Log[x]*Log[1 + x]*Log[1 - z] - 12*ep*Log[1 - z]^2 + 24*ep^2*Log[delta]*Log[1 - z]^2 + 12*ep^2*Log[s]*Log[1 - z]^2 + 12*ep^2*Log[x]*Log[1 - z]^2 - 12*ep^2*x*Log[x]*Log[1 - z]^2 + 12*ep^2*x*Log[1 + x]*Log[1 - z]^2 + 12*ep^2*Log[1 - z]^3 + 6*Log[z] - 48*ep*Log[delta]*Log[z] + 144*ep^2*Log[delta]^2*Log[z] + 12*ep*Log[s]*Log[z] - 48*ep^2*Log[delta]*Log[s]*Log[z] + 12*ep*Log[x]*Log[z] - 24*ep*x*Log[x]*Log[z] - 48*ep^2*Log[delta]*Log[x]*Log[z] + 48*ep^2*x*Log[delta]*Log[x]*Log[z] + 24*ep^2*x*Log[s]*Log[x]*Log[z] + 12*ep*Log[1 + x]*Log[z] + 24*ep*x*Log[1 + x]*Log[z] - 48*ep^2*x*Log[delta]*Log[1 + x]*Log[z] - 24*ep^2*Log[s]*Log[1 + x]*Log[z] - 24*ep^2*x*Log[s]*Log[1 + x]*Log[z] - 24*ep^2*Log[x]*Log[1 + x]*Log[z] + 48*ep^2*Log[delta]*Log[1 - z]*Log[z] - 24*ep^2*Log[s]*Log[1 - z]*Log[z] - 24*ep^2*Log[x]*Log[1 - z]*Log[z] + 24*ep^2*x*Log[x]*Log[1 - z]*Log[z] - 24*ep^2*x*Log[1 + x]*Log[1 - z]*Log[z] - 12*ep^2*Log[1 - z]^2*Log[z] + 12*ep*Log[z]^2 - 72*ep^2*Log[delta]*Log[z]^2 + 12*ep^2*Log[s]*Log[z]^2 + 12*ep^2*Log[x]*Log[z]^2 - 12*ep^2*x*Log[x]*Log[z]^2 + 12*ep^2*x*Log[1 + x]*Log[z]^2 - 12*ep^2*Log[1 - z]*Log[z]^2 + 12*ep^2*Log[z]^3 + 24*ep^2*(-1 + x)*Log[1 + x]*PolyLog[2, 1 + x] + 48*ep^2*PolyLog[3, -x] + 24*ep^2*x*PolyLog[3, -x] + 24*ep^2*PolyLog[3, 1 + x] - 24*ep^2*x*PolyLog[3, 1 + x] + 24*x*tci[1, 1] + 24*ep*Log[delta]*tci[1, 1] - 48*ep*x*Log[delta]*tci[1, 1] - 48*ep^2*Log[delta]^2*tci[1, 1] + 48*ep^2*x*Log[delta]^2*tci[1, 1] - 12*ep*Log[s]*tci[1, 1] - 24*ep*x*Log[s]*tci[1, 1] + 48*ep^2*x*Log[delta]*Log[s]*tci[1, 1] + 12*ep^2*Log[s]^2*tci[1, 1] + 12*ep^2*x*Log[s]^2*tci[1, 1] - 12*ep*Log[x]*tci[1, 1] - 48*ep*x*Log[x]*tci[1, 1] + 96*ep^2*x*Log[delta]*Log[x]*tci[1, 1] + 24*ep^2*Log[s]*Log[x]*tci[1, 1] + 48*ep^2*x*Log[s]*Log[x]*tci[1, 1] + 12*ep^2*Log[x]^2*tci[1, 1] + 36*ep*Log[1 + x]*tci[1, 1] + 48*ep*x*Log[1 + x]*tci[1, 1] - 48*ep^2*Log[delta]*Log[1 + x]*tci[1, 1] - 96*ep^2*x*Log[delta]*Log[1 + x]*tci[1, 1] - 48*ep^2*Log[s]*Log[1 + x]*tci[1, 1] - 48*ep^2*x*Log[s]*Log[1 + x]*tci[1, 1] - 24*ep^2*Log[x]*Log[1 + x]*tci[1, 1] - 12*ep^2*Log[1 + x]^2*tci[1, 1] - 12*ep^2*x*Log[1 + x]^2*tci[1, 1] + 24*ep^2*Log[yt]^2*tci[1, 1] + 36*ep*Log[1 - z]*tci[1, 1] - 24*ep*x*Log[1 - z]*tci[1, 1] - 144*ep^2*Log[delta]*Log[1 - z]*tci[1, 1] + 48*ep^2*x*Log[delta]*Log[1 - z]*tci[1, 1] + 24*ep^2*x*Log[s]*Log[1 - z]*tci[1, 1] + 48*ep^2*x*Log[x]*Log[1 - z]*tci[1, 1] - 24*ep^2*Log[1 + x]*Log[1 - z]*tci[1, 1] - 48*ep^2*x*Log[1 + x]*Log[1 - z]*tci[1, 1] - 60*ep^2*Log[1 - z]^2*tci[1, 1] + 12*ep^2*x*Log[1 - z]^2*tci[1, 1] - 12*ep*Log[z]*tci[1, 1] + 24*ep*x*Log[z]*tci[1, 1] + 48*ep^2*Log[delta]*Log[z]*tci[1, 1] - 48*ep^2*x*Log[delta]*Log[z]*tci[1, 1] - 24*ep^2*x*Log[s]*Log[z]*tci[1, 1] - 48*ep^2*x*Log[x]*Log[z]*tci[1, 1] + 24*ep^2*Log[1 + x]*Log[z]*tci[1, 1] + 48*ep^2*x*Log[1 + x]*Log[z]*tci[1, 1] + 72*ep^2*Log[1 - z]*Log[z]*tci[1, 1] - 24*ep^2*x*Log[1 - z]*Log[z]*tci[1, 1] - 12*ep^2*Log[z]^2*tci[1, 1] + 12*ep^2*x*Log[z]^2*tci[1, 1] + 48*ep*x*tci[1, 1]^2 + 70*ep^2*Log[delta]*tci[1, 1]^2 - 96*ep^2*x*Log[delta]*tci[1, 1]^2 - 35*ep^2*Log[s]*tci[1, 1]^2 - 48*ep^2*x*Log[s]*tci[1, 1]^2 - 35*ep^2*Log[x]*tci[1, 1]^2 - 64*ep^2*x*Log[x]*tci[1, 1]^2 + 51*ep^2*Log[1 + x]*tci[1, 1]^2 + 64*ep^2*x*Log[1 + x]*tci[1, 1]^2 - 4*ep^2*Log[yt]*tci[1, 1]^2 + 61*ep^2*Log[1 - z]*tci[1, 1]^2 - 48*ep^2*x*Log[1 - z]*tci[1, 1]^2 - 35*ep^2*Log[z]*tci[1, 1]^2 + 48*ep^2*x*Log[z]*tci[1, 1]^2 - 6*ep^2*tci[1, 1]^3 + 56*ep^2*x*tci[1, 1]^3 - 24*ep^2*PolyLog[2, -x]*((2 + x)*Log[x] + (-1 + x)*tci[1, 1]) - 12*tcr[1, 2] + 96*ep*Log[delta]*tcr[1, 2] - 288*ep^2*Log[delta]^2*tcr[1, 2] - 24*ep*Log[s]*tcr[1, 2] + 96*ep^2*Log[delta]*Log[s]*tcr[1, 2] - 24*ep*Log[x]*tcr[1, 2] + 48*ep*x*Log[x]*tcr[1, 2] + 96*ep^2*Log[delta]*Log[x]*tcr[1, 2] - 96*ep^2*x*Log[delta]*Log[x]*tcr[1, 2] - 48*ep^2*x*Log[s]*Log[x]*tcr[1, 2] - 24*ep*Log[1 + x]*tcr[1, 2] - 48*ep*x*Log[1 + x]*tcr[1, 2] + 96*ep^2*x*Log[delta]*Log[1 + x]*tcr[1, 2] + 48*ep^2*Log[s]*Log[1 + x]*tcr[1, 2] + 48*ep^2*x*Log[s]*Log[1 + x]*tcr[1, 2] + 48*ep^2*Log[x]*Log[1 + x]*tcr[1, 2] - 96*ep^2*Log[delta]*Log[1 - z]*tcr[1, 2] + 48*ep^2*Log[s]*Log[1 - z]*tcr[1, 2] + 48*ep^2*Log[x]*Log[1 - z]*tcr[1, 2] - 48*ep^2*x*Log[x]*Log[1 - z]*tcr[1, 2] + 48*ep^2*x*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 24*ep^2*Log[1 - z]^2*tcr[1, 2] - 48*ep*Log[z]*tcr[1, 2] + 288*ep^2*Log[delta]*Log[z]*tcr[1, 2] - 48*ep^2*Log[s]*Log[z]*tcr[1, 2] - 48*ep^2*Log[x]*Log[z]*tcr[1, 2] + 48*ep^2*x*Log[x]*Log[z]*tcr[1, 2] - 48*ep^2*x*Log[1 + x]*Log[z]*tcr[1, 2] + 48*ep^2*Log[1 - z]*Log[z]*tcr[1, 2] - 72*ep^2*Log[z]^2*tcr[1, 2] + 24*ep*tci[1, 1]*tcr[1, 2] - 48*ep*x*tci[1, 1]*tcr[1, 2] - 96*ep^2*Log[delta]*tci[1, 1]*tcr[1, 2] + 96*ep^2*x*Log[delta]*tci[1, 1]*tcr[1, 2] + 48*ep^2*x*Log[s]*tci[1, 1]*tcr[1, 2] + 96*ep^2*x*Log[x]*tci[1, 1]*tcr[1, 2] - 48*ep^2*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 96*ep^2*x*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 144*ep^2*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 48*ep^2*x*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 48*ep^2*Log[z]*tci[1, 1]*tcr[1, 2] - 48*ep^2*x*Log[z]*tci[1, 1]*tcr[1, 2] + 70*ep^2*tci[1, 1]^2*tcr[1, 2] - 96*ep^2*x*tci[1, 1]^2*tcr[1, 2] + 48*ep*tcr[1, 2]^2 - 288*ep^2*Log[delta]*tcr[1, 2]^2 + 48*ep^2*Log[s]*tcr[1, 2]^2 + 48*ep^2*Log[x]*tcr[1, 2]^2 - 48*ep^2*x*Log[x]*tcr[1, 2]^2 + 48*ep^2*x*Log[1 + x]*tcr[1, 2]^2 - 48*ep^2*Log[1 - z]*tcr[1, 2]^2 + 144*ep^2*Log[z]*tcr[1, 2]^2 - 48*ep^2*tci[1, 1]*tcr[1, 2]^2 + 48*ep^2*x*tci[1, 1]*tcr[1, 2]^2 - 96*ep^2*tcr[1, 2]^3 - 24*ep^2*tcr[3, 3] - 24*ep^2*x*tcr[3, 3] - 24*ep^2*Zeta[3] + 24*ep^2*x*Zeta[3]))/(ep^2*(1 + x)), -1/3*(tci[1, 1]*(-12*Log[delta] + 48*ep*Log[delta]^2 - 96*ep^2*Log[delta]^3 + 6*Log[s] - 24*ep*Log[delta]*Log[s] + 48*ep^2*Log[delta]^2*Log[s] + 6*Log[x] - 24*x*Log[x] - 24*ep*Log[delta]*Log[x] + 48*ep*x*Log[delta]*Log[x] + 48*ep^2*Log[delta]^2*Log[x] - 48*ep^2*x*Log[delta]^2*Log[x] + 24*ep*x*Log[s]*Log[x] - 48*ep^2*x*Log[delta]*Log[s]*Log[x] - 12*ep^2*x*Log[s]^2*Log[x] + 4*ep^2*x*Log[x]^3 + 18*Log[1 + x] + 24*x*Log[1 + x] - 24*ep*Log[delta]*Log[1 + x] - 48*ep*x*Log[delta]*Log[1 + x] + 48*ep^2*x*Log[delta]^2*Log[1 + x] - 24*ep*Log[s]*Log[1 + x] - 24*ep*x*Log[s]*Log[1 + x] + 48*ep^2*Log[delta]*Log[s]*Log[1 + x] + 48*ep^2*x*Log[delta]*Log[s]*Log[1 + x] + 12*ep^2*Log[s]^2*Log[1 + x] + 12*ep^2*x*Log[s]^2*Log[1 + x] - 24*ep*Log[x]*Log[1 + x] + 48*ep^2*Log[delta]*Log[x]*Log[1 + x] + 24*ep^2*Log[s]*Log[x]*Log[1 + x] - 12*ep^2*Log[x]^2*Log[1 + x] - 12*ep^2*x*Log[x]^2*Log[1 + x] - 12*ep^2*Log[-x]*Log[1 + x]^2 + 12*ep^2*x*Log[-x]*Log[1 + x]^2 + 12*ep^2*Log[x]*Log[1 + x]^2 - 4*ep^2*Log[1 + x]^3 - 4*ep^2*x*Log[1 + x]^3 + 16*ep^2*Log[yt]^3 + 6*Log[1 - z] - 48*ep^2*Log[delta]^2*Log[1 - z] - 12*ep*Log[s]*Log[1 - z] + 48*ep^2*Log[delta]*Log[s]*Log[1 - z] - 12*ep*Log[x]*Log[1 - z] + 24*ep*x*Log[x]*Log[1 - z] + 48*ep^2*Log[delta]*Log[x]*Log[1 - z] - 48*ep^2*x*Log[delta]*Log[x]*Log[1 - z] - 24*ep^2*x*Log[s]*Log[x]*Log[1 - z] - 12*ep*Log[1 + x]*Log[1 - z] - 24*ep*x*Log[1 + x]*Log[1 - z] + 48*ep^2*x*Log[delta]*Log[1 + x]*Log[1 - z] + 24*ep^2*Log[s]*Log[1 + x]*Log[1 - z] + 24*ep^2*x*Log[s]*Log[1 + x]*Log[1 - z] + 24*ep^2*Log[x]*Log[1 + x]*Log[1 - z] - 12*ep*Log[1 - z]^2 + 24*ep^2*Log[delta]*Log[1 - z]^2 + 12*ep^2*Log[s]*Log[1 - z]^2 + 12*ep^2*Log[x]*Log[1 - z]^2 - 12*ep^2*x*Log[x]*Log[1 - z]^2 + 12*ep^2*x*Log[1 + x]*Log[1 - z]^2 + 12*ep^2*Log[1 - z]^3 + 6*Log[z] - 48*ep*Log[delta]*Log[z] + 144*ep^2*Log[delta]^2*Log[z] + 12*ep*Log[s]*Log[z] - 48*ep^2*Log[delta]*Log[s]*Log[z] + 12*ep*Log[x]*Log[z] - 24*ep*x*Log[x]*Log[z] - 48*ep^2*Log[delta]*Log[x]*Log[z] + 48*ep^2*x*Log[delta]*Log[x]*Log[z] + 24*ep^2*x*Log[s]*Log[x]*Log[z] + 12*ep*Log[1 + x]*Log[z] + 24*ep*x*Log[1 + x]*Log[z] - 48*ep^2*x*Log[delta]*Log[1 + x]*Log[z] - 24*ep^2*Log[s]*Log[1 + x]*Log[z] - 24*ep^2*x*Log[s]*Log[1 + x]*Log[z] - 24*ep^2*Log[x]*Log[1 + x]*Log[z] + 48*ep^2*Log[delta]*Log[1 - z]*Log[z] - 24*ep^2*Log[s]*Log[1 - z]*Log[z] - 24*ep^2*Log[x]*Log[1 - z]*Log[z] + 24*ep^2*x*Log[x]*Log[1 - z]*Log[z] - 24*ep^2*x*Log[1 + x]*Log[1 - z]*Log[z] - 12*ep^2*Log[1 - z]^2*Log[z] + 12*ep*Log[z]^2 - 72*ep^2*Log[delta]*Log[z]^2 + 12*ep^2*Log[s]*Log[z]^2 + 12*ep^2*Log[x]*Log[z]^2 - 12*ep^2*x*Log[x]*Log[z]^2 + 12*ep^2*x*Log[1 + x]*Log[z]^2 - 12*ep^2*Log[1 - z]*Log[z]^2 + 12*ep^2*Log[z]^3 + 24*ep^2*(-1 + x)*Log[1 + x]*PolyLog[2, 1 + x] + 48*ep^2*PolyLog[3, -x] + 24*ep^2*x*PolyLog[3, -x] + 24*ep^2*PolyLog[3, 1 + x] - 24*ep^2*x*PolyLog[3, 1 + x] - 12*tci[1, 1] + 24*x*tci[1, 1] + 72*ep*Log[delta]*tci[1, 1] - 48*ep*x*Log[delta]*tci[1, 1] - 144*ep^2*Log[delta]^2*tci[1, 1] + 48*ep^2*x*Log[delta]^2*tci[1, 1] - 12*ep*Log[s]*tci[1, 1] - 24*ep*x*Log[s]*tci[1, 1] + 48*ep^2*x*Log[delta]*Log[s]*tci[1, 1] + 12*ep^2*Log[s]^2*tci[1, 1] + 12*ep^2*x*Log[s]^2*tci[1, 1] - 12*ep*Log[x]*tci[1, 1] - 48*ep*x*Log[x]*tci[1, 1] + 96*ep^2*x*Log[delta]*Log[x]*tci[1, 1] + 24*ep^2*Log[s]*Log[x]*tci[1, 1] + 48*ep^2*x*Log[s]*Log[x]*tci[1, 1] + 12*ep^2*Log[x]^2*tci[1, 1] + 36*ep*Log[1 + x]*tci[1, 1] + 48*ep*x*Log[1 + x]*tci[1, 1] - 48*ep^2*Log[delta]*Log[1 + x]*tci[1, 1] - 96*ep^2*x*Log[delta]*Log[1 + x]*tci[1, 1] - 48*ep^2*Log[s]*Log[1 + x]*tci[1, 1] - 48*ep^2*x*Log[s]*Log[1 + x]*tci[1, 1] - 24*ep^2*Log[x]*Log[1 + x]*tci[1, 1] - 12*ep^2*Log[1 + x]^2*tci[1, 1] - 12*ep^2*x*Log[1 + x]^2*tci[1, 1] + 24*ep^2*Log[yt]^2*tci[1, 1] + 60*ep*Log[1 - z]*tci[1, 1] - 24*ep*x*Log[1 - z]*tci[1, 1] - 240*ep^2*Log[delta]*Log[1 - z]*tci[1, 1] + 48*ep^2*x*Log[delta]*Log[1 - z]*tci[1, 1] + 24*ep^2*x*Log[s]*Log[1 - z]*tci[1, 1] + 48*ep^2*x*Log[x]*Log[1 - z]*tci[1, 1] - 24*ep^2*Log[1 + x]*Log[1 - z]*tci[1, 1] - 48*ep^2*x*Log[1 + x]*Log[1 - z]*tci[1, 1] - 84*ep^2*Log[1 - z]^2*tci[1, 1] + 12*ep^2*x*Log[1 - z]^2*tci[1, 1] - 36*ep*Log[z]*tci[1, 1] + 24*ep*x*Log[z]*tci[1, 1] + 144*ep^2*Log[delta]*Log[z]*tci[1, 1] - 48*ep^2*x*Log[delta]*Log[z]*tci[1, 1] - 24*ep^2*x*Log[s]*Log[z]*tci[1, 1] - 48*ep^2*x*Log[x]*Log[z]*tci[1, 1] + 24*ep^2*Log[1 + x]*Log[z]*tci[1, 1] + 48*ep^2*x*Log[1 + x]*Log[z]*tci[1, 1] + 120*ep^2*Log[1 - z]*Log[z]*tci[1, 1] - 24*ep^2*x*Log[1 - z]*Log[z]*tci[1, 1] - 36*ep^2*Log[z]^2*tci[1, 1] + 12*ep^2*x*Log[z]^2*tci[1, 1] - 24*ep*tci[1, 1]^2 + 48*ep*x*tci[1, 1]^2 + 166*ep^2*Log[delta]*tci[1, 1]^2 - 96*ep^2*x*Log[delta]*tci[1, 1]^2 - 35*ep^2*Log[s]*tci[1, 1]^2 - 48*ep^2*x*Log[s]*tci[1, 1]^2 - 35*ep^2*Log[x]*tci[1, 1]^2 - 64*ep^2*x*Log[x]*tci[1, 1]^2 + 51*ep^2*Log[1 + x]*tci[1, 1]^2 + 64*ep^2*x*Log[1 + x]*tci[1, 1]^2 - 4*ep^2*Log[yt]*tci[1, 1]^2 + 109*ep^2*Log[1 - z]*tci[1, 1]^2 - 48*ep^2*x*Log[1 - z]*tci[1, 1]^2 - 83*ep^2*Log[z]*tci[1, 1]^2 + 48*ep^2*x*Log[z]*tci[1, 1]^2 - 32*ep^2*tci[1, 1]^3 + 56*ep^2*x*tci[1, 1]^3 - 24*ep^2*PolyLog[2, -x]*((2 + x)*Log[x] + (-1 + x)*tci[1, 1]) - 12*tcr[1, 2] + 96*ep*Log[delta]*tcr[1, 2] - 288*ep^2*Log[delta]^2*tcr[1, 2] - 24*ep*Log[s]*tcr[1, 2] + 96*ep^2*Log[delta]*Log[s]*tcr[1, 2] - 24*ep*Log[x]*tcr[1, 2] + 48*ep*x*Log[x]*tcr[1, 2] + 96*ep^2*Log[delta]*Log[x]*tcr[1, 2] - 96*ep^2*x*Log[delta]*Log[x]*tcr[1, 2] - 48*ep^2*x*Log[s]*Log[x]*tcr[1, 2] - 24*ep*Log[1 + x]*tcr[1, 2] - 48*ep*x*Log[1 + x]*tcr[1, 2] + 96*ep^2*x*Log[delta]*Log[1 + x]*tcr[1, 2] + 48*ep^2*Log[s]*Log[1 + x]*tcr[1, 2] + 48*ep^2*x*Log[s]*Log[1 + x]*tcr[1, 2] + 48*ep^2*Log[x]*Log[1 + x]*tcr[1, 2] - 96*ep^2*Log[delta]*Log[1 - z]*tcr[1, 2] + 48*ep^2*Log[s]*Log[1 - z]*tcr[1, 2] + 48*ep^2*Log[x]*Log[1 - z]*tcr[1, 2] - 48*ep^2*x*Log[x]*Log[1 - z]*tcr[1, 2] + 48*ep^2*x*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 24*ep^2*Log[1 - z]^2*tcr[1, 2] - 48*ep*Log[z]*tcr[1, 2] + 288*ep^2*Log[delta]*Log[z]*tcr[1, 2] - 48*ep^2*Log[s]*Log[z]*tcr[1, 2] - 48*ep^2*Log[x]*Log[z]*tcr[1, 2] + 48*ep^2*x*Log[x]*Log[z]*tcr[1, 2] - 48*ep^2*x*Log[1 + x]*Log[z]*tcr[1, 2] + 48*ep^2*Log[1 - z]*Log[z]*tcr[1, 2] - 72*ep^2*Log[z]^2*tcr[1, 2] + 72*ep*tci[1, 1]*tcr[1, 2] - 48*ep*x*tci[1, 1]*tcr[1, 2] - 288*ep^2*Log[delta]*tci[1, 1]*tcr[1, 2] + 96*ep^2*x*Log[delta]*tci[1, 1]*tcr[1, 2] + 48*ep^2*x*Log[s]*tci[1, 1]*tcr[1, 2] + 96*ep^2*x*Log[x]*tci[1, 1]*tcr[1, 2] - 48*ep^2*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 96*ep^2*x*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 240*ep^2*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 48*ep^2*x*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 144*ep^2*Log[z]*tci[1, 1]*tcr[1, 2] - 48*ep^2*x*Log[z]*tci[1, 1]*tcr[1, 2] + 166*ep^2*tci[1, 1]^2*tcr[1, 2] - 96*ep^2*x*tci[1, 1]^2*tcr[1, 2] + 48*ep*tcr[1, 2]^2 - 288*ep^2*Log[delta]*tcr[1, 2]^2 + 48*ep^2*Log[s]*tcr[1, 2]^2 + 48*ep^2*Log[x]*tcr[1, 2]^2 - 48*ep^2*x*Log[x]*tcr[1, 2]^2 + 48*ep^2*x*Log[1 + x]*tcr[1, 2]^2 - 48*ep^2*Log[1 - z]*tcr[1, 2]^2 + 144*ep^2*Log[z]*tcr[1, 2]^2 - 144*ep^2*tci[1, 1]*tcr[1, 2]^2 + 48*ep^2*x*tci[1, 1]*tcr[1, 2]^2 - 96*ep^2*tcr[1, 2]^3 - 24*ep^2*tcr[3, 3] - 24*ep^2*x*tcr[3, 3] - 24*ep^2*Zeta[3] + 24*ep^2*x*Zeta[3]))/(ep^2*(1 + x)), -1/720*(9000*Nc^2 + 512*ep^4*Pi^4 - 80*ep^4*Nc^2*Pi^4 + 640*ep^4*Pi^4*x - 7200*ep*Nc^2*Log[delta] + 8640*ep^2*Nc^2*Log[delta]^2 - 7680*ep^3*Nc^2*Log[delta]^3 + 5760*ep^4*Nc^2*Log[delta]^4 - 14400*ep*Nc^2*Log[s] + 5760*ep^2*Nc^2*Log[delta]*Log[s] - 5760*ep^3*Nc^2*Log[delta]^2*Log[s] + 3840*ep^4*Nc^2*Log[delta]^3*Log[s] + 12960*ep^2*Nc^2*Log[s]^2 - 2880*ep^3*Nc^2*Log[delta]*Log[s]^2 + 2880*ep^4*Nc^2*Log[delta]^2*Log[s]^2 - 8160*ep^3*Nc^2*Log[s]^3 + 960*ep^4*Nc^2*Log[delta]*Log[s]^3 + 3960*ep^4*Nc^2*Log[s]^4 - 7200*ep*Nc^2*Log[x] + 2880*ep^2*Nc^2*Log[delta]*Log[x] - 2880*ep^3*Nc^2*Log[delta]^2*Log[x] + 1920*ep^4*Nc^2*Log[delta]^3*Log[x] + 12960*ep^2*Nc^2*Log[s]*Log[x] - 2880*ep^3*Nc^2*Log[delta]*Log[s]*Log[x] + 2880*ep^4*Nc^2*Log[delta]^2*Log[s]*Log[x] - 12240*ep^3*Nc^2*Log[s]^2*Log[x] + 1440*ep^4*Nc^2*Log[delta]*Log[s]^2*Log[x] + 7920*ep^4*Nc^2*Log[s]^3*Log[x] + 1440*ep^2*Nc^2*Log[x]^2 - 2880*ep^2*x*Log[x]^2 - 2880*ep^3*Nc^2*Log[s]*Log[x]^2 + 5760*ep^3*x*Log[s]*Log[x]^2 + 2880*ep^4*Nc^2*Log[s]^2*Log[x]^2 - 5760*ep^4*x*Log[s]^2*Log[x]^2 + 1200*ep^3*Nc^2*Log[x]^3 - 480*ep^4*Nc^2*Log[delta]*Log[x]^3 - 2160*ep^4*Nc^2*Log[s]*Log[x]^3 - 1080*ep^4*Nc^2*Log[x]^4 + 1440*ep^4*x*Log[x]^4 - 7200*ep*Nc^2*Log[1 + x] + 2880*ep^2*Nc^2*Log[delta]*Log[1 + x] - 2880*ep^3*Nc^2*Log[delta]^2*Log[1 + x] + 1920*ep^4*Nc^2*Log[delta]^3*Log[1 + x] + 12960*ep^2*Nc^2*Log[s]*Log[1 + x] - 2880*ep^3*Nc^2*Log[delta]*Log[s]*Log[1 + x] + 2880*ep^4*Nc^2*Log[delta]^2*Log[s]*Log[1 + x] - 12240*ep^3*Nc^2*Log[s]^2*Log[1 + x] + 1440*ep^4*Nc^2*Log[delta]*Log[s]^2*Log[1 + x] + 7920*ep^4*Nc^2*Log[s]^3*Log[1 + x] + 2880*ep^2*Log[x]*Log[1 + x] + 10080*ep^2*Nc^2*Log[x]*Log[1 + x] - 2880*ep^3*Nc^2*Log[delta]*Log[x]*Log[1 + x] + 2880*ep^4*Nc^2*Log[delta]^2*Log[x]*Log[1 + x] - 5760*ep^3*Log[s]*Log[x]*Log[1 + x] - 18720*ep^3*Nc^2*Log[s]*Log[x]*Log[1 + x] + 2880*ep^4*Nc^2*Log[delta]*Log[s]*Log[x]*Log[1 + x] + 5760*ep^4*Log[s]^2*Log[x]*Log[1 + x] + 18000*ep^4*Nc^2*Log[s]^2*Log[x]*Log[1 + x] - 5760*ep^3*Log[x]^2*Log[1 + x] - 2880*ep^3*Nc^2*Log[x]^2*Log[1 + x] + 11520*ep^4*Log[s]*Log[x]^2*Log[1 + x] + 5760*ep^4*Nc^2*Log[s]*Log[x]^2*Log[1 + x] - 3840*ep^4*Log[x]^3*Log[1 + x] - 1680*ep^4*Nc^2*Log[x]^3*Log[1 + x] - 1920*ep^4*x*Log[x]^3*Log[1 + x] + 2880*ep^2*Log[1 + x]^2 + 1440*ep^2*Nc^2*Log[1 + x]^2 + 2880*ep^2*x*Log[1 + x]^2 - 5760*ep^3*Log[s]*Log[1 + x]^2 - 2880*ep^3*Nc^2*Log[s]*Log[1 + x]^2 - 5760*ep^3*x*Log[s]*Log[1 + x]^2 + 5760*ep^4*Log[s]^2*Log[1 + x]^2 + 2880*ep^4*Nc^2*Log[s]^2*Log[1 + x]^2 + 5760*ep^4*x*Log[s]^2*Log[1 + x]^2 + 3600*ep^3*Nc^2*Log[-x]*Log[1 + x]^2 - 1440*ep^4*Nc^2*Log[delta]*Log[-x]*Log[1 + x]^2 - 6480*ep^4*Nc^2*Log[s]*Log[-x]*Log[1 + x]^2 - 5760*ep^3*Log[x]*Log[1 + x]^2 - 6480*ep^3*Nc^2*Log[x]*Log[1 + x]^2 + 1440*ep^4*Nc^2*Log[delta]*Log[x]*Log[1 + x]^2 + 11520*ep^4*Log[s]*Log[x]*Log[1 + x]^2 + 12240*ep^4*Nc^2*Log[s]*Log[x]*Log[1 + x]^2 + 5760*ep^4*Log[-x]*Log[x]*Log[1 + x]^2 - 5040*ep^4*Nc^2*Log[-x]*Log[x]*Log[1 + x]^2 + 20160*ep^4*x*Log[-x]*Log[x]*Log[1 + x]^2 + 2880*ep^4*Log[x]^2*Log[1 + x]^2 + 2880*ep^4*Nc^2*Log[x]^2*Log[1 + x]^2 - 2880*ep^4*x*Log[x]^2*Log[1 + x]^2 + 1200*ep^3*Nc^2*Log[1 + x]^3 - 480*ep^4*Nc^2*Log[delta]*Log[1 + x]^3 - 2160*ep^4*Nc^2*Log[s]*Log[1 + x]^3 - 4800*ep^4*Log[-x]*Log[1 + x]^3 - 3840*ep^4*Nc^2*Log[-x]*Log[1 + x]^3 + 4800*ep^4*x*Log[-x]*Log[1 + x]^3 + 2880*ep^4*Log[x]*Log[1 + x]^3 + 2160*ep^4*Nc^2*Log[x]*Log[1 + x]^3 - 2880*ep^4*x*Log[x]*Log[1 + x]^3 - 1440*ep^4*Log[1 + x]^4 - 1080*ep^4*Nc^2*Log[1 + x]^4 - 1440*ep^4*x*Log[1 + x]^4 - 3600*ep*Nc^2*Log[1 - z] + 8640*ep^2*Nc^2*Log[delta]*Log[1 - z] - 11520*ep^3*Nc^2*Log[delta]^2*Log[1 - z] + 11520*ep^4*Nc^2*Log[delta]^3*Log[1 - z] + 2880*ep^2*Nc^2*Log[s]*Log[1 - z] - 5760*ep^3*Nc^2*Log[delta]*Log[s]*Log[1 - z] + 5760*ep^4*Nc^2*Log[delta]^2*Log[s]*Log[1 - z] - 1440*ep^3*Nc^2*Log[s]^2*Log[1 - z] + 2880*ep^4*Nc^2*Log[delta]*Log[s]^2*Log[1 - z] + 480*ep^4*Nc^2*Log[s]^3*Log[1 - z] + 1440*ep^2*Nc^2*Log[x]*Log[1 - z] - 2880*ep^3*Nc^2*Log[delta]*Log[x]*Log[1 - z] + 2880*ep^4*Nc^2*Log[delta]^2*Log[x]*Log[1 - z] - 1440*ep^3*Nc^2*Log[s]*Log[x]*Log[1 - z] + 2880*ep^4*Nc^2*Log[delta]*Log[s]*Log[x]*Log[1 - z] + 720*ep^4*Nc^2*Log[s]^2*Log[x]*Log[1 - z] - 240*ep^4*Nc^2*Log[x]^3*Log[1 - z] + 1440*ep^2*Nc^2*Log[1 + x]*Log[1 - z] - 2880*ep^3*Nc^2*Log[delta]*Log[1 + x]*Log[1 - z] + 2880*ep^4*Nc^2*Log[delta]^2*Log[1 + x]*Log[1 - z] - 1440*ep^3*Nc^2*Log[s]*Log[1 + x]*Log[1 - z] + 2880*ep^4*Nc^2*Log[delta]*Log[s]*Log[1 + x]*Log[1 - z] + 720*ep^4*Nc^2*Log[s]^2*Log[1 + x]*Log[1 - z] - 1440*ep^3*Nc^2*Log[x]*Log[1 + x]*Log[1 - z] + 2880*ep^4*Nc^2*Log[delta]*Log[x]*Log[1 + x]*Log[1 - z] + 1440*ep^4*Nc^2*Log[s]*Log[x]*Log[1 + x]*Log[1 - z] - 720*ep^4*Nc^2*Log[-x]*Log[1 + x]^2*Log[1 - z] + 720*ep^4*Nc^2*Log[x]*Log[1 + x]^2*Log[1 - z] - 240*ep^4*Nc^2*Log[1 + x]^3*Log[1 - z] + 2160*ep^2*Nc^2*Log[1 - z]^2 - 5760*ep^3*Nc^2*Log[delta]*Log[1 - z]^2 + 8640*ep^4*Nc^2*Log[delta]^2*Log[1 - z]^2 - 1440*ep^3*Nc^2*Log[s]*Log[1 - z]^2 + 2880*ep^4*Nc^2*Log[delta]*Log[s]*Log[1 - z]^2 + 720*ep^4*Nc^2*Log[s]^2*Log[1 - z]^2 - 720*ep^3*Nc^2*Log[x]*Log[1 - z]^2 + 1440*ep^4*Nc^2*Log[delta]*Log[x]*Log[1 - z]^2 + 720*ep^4*Nc^2*Log[s]*Log[x]*Log[1 - z]^2 - 720*ep^3*Nc^2*Log[1 + x]*Log[1 - z]^2 + 1440*ep^4*Nc^2*Log[delta]*Log[1 + x]*Log[1 - z]^2 + 720*ep^4*Nc^2*Log[s]*Log[1 + x]*Log[1 - z]^2 + 720*ep^4*Nc^2*Log[x]*Log[1 + x]*Log[1 - z]^2 - 960*ep^3*Nc^2*Log[1 - z]^3 + 2880*ep^4*Nc^2*Log[delta]*Log[1 - z]^3 + 480*ep^4*Nc^2*Log[s]*Log[1 - z]^3 + 240*ep^4*Nc^2*Log[x]*Log[1 - z]^3 + 240*ep^4*Nc^2*Log[1 + x]*Log[1 - z]^3 + 360*ep^4*Nc^2*Log[1 - z]^4 - 3600*ep*Nc^2*Log[z] + 8640*ep^2*Nc^2*Log[delta]*Log[z] - 11520*ep^3*Nc^2*Log[delta]^2*Log[z] + 11520*ep^4*Nc^2*Log[delta]^3*Log[z] + 2880*ep^2*Nc^2*Log[s]*Log[z] - 5760*ep^3*Nc^2*Log[delta]*Log[s]*Log[z] + 5760*ep^4*Nc^2*Log[delta]^2*Log[s]*Log[z] - 1440*ep^3*Nc^2*Log[s]^2*Log[z] + 2880*ep^4*Nc^2*Log[delta]*Log[s]^2*Log[z] + 480*ep^4*Nc^2*Log[s]^3*Log[z] + 1440*ep^2*Nc^2*Log[x]*Log[z] - 2880*ep^3*Nc^2*Log[delta]*Log[x]*Log[z] + 2880*ep^4*Nc^2*Log[delta]^2*Log[x]*Log[z] - 1440*ep^3*Nc^2*Log[s]*Log[x]*Log[z] + 2880*ep^4*Nc^2*Log[delta]*Log[s]*Log[x]*Log[z] + 720*ep^4*Nc^2*Log[s]^2*Log[x]*Log[z] - 240*ep^4*Nc^2*Log[x]^3*Log[z] + 1440*ep^2*Nc^2*Log[1 + x]*Log[z] - 2880*ep^3*Nc^2*Log[delta]*Log[1 + x]*Log[z] + 2880*ep^4*Nc^2*Log[delta]^2*Log[1 + x]*Log[z] - 1440*ep^3*Nc^2*Log[s]*Log[1 + x]*Log[z] + 2880*ep^4*Nc^2*Log[delta]*Log[s]*Log[1 + x]*Log[z] + 720*ep^4*Nc^2*Log[s]^2*Log[1 + x]*Log[z] - 1440*ep^3*Nc^2*Log[x]*Log[1 + x]*Log[z] + 2880*ep^4*Nc^2*Log[delta]*Log[x]*Log[1 + x]*Log[z] + 1440*ep^4*Nc^2*Log[s]*Log[x]*Log[1 + x]*Log[z] - 720*ep^4*Nc^2*Log[-x]*Log[1 + x]^2*Log[z] + 720*ep^4*Nc^2*Log[x]*Log[1 + x]^2*Log[z] - 240*ep^4*Nc^2*Log[1 + x]^3*Log[z] - 2880*ep^2*Nc^2*Log[1 - z]*Log[z] + 5760*ep^3*Nc^2*Log[delta]*Log[1 - z]*Log[z] - 5760*ep^4*Nc^2*Log[delta]^2*Log[1 - z]*Log[z] + 2880*ep^3*Nc^2*Log[s]*Log[1 - z]*Log[z] - 5760*ep^4*Nc^2*Log[delta]*Log[s]*Log[1 - z]*Log[z] - 1440*ep^4*Nc^2*Log[s]^2*Log[1 - z]*Log[z] + 1440*ep^3*Nc^2*Log[x]*Log[1 - z]*Log[z] - 2880*ep^4*Nc^2*Log[delta]*Log[x]*Log[1 - z]*Log[z] - 1440*ep^4*Nc^2*Log[s]*Log[x]*Log[1 - z]*Log[z] + 1440*ep^3*Nc^2*Log[1 + x]*Log[1 - z]*Log[z] - 2880*ep^4*Nc^2*Log[delta]*Log[1 + x]*Log[1 - z]*Log[z] - 1440*ep^4*Nc^2*Log[s]*Log[1 + x]*Log[1 - z]*Log[z] - 1440*ep^4*Nc^2*Log[x]*Log[1 + x]*Log[1 - z]*Log[z] - 5040*ep^3*Nc^2*Log[1 - z]^2*Log[z] + 11520*ep^4*Nc^2*Log[delta]*Log[1 - z]^2*Log[z] + 4320*ep^4*Nc^2*Log[s]*Log[1 - z]^2*Log[z] + 2160*ep^4*Nc^2*Log[x]*Log[1 - z]^2*Log[z] + 2160*ep^4*Nc^2*Log[1 + x]*Log[1 - z]^2*Log[z] + 240*ep^4*Nc^2*Log[1 - z]^3*Log[z] + 2160*ep^2*Nc^2*Log[z]^2 - 5760*ep^3*Nc^2*Log[delta]*Log[z]^2 + 8640*ep^4*Nc^2*Log[delta]^2*Log[z]^2 - 1440*ep^3*Nc^2*Log[s]*Log[z]^2 + 2880*ep^4*Nc^2*Log[delta]*Log[s]*Log[z]^2 + 720*ep^4*Nc^2*Log[s]^2*Log[z]^2 - 720*ep^3*Nc^2*Log[x]*Log[z]^2 + 1440*ep^4*Nc^2*Log[delta]*Log[x]*Log[z]^2 + 720*ep^4*Nc^2*Log[s]*Log[x]*Log[z]^2 - 720*ep^3*Nc^2*Log[1 + x]*Log[z]^2 + 1440*ep^4*Nc^2*Log[delta]*Log[1 + x]*Log[z]^2 + 720*ep^4*Nc^2*Log[s]*Log[1 + x]*Log[z]^2 + 720*ep^4*Nc^2*Log[x]*Log[1 + x]*Log[z]^2 + 2160*ep^3*Nc^2*Log[1 - z]*Log[z]^2 - 5760*ep^4*Nc^2*Log[delta]*Log[1 - z]*Log[z]^2 - 1440*ep^4*Nc^2*Log[s]*Log[1 - z]*Log[z]^2 - 720*ep^4*Nc^2*Log[x]*Log[1 - z]*Log[z]^2 - 720*ep^4*Nc^2*Log[1 + x]*Log[1 - z]*Log[z]^2 + 2160*ep^4*Nc^2*Log[1 - z]^2*Log[z]^2 - 960*ep^3*Nc^2*Log[z]^3 + 2880*ep^4*Nc^2*Log[delta]*Log[z]^3 + 480*ep^4*Nc^2*Log[s]*Log[z]^3 + 240*ep^4*Nc^2*Log[x]*Log[z]^3 + 240*ep^4*Nc^2*Log[1 + x]*Log[z]^3 - 1200*ep^4*Nc^2*Log[1 - z]*Log[z]^3 + 360*ep^4*Nc^2*Log[z]^4 - 7200*ep^3*Nc^2*Log[1 - z]*PolyLog[2, 1 - z] + 17280*ep^4*Nc^2*Log[delta]*Log[1 - z]*PolyLog[2, 1 - z] + 5760*ep^4*Nc^2*Log[s]*Log[1 - z]*PolyLog[2, 1 - z] + 2880*ep^4*Nc^2*Log[x]*Log[1 - z]*PolyLog[2, 1 - z] + 2880*ep^4*Nc^2*Log[1 + x]*Log[1 - z]*PolyLog[2, 1 - z] + 1440*ep^4*Nc^2*Log[1 - z]^2*PolyLog[2, 1 - z] + 1440*ep^4*Nc^2*Log[1 - z]*Log[z]*PolyLog[2, 1 - z] - 7200*ep^3*Nc^2*Log[1 - z]*PolyLog[2, z] + 17280*ep^4*Nc^2*Log[delta]*Log[1 - z]*PolyLog[2, z] + 5760*ep^4*Nc^2*Log[s]*Log[1 - z]*PolyLog[2, z] + 2880*ep^4*Nc^2*Log[x]*Log[1 - z]*PolyLog[2, z] + 2880*ep^4*Nc^2*Log[1 + x]*Log[1 - z]*PolyLog[2, z] + 1440*ep^4*Nc^2*Log[1 - z]^2*PolyLog[2, z] + 1440*ep^4*Nc^2*Log[1 - z]*Log[z]*PolyLog[2, z] - 7200*ep^3*Nc^2*PolyLog[3, -x] + 2880*ep^4*Nc^2*Log[delta]*PolyLog[3, -x] + 12960*ep^4*Nc^2*Log[s]*PolyLog[3, -x] + 11520*ep^4*Log[x]*PolyLog[3, -x] + 2880*ep^4*Nc^2*Log[x]*PolyLog[3, -x] - 28800*ep^4*x*Log[x]*PolyLog[3, -x] + 5760*ep^4*Log[1 + x]*PolyLog[3, -x] + 10080*ep^4*Nc^2*Log[1 + x]*PolyLog[3, -x] - 5760*ep^4*x*Log[1 + x]*PolyLog[3, -x] + 1440*ep^4*Nc^2*Log[1 - z]*PolyLog[3, -x] + 1440*ep^4*Nc^2*Log[z]*PolyLog[3, -x] - 7200*ep^3*Nc^2*PolyLog[3, 1 + x] + 2880*ep^4*Nc^2*Log[delta]*PolyLog[3, 1 + x] + 12960*ep^4*Nc^2*Log[s]*PolyLog[3, 1 + x] - 11520*ep^4*Log[x]*PolyLog[3, 1 + x] + 10080*ep^4*Nc^2*Log[x]*PolyLog[3, 1 + x] - 40320*ep^4*x*Log[x]*PolyLog[3, 1 + x] + 40320*ep^4*Log[1 + x]*PolyLog[3, 1 + x] + 2880*ep^4*Nc^2*Log[1 + x]*PolyLog[3, 1 + x] + 28800*ep^4*x*Log[1 + x]*PolyLog[3, 1 + x] + 1440*ep^4*Nc^2*Log[1 - z]*PolyLog[3, 1 + x] + 1440*ep^4*Nc^2*Log[z]*PolyLog[3, 1 + x] + 7200*ep^3*Nc^2*PolyLog[3, 1 - z] - 17280*ep^4*Nc^2*Log[delta]*PolyLog[3, 1 - z] - 5760*ep^4*Nc^2*Log[s]*PolyLog[3, 1 - z] - 2880*ep^4*Nc^2*Log[x]*PolyLog[3, 1 - z] - 2880*ep^4*Nc^2*Log[1 + x]*PolyLog[3, 1 - z] - 1440*ep^4*Nc^2*Log[1 - z]*PolyLog[3, 1 - z] - 1440*ep^4*Nc^2*Log[z]*PolyLog[3, 1 - z] + 7200*ep^3*Nc^2*PolyLog[3, z] - 17280*ep^4*Nc^2*Log[delta]*PolyLog[3, z] - 5760*ep^4*Nc^2*Log[s]*PolyLog[3, z] - 2880*ep^4*Nc^2*Log[x]*PolyLog[3, z] - 2880*ep^4*Nc^2*Log[1 + x]*PolyLog[3, z] - 1440*ep^4*Nc^2*Log[1 - z]*PolyLog[3, z] - 1440*ep^4*Nc^2*Log[z]*PolyLog[3, z] + 11520*ep^4*PolyLog[4, -x] + 7200*ep^4*Nc^2*PolyLog[4, -x] + 57600*ep^4*x*PolyLog[4, -x] - 46080*ep^4*PolyLog[4, 1 + x] + 7200*ep^4*Nc^2*PolyLog[4, 1 + x] - 57600*ep^4*x*PolyLog[4, 1 + x] - 23040*ep^4*PolyLog[2, 2, -x] - 46080*ep^4*x*PolyLog[2, 2, -x] + 14400*ep*Nc^2*tci[1, 1] - 20160*ep^2*Nc^2*Log[delta]*tci[1, 1] + 25920*ep^3*Nc^2*Log[delta]^2*tci[1, 1] - 24960*ep^4*Nc^2*Log[delta]^3*tci[1, 1] - 18720*ep^2*Nc^2*Log[s]*tci[1, 1] + 14400*ep^3*Nc^2*Log[delta]*Log[s]*tci[1, 1] - 14400*ep^4*Nc^2*Log[delta]^2*Log[s]*tci[1, 1] + 15120*ep^3*Nc^2*Log[s]^2*tci[1, 1] - 7200*ep^4*Nc^2*Log[delta]*Log[s]^2*tci[1, 1] - 8880*ep^4*Nc^2*Log[s]^3*tci[1, 1] - 5760*ep^2*Nc^2*Log[x]*tci[1, 1] + 2880*ep^2*x*Log[x]*tci[1, 1] + 11520*ep^3*Log[delta]*Log[x]*tci[1, 1] + 5760*ep^3*Nc^2*Log[delta]*Log[x]*tci[1, 1] - 23040*ep^4*Log[delta]^2*Log[x]*tci[1, 1] - 5760*ep^4*Nc^2*Log[delta]^2*Log[x]*tci[1, 1] - 11520*ep^4*x*Log[delta]^2*Log[x]*tci[1, 1] - 5760*ep^3*Log[s]*Log[x]*tci[1, 1] + 8640*ep^3*Nc^2*Log[s]*Log[x]*tci[1, 1] - 5760*ep^3*x*Log[s]*Log[x]*tci[1, 1] - 5760*ep^4*Nc^2*Log[delta]*Log[s]*Log[x]*tci[1, 1] + 11520*ep^4*x*Log[delta]*Log[s]*Log[x]*tci[1, 1] + 5760*ep^4*Log[s]^2*Log[x]*tci[1, 1] - 7200*ep^4*Nc^2*Log[s]^2*Log[x]*tci[1, 1] + 2880*ep^4*x*Log[s]^2*Log[x]*tci[1, 1] - 5760*ep^3*Log[x]^2*tci[1, 1] - 3600*ep^3*Nc^2*Log[x]^2*tci[1, 1] - 5760*ep^3*x*Log[x]^2*tci[1, 1] + 1440*ep^4*Nc^2*Log[delta]*Log[x]^2*tci[1, 1] + 11520*ep^4*Log[s]*Log[x]^2*tci[1, 1] + 6480*ep^4*Nc^2*Log[s]*Log[x]^2*tci[1, 1] + 11520*ep^4*x*Log[s]*Log[x]^2*tci[1, 1] + 5760*ep^4*Log[x]^3*tci[1, 1] + 4800*ep^4*Nc^2*Log[x]^3*tci[1, 1] + 1920*ep^4*x*Log[x]^3*tci[1, 1] + 2880*ep^2*Log[1 + x]*tci[1, 1] - 12960*ep^2*Nc^2*Log[1 + x]*tci[1, 1] - 960*ep^4*Pi^2*Log[1 + x]*tci[1, 1] + 1680*ep^4*Nc^2*Pi^2*Log[1 + x]*tci[1, 1] + 2880*ep^2*x*Log[1 + x]*tci[1, 1] - 4800*ep^4*Pi^2*x*Log[1 + x]*tci[1, 1] + 8640*ep^3*Nc^2*Log[delta]*Log[1 + x]*tci[1, 1] + 11520*ep^4*Log[delta]^2*Log[1 + x]*tci[1, 1] - 8640*ep^4*Nc^2*Log[delta]^2*Log[1 + x]*tci[1, 1] + 11520*ep^4*x*Log[delta]^2*Log[1 + x]*tci[1, 1] - 5760*ep^3*Log[s]*Log[1 + x]*tci[1, 1] + 21600*ep^3*Nc^2*Log[s]*Log[1 + x]*tci[1, 1] - 5760*ep^3*x*Log[s]*Log[1 + x]*tci[1, 1] - 11520*ep^4*Log[delta]*Log[s]*Log[1 + x]*tci[1, 1] - 8640*ep^4*Nc^2*Log[delta]*Log[s]*Log[1 + x]*tci[1, 1] - 11520*ep^4*x*Log[delta]*Log[s]*Log[1 + x]*tci[1, 1] + 8640*ep^4*Log[s]^2*Log[1 + x]*tci[1, 1] - 19440*ep^4*Nc^2*Log[s]^2*Log[1 + x]*tci[1, 1] + 8640*ep^4*x*Log[s]^2*Log[1 + x]*tci[1, 1] + 8640*ep^3*Nc^2*Log[x]*Log[1 + x]*tci[1, 1] - 11520*ep^4*Log[delta]*Log[x]*Log[1 + x]*tci[1, 1] - 5760*ep^4*Nc^2*Log[delta]*Log[x]*Log[1 + x]*tci[1, 1] + 5760*ep^4*Log[s]*Log[x]*Log[1 + x]*tci[1, 1] - 14400*ep^4*Nc^2*Log[s]*Log[x]*Log[1 + x]*tci[1, 1] + 5040*ep^4*Nc^2*Log[x]^2*Log[1 + x]*tci[1, 1] - 5760*ep^4*x*Log[x]^2*Log[1 + x]*tci[1, 1] + 5760*ep^3*Log[1 + x]^2*tci[1, 1] + 6480*ep^3*Nc^2*Log[1 + x]^2*tci[1, 1] + 5760*ep^3*x*Log[1 + x]^2*tci[1, 1] - 1440*ep^4*Nc^2*Log[delta]*Log[1 + x]^2*tci[1, 1] - 11520*ep^4*Log[s]*Log[1 + x]^2*tci[1, 1] - 12240*ep^4*Nc^2*Log[s]*Log[1 + x]^2*tci[1, 1] - 11520*ep^4*x*Log[s]*Log[1 + x]^2*tci[1, 1] - 11520*ep^4*Log[-x]*Log[1 + x]^2*tci[1, 1] - 3600*ep^4*Nc^2*Log[-x]*Log[1 + x]^2*tci[1, 1] + 11520*ep^4*x*Log[-x]*Log[1 + x]^2*tci[1, 1] - 5760*ep^4*Log[x]*Log[1 + x]^2*tci[1, 1] - 7200*ep^4*Nc^2*Log[x]*Log[1 + x]^2*tci[1, 1] - 8640*ep^4*x*Log[x]*Log[1 + x]^2*tci[1, 1] - 4800*ep^4*Log[1 + x]^3*tci[1, 1] - 1680*ep^4*Nc^2*Log[1 + x]^3*tci[1, 1] - 4800*ep^4*x*Log[1 + x]^3*tci[1, 1] - 10080*ep^2*Nc^2*Log[1 - z]*tci[1, 1] + 25920*ep^3*Nc^2*Log[delta]*Log[1 - z]*tci[1, 1] - 37440*ep^4*Nc^2*Log[delta]^2*Log[1 - z]*tci[1, 1] + 7200*ep^3*Nc^2*Log[s]*Log[1 - z]*tci[1, 1] - 14400*ep^4*Nc^2*Log[delta]*Log[s]*Log[1 - z]*tci[1, 1] - 3600*ep^4*Nc^2*Log[s]^2*Log[1 - z]*tci[1, 1] + 5760*ep^3*Log[x]*Log[1 - z]*tci[1, 1] + 2880*ep^3*Nc^2*Log[x]*Log[1 - z]*tci[1, 1] - 23040*ep^4*Log[delta]*Log[x]*Log[1 - z]*tci[1, 1] - 5760*ep^4*Nc^2*Log[delta]*Log[x]*Log[1 - z]*tci[1, 1] - 11520*ep^4*x*Log[delta]*Log[x]*Log[1 - z]*tci[1, 1] - 2880*ep^4*Nc^2*Log[s]*Log[x]*Log[1 - z]*tci[1, 1] + 5760*ep^4*x*Log[s]*Log[x]*Log[1 - z]*tci[1, 1] + 720*ep^4*Nc^2*Log[x]^2*Log[1 - z]*tci[1, 1] + 4320*ep^3*Nc^2*Log[1 + x]*Log[1 - z]*tci[1, 1] + 11520*ep^4*Log[delta]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 8640*ep^4*Nc^2*Log[delta]*Log[1 + x]*Log[1 - z]*tci[1, 1] + 11520*ep^4*x*Log[delta]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 5760*ep^4*Log[s]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 4320*ep^4*Nc^2*Log[s]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 5760*ep^4*x*Log[s]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 5760*ep^4*Log[x]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 2880*ep^4*Nc^2*Log[x]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 720*ep^4*Nc^2*Log[1 + x]^2*Log[1 - z]*tci[1, 1] + 6480*ep^3*Nc^2*Log[1 - z]^2*tci[1, 1] - 18720*ep^4*Nc^2*Log[delta]*Log[1 - z]^2*tci[1, 1] - 3600*ep^4*Nc^2*Log[s]*Log[1 - z]^2*tci[1, 1] - 5760*ep^4*Log[x]*Log[1 - z]^2*tci[1, 1] - 1440*ep^4*Nc^2*Log[x]*Log[1 - z]^2*tci[1, 1] - 2880*ep^4*x*Log[x]*Log[1 - z]^2*tci[1, 1] + 2880*ep^4*Log[1 + x]*Log[1 - z]^2*tci[1, 1] - 2160*ep^4*Nc^2*Log[1 + x]*Log[1 - z]^2*tci[1, 1] + 2880*ep^4*x*Log[1 + x]*Log[1 - z]^2*tci[1, 1] - 3120*ep^4*Nc^2*Log[1 - z]^3*tci[1, 1] + 4320*ep^2*Nc^2*Log[z]*tci[1, 1] - 8640*ep^3*Nc^2*Log[delta]*Log[z]*tci[1, 1] + 8640*ep^4*Nc^2*Log[delta]^2*Log[z]*tci[1, 1] - 4320*ep^3*Nc^2*Log[s]*Log[z]*tci[1, 1] + 8640*ep^4*Nc^2*Log[delta]*Log[s]*Log[z]*tci[1, 1] + 2160*ep^4*Nc^2*Log[s]^2*Log[z]*tci[1, 1] - 5760*ep^3*Log[x]*Log[z]*tci[1, 1] - 2880*ep^3*Nc^2*Log[x]*Log[z]*tci[1, 1] + 23040*ep^4*Log[delta]*Log[x]*Log[z]*tci[1, 1] + 5760*ep^4*Nc^2*Log[delta]*Log[x]*Log[z]*tci[1, 1] + 11520*ep^4*x*Log[delta]*Log[x]*Log[z]*tci[1, 1] + 2880*ep^4*Nc^2*Log[s]*Log[x]*Log[z]*tci[1, 1] - 5760*ep^4*x*Log[s]*Log[x]*Log[z]*tci[1, 1] + 720*ep^4*Nc^2*Log[x]^2*Log[z]*tci[1, 1] - 1440*ep^3*Nc^2*Log[1 + x]*Log[z]*tci[1, 1] - 11520*ep^4*Log[delta]*Log[1 + x]*Log[z]*tci[1, 1] + 2880*ep^4*Nc^2*Log[delta]*Log[1 + x]*Log[z]*tci[1, 1] - 11520*ep^4*x*Log[delta]*Log[1 + x]*Log[z]*tci[1, 1] + 5760*ep^4*Log[s]*Log[1 + x]*Log[z]*tci[1, 1] + 1440*ep^4*Nc^2*Log[s]*Log[1 + x]*Log[z]*tci[1, 1] + 5760*ep^4*x*Log[s]*Log[1 + x]*Log[z]*tci[1, 1] + 5760*ep^4*Log[x]*Log[1 + x]*Log[z]*tci[1, 1] + 2880*ep^4*Nc^2*Log[x]*Log[1 + x]*Log[z]*tci[1, 1] - 720*ep^4*Nc^2*Log[1 + x]^2*Log[z]*tci[1, 1] - 10080*ep^3*Nc^2*Log[1 - z]*Log[z]*tci[1, 1] + 25920*ep^4*Nc^2*Log[delta]*Log[1 - z]*Log[z]*tci[1, 1] + 7200*ep^4*Nc^2*Log[s]*Log[1 - z]*Log[z]*tci[1, 1] + 11520*ep^4*Log[x]*Log[1 - z]*Log[z]*tci[1, 1] + 2880*ep^4*Nc^2*Log[x]*Log[1 - z]*Log[z]*tci[1, 1] + 5760*ep^4*x*Log[x]*Log[1 - z]*Log[z]*tci[1, 1] - 5760*ep^4*Log[1 + x]*Log[1 - z]*Log[z]*tci[1, 1] + 4320*ep^4*Nc^2*Log[1 + x]*Log[1 - z]*Log[z]*tci[1, 1] - 5760*ep^4*x*Log[1 + x]*Log[1 - z]*Log[z]*tci[1, 1] + 2160*ep^4*Nc^2*Log[1 - z]^2*Log[z]*tci[1, 1] + 3600*ep^3*Nc^2*Log[z]^2*tci[1, 1] - 7200*ep^4*Nc^2*Log[delta]*Log[z]^2*tci[1, 1] - 3600*ep^4*Nc^2*Log[s]*Log[z]^2*tci[1, 1] - 5760*ep^4*Log[x]*Log[z]^2*tci[1, 1] - 1440*ep^4*Nc^2*Log[x]*Log[z]^2*tci[1, 1] - 2880*ep^4*x*Log[x]*Log[z]^2*tci[1, 1] + 2880*ep^4*Log[1 + x]*Log[z]^2*tci[1, 1] - 2160*ep^4*Nc^2*Log[1 + x]*Log[z]^2*tci[1, 1] + 2880*ep^4*x*Log[1 + x]*Log[z]^2*tci[1, 1] - 3600*ep^4*Nc^2*Log[1 - z]*Log[z]^2*tci[1, 1] + 720*ep^4*Nc^2*Log[z]^3*tci[1, 1] - 5760*ep^4*Nc^2*Log[1 - z]*PolyLog[2, 1 - z]*tci[1, 1] - 5760*ep^4*Nc^2*Log[1 - z]*PolyLog[2, z]*tci[1, 1] + 17280*ep^4*PolyLog[3, -x]*tci[1, 1] - 5760*ep^4*Nc^2*PolyLog[3, -x]*tci[1, 1] + 34560*ep^4*x*PolyLog[3, -x]*tci[1, 1] + 34560*ep^4*PolyLog[3, 1 + x]*tci[1, 1] - 12960*ep^4*Nc^2*PolyLog[3, 1 + x]*tci[1, 1] + 34560*ep^4*x*PolyLog[3, 1 + x]*tci[1, 1] + 5760*ep^4*Nc^2*PolyLog[3, 1 - z]*tci[1, 1] + 5760*ep^4*Nc^2*PolyLog[3, z]*tci[1, 1] + 2880*ep^2*tci[1, 1]^2 + 17160*ep^2*Nc^2*tci[1, 1]^2 - 11520*ep^3*Log[delta]*tci[1, 1]^2 - 29760*ep^3*Nc^2*Log[delta]*tci[1, 1]^2 + 34560*ep^4*Log[delta]^2*tci[1, 1]^2 + 40800*ep^4*Nc^2*Log[delta]^2*tci[1, 1]^2 + 11520*ep^4*x*Log[delta]^2*tci[1, 1]^2 - 19440*ep^3*Nc^2*Log[s]*tci[1, 1]^2 - 11520*ep^4*Log[delta]*Log[s]*tci[1, 1]^2 + 18720*ep^4*Nc^2*Log[delta]*Log[s]*tci[1, 1]^2 - 11520*ep^4*x*Log[delta]*Log[s]*tci[1, 1]^2 + 2880*ep^4*Log[s]^2*tci[1, 1]^2 + 14760*ep^4*Nc^2*Log[s]^2*tci[1, 1]^2 + 2880*ep^4*x*Log[s]^2*tci[1, 1]^2 - 5040*ep^3*Nc^2*Log[x]*tci[1, 1]^2 + 5760*ep^3*x*Log[x]*tci[1, 1]^2 + 11520*ep^4*Log[delta]*Log[x]*tci[1, 1]^2 + 5760*ep^4*Nc^2*Log[delta]*Log[x]*tci[1, 1]^2 - 5760*ep^4*Log[s]*Log[x]*tci[1, 1]^2 + 7200*ep^4*Nc^2*Log[s]*Log[x]*tci[1, 1]^2 - 11520*ep^4*x*Log[s]*Log[x]*tci[1, 1]^2 - 8640*ep^4*Log[x]^2*tci[1, 1]^2 - 4440*ep^4*Nc^2*Log[x]^2*tci[1, 1]^2 - 12000*ep^4*x*Log[x]^2*tci[1, 1]^2 + 5760*ep^3*Log[1 + x]*tci[1, 1]^2 - 14400*ep^3*Nc^2*Log[1 + x]*tci[1, 1]^2 + 5760*ep^3*x*Log[1 + x]*tci[1, 1]^2 + 12960*ep^4*Nc^2*Log[delta]*Log[1 + x]*tci[1, 1]^2 - 11520*ep^4*Log[s]*Log[1 + x]*tci[1, 1]^2 + 22320*ep^4*Nc^2*Log[s]*Log[1 + x]*tci[1, 1]^2 - 11520*ep^4*x*Log[s]*Log[1 + x]*tci[1, 1]^2 + 6240*ep^4*Log[x]*Log[1 + x]*tci[1, 1]^2 + 6720*ep^4*Nc^2*Log[x]*Log[1 + x]*tci[1, 1]^2 + 9120*ep^4*Log[1 + x]^2*tci[1, 1]^2 + 7800*ep^4*Nc^2*Log[1 + x]^2*tci[1, 1]^2 + 9120*ep^4*x*Log[1 + x]^2*tci[1, 1]^2 - 11520*ep^4*Log[yt]^2*tci[1, 1]^2 - 11520*ep^4*x*Log[yt]^2*tci[1, 1]^2 - 5760*ep^3*Log[1 - z]*tci[1, 1]^2 - 16080*ep^3*Nc^2*Log[1 - z]*tci[1, 1]^2 + 34560*ep^4*Log[delta]*Log[1 - z]*tci[1, 1]^2 + 43680*ep^4*Nc^2*Log[delta]*Log[1 - z]*tci[1, 1]^2 + 11520*ep^4*x*Log[delta]*Log[1 - z]*tci[1, 1]^2 - 5760*ep^4*Log[s]*Log[1 - z]*tci[1, 1]^2 + 10320*ep^4*Nc^2*Log[s]*Log[1 - z]*tci[1, 1]^2 - 5760*ep^4*x*Log[s]*Log[1 - z]*tci[1, 1]^2 + 5760*ep^4*Log[x]*Log[1 - z]*tci[1, 1]^2 + 3360*ep^4*Nc^2*Log[x]*Log[1 - z]*tci[1, 1]^2 + 6960*ep^4*Nc^2*Log[1 + x]*Log[1 - z]*tci[1, 1]^2 + 8640*ep^4*Log[1 - z]^2*tci[1, 1]^2 + 10440*ep^4*Nc^2*Log[1 - z]^2*tci[1, 1]^2 + 2880*ep^4*x*Log[1 - z]^2*tci[1, 1]^2 + 5760*ep^3*Log[z]*tci[1, 1]^2 + 11040*ep^3*Nc^2*Log[z]*tci[1, 1]^2 - 34560*ep^4*Log[delta]*Log[z]*tci[1, 1]^2 - 28320*ep^4*Nc^2*Log[delta]*Log[z]*tci[1, 1]^2 - 11520*ep^4*x*Log[delta]*Log[z]*tci[1, 1]^2 + 5760*ep^4*Log[s]*Log[z]*tci[1, 1]^2 - 7920*ep^4*Nc^2*Log[s]*Log[z]*tci[1, 1]^2 + 5760*ep^4*x*Log[s]*Log[z]*tci[1, 1]^2 - 5760*ep^4*Log[x]*Log[z]*tci[1, 1]^2 - 2880*ep^4*Nc^2*Log[x]*Log[z]*tci[1, 1]^2 - 5040*ep^4*Nc^2*Log[1 + x]*Log[z]*tci[1, 1]^2 - 17280*ep^4*Log[1 - z]*Log[z]*tci[1, 1]^2 - 17520*ep^4*Nc^2*Log[1 - z]*Log[z]*tci[1, 1]^2 - 5760*ep^4*x*Log[1 - z]*Log[z]*tci[1, 1]^2 + 8640*ep^4*Log[z]^2*tci[1, 1]^2 + 7320*ep^4*Nc^2*Log[z]^2*tci[1, 1]^2 + 2880*ep^4*x*Log[z]^2*tci[1, 1]^2 + 5760*ep^3*tci[1, 1]^3 + 16080*ep^3*Nc^2*tci[1, 1]^3 - 23040*ep^4*Log[delta]*tci[1, 1]^3 - 30720*ep^4*Nc^2*Log[delta]*tci[1, 1]^3 - 16800*ep^4*Nc^2*Log[s]*tci[1, 1]^3 - 4560*ep^4*Nc^2*Log[x]*tci[1, 1]^3 + 3360*ep^4*x*Log[x]*tci[1, 1]^3 + 11040*ep^4*Log[1 + x]*tci[1, 1]^3 - 13440*ep^4*Nc^2*Log[1 + x]*tci[1, 1]^3 + 12960*ep^4*x*Log[1 + x]*tci[1, 1]^3 - 11520*ep^4*Log[1 - z]*tci[1, 1]^3 - 16320*ep^4*Nc^2*Log[1 - z]*tci[1, 1]^3 + 11520*ep^4*Log[z]*tci[1, 1]^3 + 12960*ep^4*Nc^2*Log[z]*tci[1, 1]^3 + 9120*ep^4*tci[1, 1]^4 + 11255*ep^4*Nc^2*tci[1, 1]^4 + 4704*ep^4*x*tci[1, 1]^4 - 7200*ep*Nc^2*tcr[1, 2] + 17280*ep^2*Nc^2*Log[delta]*tcr[1, 2] - 23040*ep^3*Nc^2*Log[delta]^2*tcr[1, 2] + 23040*ep^4*Nc^2*Log[delta]^3*tcr[1, 2] + 5760*ep^2*Nc^2*Log[s]*tcr[1, 2] - 11520*ep^3*Nc^2*Log[delta]*Log[s]*tcr[1, 2] + 11520*ep^4*Nc^2*Log[delta]^2*Log[s]*tcr[1, 2] - 2880*ep^3*Nc^2*Log[s]^2*tcr[1, 2] + 5760*ep^4*Nc^2*Log[delta]*Log[s]^2*tcr[1, 2] + 960*ep^4*Nc^2*Log[s]^3*tcr[1, 2] + 2880*ep^2*Nc^2*Log[x]*tcr[1, 2] - 5760*ep^3*Nc^2*Log[delta]*Log[x]*tcr[1, 2] + 5760*ep^4*Nc^2*Log[delta]^2*Log[x]*tcr[1, 2] - 2880*ep^3*Nc^2*Log[s]*Log[x]*tcr[1, 2] + 5760*ep^4*Nc^2*Log[delta]*Log[s]*Log[x]*tcr[1, 2] + 1440*ep^4*Nc^2*Log[s]^2*Log[x]*tcr[1, 2] - 480*ep^4*Nc^2*Log[x]^3*tcr[1, 2] + 2880*ep^2*Nc^2*Log[1 + x]*tcr[1, 2] - 5760*ep^3*Nc^2*Log[delta]*Log[1 + x]*tcr[1, 2] + 5760*ep^4*Nc^2*Log[delta]^2*Log[1 + x]*tcr[1, 2] - 2880*ep^3*Nc^2*Log[s]*Log[1 + x]*tcr[1, 2] + 5760*ep^4*Nc^2*Log[delta]*Log[s]*Log[1 + x]*tcr[1, 2] + 1440*ep^4*Nc^2*Log[s]^2*Log[1 + x]*tcr[1, 2] - 2880*ep^3*Nc^2*Log[x]*Log[1 + x]*tcr[1, 2] + 5760*ep^4*Nc^2*Log[delta]*Log[x]*Log[1 + x]*tcr[1, 2] + 2880*ep^4*Nc^2*Log[s]*Log[x]*Log[1 + x]*tcr[1, 2] - 1440*ep^4*Nc^2*Log[-x]*Log[1 + x]^2*tcr[1, 2] + 1440*ep^4*Nc^2*Log[x]*Log[1 + x]^2*tcr[1, 2] - 480*ep^4*Nc^2*Log[1 + x]^3*tcr[1, 2] + 8640*ep^2*Nc^2*Log[1 - z]*tcr[1, 2] - 23040*ep^3*Nc^2*Log[delta]*Log[1 - z]*tcr[1, 2] + 34560*ep^4*Nc^2*Log[delta]^2*Log[1 - z]*tcr[1, 2] - 5760*ep^3*Nc^2*Log[s]*Log[1 - z]*tcr[1, 2] + 11520*ep^4*Nc^2*Log[delta]*Log[s]*Log[1 - z]*tcr[1, 2] + 2880*ep^4*Nc^2*Log[s]^2*Log[1 - z]*tcr[1, 2] - 2880*ep^3*Nc^2*Log[x]*Log[1 - z]*tcr[1, 2] + 5760*ep^4*Nc^2*Log[delta]*Log[x]*Log[1 - z]*tcr[1, 2] + 2880*ep^4*Nc^2*Log[s]*Log[x]*Log[1 - z]*tcr[1, 2] - 2880*ep^3*Nc^2*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 5760*ep^4*Nc^2*Log[delta]*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 2880*ep^4*Nc^2*Log[s]*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 2880*ep^4*Nc^2*Log[x]*Log[1 + x]*Log[1 - z]*tcr[1, 2] - 5760*ep^3*Nc^2*Log[1 - z]^2*tcr[1, 2] + 17280*ep^4*Nc^2*Log[delta]*Log[1 - z]^2*tcr[1, 2] + 2880*ep^4*Nc^2*Log[s]*Log[1 - z]^2*tcr[1, 2] + 1440*ep^4*Nc^2*Log[x]*Log[1 - z]^2*tcr[1, 2] + 1440*ep^4*Nc^2*Log[1 + x]*Log[1 - z]^2*tcr[1, 2] + 2880*ep^4*Nc^2*Log[1 - z]^3*tcr[1, 2] + 8640*ep^2*Nc^2*Log[z]*tcr[1, 2] - 23040*ep^3*Nc^2*Log[delta]*Log[z]*tcr[1, 2] + 34560*ep^4*Nc^2*Log[delta]^2*Log[z]*tcr[1, 2] - 5760*ep^3*Nc^2*Log[s]*Log[z]*tcr[1, 2] + 11520*ep^4*Nc^2*Log[delta]*Log[s]*Log[z]*tcr[1, 2] + 2880*ep^4*Nc^2*Log[s]^2*Log[z]*tcr[1, 2] - 2880*ep^3*Nc^2*Log[x]*Log[z]*tcr[1, 2] + 5760*ep^4*Nc^2*Log[delta]*Log[x]*Log[z]*tcr[1, 2] + 2880*ep^4*Nc^2*Log[s]*Log[x]*Log[z]*tcr[1, 2] - 2880*ep^3*Nc^2*Log[1 + x]*Log[z]*tcr[1, 2] + 5760*ep^4*Nc^2*Log[delta]*Log[1 + x]*Log[z]*tcr[1, 2] + 2880*ep^4*Nc^2*Log[s]*Log[1 + x]*Log[z]*tcr[1, 2] + 2880*ep^4*Nc^2*Log[x]*Log[1 + x]*Log[z]*tcr[1, 2] + 5760*ep^3*Nc^2*Log[1 - z]*Log[z]*tcr[1, 2] - 11520*ep^4*Nc^2*Log[delta]*Log[1 - z]*Log[z]*tcr[1, 2] - 5760*ep^4*Nc^2*Log[s]*Log[1 - z]*Log[z]*tcr[1, 2] - 2880*ep^4*Nc^2*Log[x]*Log[1 - z]*Log[z]*tcr[1, 2] - 2880*ep^4*Nc^2*Log[1 + x]*Log[1 - z]*Log[z]*tcr[1, 2] + 11520*ep^4*Nc^2*Log[1 - z]^2*Log[z]*tcr[1, 2] - 5760*ep^3*Nc^2*Log[z]^2*tcr[1, 2] + 17280*ep^4*Nc^2*Log[delta]*Log[z]^2*tcr[1, 2] + 2880*ep^4*Nc^2*Log[s]*Log[z]^2*tcr[1, 2] + 1440*ep^4*Nc^2*Log[x]*Log[z]^2*tcr[1, 2] + 1440*ep^4*Nc^2*Log[1 + x]*Log[z]^2*tcr[1, 2] - 5760*ep^4*Nc^2*Log[1 - z]*Log[z]^2*tcr[1, 2] + 2880*ep^4*Nc^2*Log[z]^3*tcr[1, 2] + 17280*ep^4*Nc^2*Log[1 - z]*PolyLog[2, 1 - z]*tcr[1, 2] + 17280*ep^4*Nc^2*Log[1 - z]*PolyLog[2, z]*tcr[1, 2] + 2880*ep^4*Nc^2*PolyLog[3, -x]*tcr[1, 2] + 2880*ep^4*Nc^2*PolyLog[3, 1 + x]*tcr[1, 2] - 17280*ep^4*Nc^2*PolyLog[3, 1 - z]*tcr[1, 2] - 17280*ep^4*Nc^2*PolyLog[3, z]*tcr[1, 2] - 20160*ep^2*Nc^2*tci[1, 1]*tcr[1, 2] + 51840*ep^3*Nc^2*Log[delta]*tci[1, 1]*tcr[1, 2] - 74880*ep^4*Nc^2*Log[delta]^2*tci[1, 1]*tcr[1, 2] + 14400*ep^3*Nc^2*Log[s]*tci[1, 1]*tcr[1, 2] - 28800*ep^4*Nc^2*Log[delta]*Log[s]*tci[1, 1]*tcr[1, 2] - 7200*ep^4*Nc^2*Log[s]^2*tci[1, 1]*tcr[1, 2] + 11520*ep^3*Log[x]*tci[1, 1]*tcr[1, 2] + 5760*ep^3*Nc^2*Log[x]*tci[1, 1]*tcr[1, 2] - 46080*ep^4*Log[delta]*Log[x]*tci[1, 1]*tcr[1, 2] - 11520*ep^4*Nc^2*Log[delta]*Log[x]*tci[1, 1]*tcr[1, 2] - 23040*ep^4*x*Log[delta]*Log[x]*tci[1, 1]*tcr[1, 2] - 5760*ep^4*Nc^2*Log[s]*Log[x]*tci[1, 1]*tcr[1, 2] + 11520*ep^4*x*Log[s]*Log[x]*tci[1, 1]*tcr[1, 2] + 1440*ep^4*Nc^2*Log[x]^2*tci[1, 1]*tcr[1, 2] + 8640*ep^3*Nc^2*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 23040*ep^4*Log[delta]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 17280*ep^4*Nc^2*Log[delta]*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 23040*ep^4*x*Log[delta]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 11520*ep^4*Log[s]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 8640*ep^4*Nc^2*Log[s]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 11520*ep^4*x*Log[s]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 11520*ep^4*Log[x]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 5760*ep^4*Nc^2*Log[x]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 1440*ep^4*Nc^2*Log[1 + x]^2*tci[1, 1]*tcr[1, 2] + 25920*ep^3*Nc^2*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 74880*ep^4*Nc^2*Log[delta]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 14400*ep^4*Nc^2*Log[s]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 23040*ep^4*Log[x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 5760*ep^4*Nc^2*Log[x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 11520*ep^4*x*Log[x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 11520*ep^4*Log[1 + x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 8640*ep^4*Nc^2*Log[1 + x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 11520*ep^4*x*Log[1 + x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 18720*ep^4*Nc^2*Log[1 - z]^2*tci[1, 1]*tcr[1, 2] - 8640*ep^3*Nc^2*Log[z]*tci[1, 1]*tcr[1, 2] + 17280*ep^4*Nc^2*Log[delta]*Log[z]*tci[1, 1]*tcr[1, 2] + 8640*ep^4*Nc^2*Log[s]*Log[z]*tci[1, 1]*tcr[1, 2] + 23040*ep^4*Log[x]*Log[z]*tci[1, 1]*tcr[1, 2] + 5760*ep^4*Nc^2*Log[x]*Log[z]*tci[1, 1]*tcr[1, 2] + 11520*ep^4*x*Log[x]*Log[z]*tci[1, 1]*tcr[1, 2] - 11520*ep^4*Log[1 + x]*Log[z]*tci[1, 1]*tcr[1, 2] + 2880*ep^4*Nc^2*Log[1 + x]*Log[z]*tci[1, 1]*tcr[1, 2] - 11520*ep^4*x*Log[1 + x]*Log[z]*tci[1, 1]*tcr[1, 2] + 25920*ep^4*Nc^2*Log[1 - z]*Log[z]*tci[1, 1]*tcr[1, 2] - 7200*ep^4*Nc^2*Log[z]^2*tci[1, 1]*tcr[1, 2] - 11520*ep^3*tci[1, 1]^2*tcr[1, 2] - 29760*ep^3*Nc^2*tci[1, 1]^2*tcr[1, 2] + 69120*ep^4*Log[delta]*tci[1, 1]^2*tcr[1, 2] + 81600*ep^4*Nc^2*Log[delta]*tci[1, 1]^2*tcr[1, 2] + 23040*ep^4*x*Log[delta]*tci[1, 1]^2*tcr[1, 2] - 11520*ep^4*Log[s]*tci[1, 1]^2*tcr[1, 2] + 18720*ep^4*Nc^2*Log[s]*tci[1, 1]^2*tcr[1, 2] - 11520*ep^4*x*Log[s]*tci[1, 1]^2*tcr[1, 2] + 11520*ep^4*Log[x]*tci[1, 1]^2*tcr[1, 2] + 5760*ep^4*Nc^2*Log[x]*tci[1, 1]^2*tcr[1, 2] + 12960*ep^4*Nc^2*Log[1 + x]*tci[1, 1]^2*tcr[1, 2] + 34560*ep^4*Log[1 - z]*tci[1, 1]^2*tcr[1, 2] + 43680*ep^4*Nc^2*Log[1 - z]*tci[1, 1]^2*tcr[1, 2] + 11520*ep^4*x*Log[1 - z]*tci[1, 1]^2*tcr[1, 2] - 34560*ep^4*Log[z]*tci[1, 1]^2*tcr[1, 2] - 28320*ep^4*Nc^2*Log[z]*tci[1, 1]^2*tcr[1, 2] - 11520*ep^4*x*Log[z]*tci[1, 1]^2*tcr[1, 2] - 23040*ep^4*tci[1, 1]^3*tcr[1, 2] - 30720*ep^4*Nc^2*tci[1, 1]^3*tcr[1, 2] + 8640*ep^2*Nc^2*tcr[1, 2]^2 - 23040*ep^3*Nc^2*Log[delta]*tcr[1, 2]^2 + 34560*ep^4*Nc^2*Log[delta]^2*tcr[1, 2]^2 - 5760*ep^3*Nc^2*Log[s]*tcr[1, 2]^2 + 11520*ep^4*Nc^2*Log[delta]*Log[s]*tcr[1, 2]^2 + 2880*ep^4*Nc^2*Log[s]^2*tcr[1, 2]^2 - 2880*ep^3*Nc^2*Log[x]*tcr[1, 2]^2 + 5760*ep^4*Nc^2*Log[delta]*Log[x]*tcr[1, 2]^2 + 2880*ep^4*Nc^2*Log[s]*Log[x]*tcr[1, 2]^2 - 2880*ep^3*Nc^2*Log[1 + x]*tcr[1, 2]^2 + 5760*ep^4*Nc^2*Log[delta]*Log[1 + x]*tcr[1, 2]^2 + 2880*ep^4*Nc^2*Log[s]*Log[1 + x]*tcr[1, 2]^2 + 2880*ep^4*Nc^2*Log[x]*Log[1 + x]*tcr[1, 2]^2 - 11520*ep^3*Nc^2*Log[1 - z]*tcr[1, 2]^2 + 34560*ep^4*Nc^2*Log[delta]*Log[1 - z]*tcr[1, 2]^2 + 5760*ep^4*Nc^2*Log[s]*Log[1 - z]*tcr[1, 2]^2 + 2880*ep^4*Nc^2*Log[x]*Log[1 - z]*tcr[1, 2]^2 + 2880*ep^4*Nc^2*Log[1 + x]*Log[1 - z]*tcr[1, 2]^2 + 8640*ep^4*Nc^2*Log[1 - z]^2*tcr[1, 2]^2 - 11520*ep^3*Nc^2*Log[z]*tcr[1, 2]^2 + 34560*ep^4*Nc^2*Log[delta]*Log[z]*tcr[1, 2]^2 + 5760*ep^4*Nc^2*Log[s]*Log[z]*tcr[1, 2]^2 + 2880*ep^4*Nc^2*Log[x]*Log[z]*tcr[1, 2]^2 + 2880*ep^4*Nc^2*Log[1 + x]*Log[z]*tcr[1, 2]^2 - 5760*ep^4*Nc^2*Log[1 - z]*Log[z]*tcr[1, 2]^2 + 8640*ep^4*Nc^2*Log[z]^2*tcr[1, 2]^2 + 25920*ep^3*Nc^2*tci[1, 1]*tcr[1, 2]^2 - 74880*ep^4*Nc^2*Log[delta]*tci[1, 1]*tcr[1, 2]^2 - 14400*ep^4*Nc^2*Log[s]*tci[1, 1]*tcr[1, 2]^2 - 23040*ep^4*Log[x]*tci[1, 1]*tcr[1, 2]^2 - 5760*ep^4*Nc^2*Log[x]*tci[1, 1]*tcr[1, 2]^2 - 11520*ep^4*x*Log[x]*tci[1, 1]*tcr[1, 2]^2 + 11520*ep^4*Log[1 + x]*tci[1, 1]*tcr[1, 2]^2 - 8640*ep^4*Nc^2*Log[1 + x]*tci[1, 1]*tcr[1, 2]^2 + 11520*ep^4*x*Log[1 + x]*tci[1, 1]*tcr[1, 2]^2 - 37440*ep^4*Nc^2*Log[1 - z]*tci[1, 1]*tcr[1, 2]^2 + 8640*ep^4*Nc^2*Log[z]*tci[1, 1]*tcr[1, 2]^2 + 34560*ep^4*tci[1, 1]^2*tcr[1, 2]^2 + 40800*ep^4*Nc^2*tci[1, 1]^2*tcr[1, 2]^2 + 11520*ep^4*x*tci[1, 1]^2*tcr[1, 2]^2 - 7680*ep^3*Nc^2*tcr[1, 2]^3 + 23040*ep^4*Nc^2*Log[delta]*tcr[1, 2]^3 + 3840*ep^4*Nc^2*Log[s]*tcr[1, 2]^3 + 1920*ep^4*Nc^2*Log[x]*tcr[1, 2]^3 + 1920*ep^4*Nc^2*Log[1 + x]*tcr[1, 2]^3 + 11520*ep^4*Nc^2*Log[1 - z]*tcr[1, 2]^3 + 11520*ep^4*Nc^2*Log[z]*tcr[1, 2]^3 - 24960*ep^4*Nc^2*tci[1, 1]*tcr[1, 2]^3 + 5760*ep^4*Nc^2*tcr[1, 2]^4 - 720*ep^3*Log[1 + x]*PolyLog[2, 1 + x]*(-10*Nc^2 + 4*ep*Nc^2*Log[delta] + 18*ep*Nc^2*Log[s] - 16*ep*Log[x] + 14*ep*Nc^2*Log[x] - 56*ep*x*Log[x] + 24*ep*Log[1 + x] + 9*ep*Nc^2*Log[1 + x] + 2*ep*Nc^2*Log[1 - z] + 2*ep*Nc^2*Log[z] + 40*ep*tci[1, 1] - 4*ep*Nc^2*tci[1, 1] + 8*ep*x*tci[1, 1] + 4*ep*Nc^2*tcr[1, 2]) - 720*ep^3*PolyLog[2, -x]*(3*ep*(8 + 3*Nc^2)*Log[x]^2 + tci[1, 1]*(10*Nc^2 - 4*ep*Nc^2*Log[delta] - 18*ep*Nc^2*Log[s] - 2*ep*Nc^2*Log[1 - z] - 2*ep*Nc^2*Log[z] - 8*ep*tci[1, 1] + 13*ep*Nc^2*tci[1, 1] + 8*ep*x*tci[1, 1] - 4*ep*Nc^2*tcr[1, 2]) + 2*Log[x]*(-5*Nc^2 + 2*ep*Nc^2*Log[delta] + 9*ep*Nc^2*Log[s] + 4*ep*Log[1 + x] + 7*ep*Nc^2*Log[1 + x] - 4*ep*x*Log[1 + x] + ep*Nc^2*Log[1 - z] + ep*Nc^2*Log[z] + 4*ep*tci[1, 1] - 11*ep*Nc^2*tci[1, 1] + 20*ep*x*tci[1, 1] + 2*ep*Nc^2*tcr[1, 2])) - 47400*ep^3*Nc^2*tcr[3, 3] + 35040*ep^4*Nc^2*Log[delta]*tcr[3, 3] + 77280*ep^4*Nc^2*Log[s]*tcr[3, 3] + 42240*ep^4*Nc^2*Log[x]*tcr[3, 3] - 5760*ep^4*x*Log[x]*tcr[3, 3] - 5760*ep^4*Log[1 + x]*tcr[3, 3] + 42240*ep^4*Nc^2*Log[1 + x]*tcr[3, 3] - 17280*ep^4*x*Log[1 + x]*tcr[3, 3] + 17520*ep^4*Nc^2*Log[1 - z]*tcr[3, 3] + 17520*ep^4*Nc^2*Log[z]*tcr[3, 3] + 17280*ep^4*tci[1, 1]*tcr[3, 3] - 77280*ep^4*Nc^2*tci[1, 1]*tcr[3, 3] + 35040*ep^4*Nc^2*tcr[1, 2]*tcr[3, 3] + 14400*ep^4*Nc^2*Log[delta]*Zeta[3] - 7200*ep^4*Nc^2*Log[s]*Zeta[3] + 11520*ep^4*Log[x]*Zeta[3] - 7200*ep^4*Nc^2*Log[x]*Zeta[3] + 40320*ep^4*x*Log[x]*Zeta[3] + 5760*ep^4*Log[1 + x]*Zeta[3] - 7200*ep^4*Nc^2*Log[1 + x]*Zeta[3] + 28800*ep^4*x*Log[1 + x]*Zeta[3] - 34560*ep^4*tci[1, 1]*Zeta[3] + 7200*ep^4*Nc^2*tci[1, 1]*Zeta[3] - 34560*ep^4*x*tci[1, 1]*Zeta[3] + 14400*ep^4*Nc^2*tcr[1, 2]*Zeta[3])/(ep^4*(1 + x)), (-25*Nc^2)/(2*ep^4) + (8*Pi^4)/45 - (16*Pi^4*x)/(45*(1 + x)) + (10*Nc^2*Log[delta])/ep^3 - (12*Nc^2*Log[delta]^2)/ep^2 + (32*Nc^2*Log[delta]^3)/(3*ep) - 8*Nc^2*Log[delta]^4 + (20*Nc^2*Log[s])/ep^3 - (8*Nc^2*Log[delta]*Log[s])/ep^2 + (8*Nc^2*Log[delta]^2*Log[s])/ep - (16*Nc^2*Log[delta]^3*Log[s])/3 - (18*Nc^2*Log[s]^2)/ep^2 + (4*Nc^2*Log[delta]*Log[s]^2)/ep - 4*Nc^2*Log[delta]^2*Log[s]^2 + (34*Nc^2*Log[s]^3)/(3*ep) - (4*Nc^2*Log[delta]*Log[s]^3)/3 - (11*Nc^2*Log[s]^4)/2 + (10*Nc^2*Log[x])/ep^3 - (4*Nc^2*Log[delta]*Log[x])/ep^2 + (4*Nc^2*Log[delta]^2*Log[x])/ep - (8*Nc^2*Log[delta]^3*Log[x])/3 - (18*Nc^2*Log[s]*Log[x])/ep^2 + (4*Nc^2*Log[delta]*Log[s]*Log[x])/ep - 4*Nc^2*Log[delta]^2*Log[s]*Log[x] + (17*Nc^2*Log[s]^2*Log[x])/ep - 2*Nc^2*Log[delta]*Log[s]^2*Log[x] - 11*Nc^2*Log[s]^3*Log[x] - (2*Nc^2*Log[x]^2)/ep^2 - (4*x*Log[x]^2)/(ep^2*(1 + x)) + (4*Nc^2*Log[s]*Log[x]^2)/ep + (8*x*Log[s]*Log[x]^2)/(ep + ep*x) - 4*Nc^2*Log[s]^2*Log[x]^2 - (8*x*Log[s]^2*Log[x]^2)/(1 + x) - (5*Nc^2*Log[x]^3)/(3*ep) + (2*Nc^2*Log[delta]*Log[x]^3)/3 + 3*Nc^2*Log[s]*Log[x]^3 + (3*Nc^2*Log[x]^4)/2 + (2*x*Log[x]^4)/(1 + x) + (4*Log[x]*Log[1 + x])/ep^2 + (8*x*Log[x]*Log[1 + x])/(ep^2*(1 + x)) - (8*Log[s]*Log[x]*Log[1 + x])/ep - (16*x*Log[s]*Log[x]*Log[1 + x])/(ep + ep*x) + 8*Log[s]^2*Log[x]*Log[1 + x] + (16*x*Log[s]^2*Log[x]*Log[1 + x])/(1 + x) - (8*Log[x]^2*Log[1 + x])/ep + (5*Nc^2*Log[x]^2*Log[1 + x])/ep + (8*x*Log[x]^2*Log[1 + x])/(ep + ep*x) - 2*Nc^2*Log[delta]*Log[x]^2*Log[1 + x] + 16*Log[s]*Log[x]^2*Log[1 + x] - 9*Nc^2*Log[s]*Log[x]^2*Log[1 + x] - (16*x*Log[s]*Log[x]^2*Log[1 + x])/(1 + x) - (16*Log[x]^3*Log[1 + x])/3 - (16*Nc^2*Log[x]^3*Log[1 + x])/3 - (16*x*Log[x]^3*Log[1 + x])/(3*(1 + x)) - (8*Log[1 + x]^2)/ep^2 + (16*Log[s]*Log[1 + x]^2)/ep - 16*Log[s]^2*Log[1 + x]^2 + (16*Log[x]*Log[1 + x]^2)/ep - (16*x*Log[x]*Log[1 + x]^2)/(ep + ep*x) - 32*Log[s]*Log[x]*Log[1 + x]^2 + (32*x*Log[s]*Log[x]*Log[1 + x]^2)/(1 + x) - 16*Log[-x]*Log[x]*Log[1 + x]^2 + 5*Nc^2*Log[-x]*Log[x]*Log[1 + x]^2 + (8*x*Log[-x]*Log[x]*Log[1 + x]^2)/(1 + x) + 16*Log[x]^2*Log[1 + x]^2 + (5*Nc^2*Log[x]^2*Log[1 + x]^2)/2 - (8*x*Log[x]^2*Log[1 + x]^2)/(1 + x) + (40*Log[-x]*Log[1 + x]^3)/3 - (80*x*Log[-x]*Log[1 + x]^3)/(3*(1 + x)) - 16*Log[x]*Log[1 + x]^3 + (16*x*Log[x]*Log[1 + x]^3)/(1 + x) + 4*Log[1 + x]^4 + (5*Nc^2*Log[1 - z])/ep^3 - (12*Nc^2*Log[delta]*Log[1 - z])/ep^2 + (16*Nc^2*Log[delta]^2*Log[1 - z])/ep - 16*Nc^2*Log[delta]^3*Log[1 - z] - (4*Nc^2*Log[s]*Log[1 - z])/ep^2 + (8*Nc^2*Log[delta]*Log[s]*Log[1 - z])/ep - 8*Nc^2*Log[delta]^2*Log[s]*Log[1 - z] + (2*Nc^2*Log[s]^2*Log[1 - z])/ep - 4*Nc^2*Log[delta]*Log[s]^2*Log[1 - z] - (2*Nc^2*Log[s]^3*Log[1 - z])/3 - (2*Nc^2*Log[x]*Log[1 - z])/ep^2 + (4*Nc^2*Log[delta]*Log[x]*Log[1 - z])/ep - 4*Nc^2*Log[delta]^2*Log[x]*Log[1 - z] + (2*Nc^2*Log[s]*Log[x]*Log[1 - z])/ep - 4*Nc^2*Log[delta]*Log[s]*Log[x]*Log[1 - z] - Nc^2*Log[s]^2*Log[x]*Log[1 - z] + (Nc^2*Log[x]^3*Log[1 - z])/3 - Nc^2*Log[x]^2*Log[1 + x]*Log[1 - z] - (3*Nc^2*Log[1 - z]^2)/ep^2 + (8*Nc^2*Log[delta]*Log[1 - z]^2)/ep - 12*Nc^2*Log[delta]^2*Log[1 - z]^2 + (2*Nc^2*Log[s]*Log[1 - z]^2)/ep - 4*Nc^2*Log[delta]*Log[s]*Log[1 - z]^2 - Nc^2*Log[s]^2*Log[1 - z]^2 + (Nc^2*Log[x]*Log[1 - z]^2)/ep - 2*Nc^2*Log[delta]*Log[x]*Log[1 - z]^2 - Nc^2*Log[s]*Log[x]*Log[1 - z]^2 + (4*Nc^2*Log[1 - z]^3)/(3*ep) - 4*Nc^2*Log[delta]*Log[1 - z]^3 - (2*Nc^2*Log[s]*Log[1 - z]^3)/3 - (Nc^2*Log[x]*Log[1 - z]^3)/3 - (Nc^2*Log[1 - z]^4)/2 + (5*Nc^2*Log[z])/ep^3 - (12*Nc^2*Log[delta]*Log[z])/ep^2 + (16*Nc^2*Log[delta]^2*Log[z])/ep - 16*Nc^2*Log[delta]^3*Log[z] - (4*Nc^2*Log[s]*Log[z])/ep^2 + (8*Nc^2*Log[delta]*Log[s]*Log[z])/ep - 8*Nc^2*Log[delta]^2*Log[s]*Log[z] + (2*Nc^2*Log[s]^2*Log[z])/ep - 4*Nc^2*Log[delta]*Log[s]^2*Log[z] - (2*Nc^2*Log[s]^3*Log[z])/3 - (2*Nc^2*Log[x]*Log[z])/ep^2 + (4*Nc^2*Log[delta]*Log[x]*Log[z])/ep - 4*Nc^2*Log[delta]^2*Log[x]*Log[z] + (2*Nc^2*Log[s]*Log[x]*Log[z])/ep - 4*Nc^2*Log[delta]*Log[s]*Log[x]*Log[z] - Nc^2*Log[s]^2*Log[x]*Log[z] + (Nc^2*Log[x]^3*Log[z])/3 - Nc^2*Log[x]^2*Log[1 + x]*Log[z] + (4*Nc^2*Log[1 - z]*Log[z])/ep^2 - (8*Nc^2*Log[delta]*Log[1 - z]*Log[z])/ep + 8*Nc^2*Log[delta]^2*Log[1 - z]*Log[z] - (4*Nc^2*Log[s]*Log[1 - z]*Log[z])/ep + 8*Nc^2*Log[delta]*Log[s]*Log[1 - z]*Log[z] + 2*Nc^2*Log[s]^2*Log[1 - z]*Log[z] - (2*Nc^2*Log[x]*Log[1 - z]*Log[z])/ep + 4*Nc^2*Log[delta]*Log[x]*Log[1 - z]*Log[z] + 2*Nc^2*Log[s]*Log[x]*Log[1 - z]*Log[z] + (7*Nc^2*Log[1 - z]^2*Log[z])/ep - 16*Nc^2*Log[delta]*Log[1 - z]^2*Log[z] - 6*Nc^2*Log[s]*Log[1 - z]^2*Log[z] - 3*Nc^2*Log[x]*Log[1 - z]^2*Log[z] - (Nc^2*Log[1 - z]^3*Log[z])/3 - (3*Nc^2*Log[z]^2)/ep^2 + (8*Nc^2*Log[delta]*Log[z]^2)/ep - 12*Nc^2*Log[delta]^2*Log[z]^2 + (2*Nc^2*Log[s]*Log[z]^2)/ep - 4*Nc^2*Log[delta]*Log[s]*Log[z]^2 - Nc^2*Log[s]^2*Log[z]^2 + (Nc^2*Log[x]*Log[z]^2)/ep - 2*Nc^2*Log[delta]*Log[x]*Log[z]^2 - Nc^2*Log[s]*Log[x]*Log[z]^2 - (3*Nc^2*Log[1 - z]*Log[z]^2)/ep + 8*Nc^2*Log[delta]*Log[1 - z]*Log[z]^2 + 2*Nc^2*Log[s]*Log[1 - z]*Log[z]^2 + Nc^2*Log[x]*Log[1 - z]*Log[z]^2 - 3*Nc^2*Log[1 - z]^2*Log[z]^2 + (4*Nc^2*Log[z]^3)/(3*ep) - 4*Nc^2*Log[delta]*Log[z]^3 - (2*Nc^2*Log[s]*Log[z]^3)/3 - (Nc^2*Log[x]*Log[z]^3)/3 + (5*Nc^2*Log[1 - z]*Log[z]^3)/3 - (Nc^2*Log[z]^4)/2 + (10*Nc^2*Log[1 - z]*PolyLog[2, 1 - z])/ep - 24*Nc^2*Log[delta]*Log[1 - z]*PolyLog[2, 1 - z] - 8*Nc^2*Log[s]*Log[1 - z]*PolyLog[2, 1 - z] - 4*Nc^2*Log[x]*Log[1 - z]*PolyLog[2, 1 - z] - 2*Nc^2*Log[1 - z]^2*PolyLog[2, 1 - z] - 2*Nc^2*Log[1 - z]*Log[z]*PolyLog[2, 1 - z] + (10*Nc^2*Log[1 - z]*PolyLog[2, z])/ep - 24*Nc^2*Log[delta]*Log[1 - z]*PolyLog[2, z] - 8*Nc^2*Log[s]*Log[1 - z]*PolyLog[2, z] - 4*Nc^2*Log[x]*Log[1 - z]*PolyLog[2, z] - 2*Nc^2*Log[1 - z]^2*PolyLog[2, z] - 2*Nc^2*Log[1 - z]*Log[z]*PolyLog[2, z] - (10*Nc^2*PolyLog[3, -x])/ep + 4*Nc^2*Log[delta]*PolyLog[3, -x] + 18*Nc^2*Log[s]*PolyLog[3, -x] + 16*Log[x]*PolyLog[3, -x] + 4*Nc^2*Log[x]*PolyLog[3, -x] + (40*x*Log[x]*PolyLog[3, -x])/(1 + x) - 40*Log[1 + x]*PolyLog[3, -x] - 10*Nc^2*Log[1 + x]*PolyLog[3, -x] + (32*x*Log[1 + x]*PolyLog[3, -x])/(1 + x) + 2*Nc^2*Log[1 - z]*PolyLog[3, -x] + 2*Nc^2*Log[z]*PolyLog[3, -x] + 32*Log[x]*PolyLog[3, 1 + x] - 10*Nc^2*Log[x]*PolyLog[3, 1 + x] - (16*x*Log[x]*PolyLog[3, 1 + x])/(1 + x) - 16*Log[1 + x]*PolyLog[3, 1 + x] + (32*x*Log[1 + x]*PolyLog[3, 1 + x])/(1 + x) - (10*Nc^2*PolyLog[3, 1 - z])/ep + 24*Nc^2*Log[delta]*PolyLog[3, 1 - z] + 8*Nc^2*Log[s]*PolyLog[3, 1 - z] + 4*Nc^2*Log[x]*PolyLog[3, 1 - z] + 2*Nc^2*Log[1 - z]*PolyLog[3, 1 - z] + 2*Nc^2*Log[z]*PolyLog[3, 1 - z] - (10*Nc^2*PolyLog[3, z])/ep + 24*Nc^2*Log[delta]*PolyLog[3, z] + 8*Nc^2*Log[s]*PolyLog[3, z] + 4*Nc^2*Log[x]*PolyLog[3, z] + 2*Nc^2*Log[1 - z]*PolyLog[3, z] + 2*Nc^2*Log[z]*PolyLog[3, z] + 16*PolyLog[4, -x] + 10*Nc^2*PolyLog[4, -x] - (80*x*PolyLog[4, -x])/(1 + x) - 16*PolyLog[4, 1 + x] + (32*x*PolyLog[4, 1 + x])/(1 + x) + 16*PolyLog[2, 2, -x] - 10*Nc^2*PolyLog[2, 2, -x] + (16*x*PolyLog[2, 2, -x])/(1 + x) - (20*Nc^2*tci[1, 1])/ep^3 - (4*Log[delta]*tci[1, 1])/ep^2 + (8*Nc^2*Log[delta]*tci[1, 1])/ep^2 + (16*Log[delta]^2*tci[1, 1])/ep - (8*Nc^2*Log[delta]^2*tci[1, 1])/ep - 32*Log[delta]^3*tci[1, 1] + (16*Nc^2*Log[delta]^3*tci[1, 1])/3 + (2*Log[s]*tci[1, 1])/ep^2 + (36*Nc^2*Log[s]*tci[1, 1])/ep^2 - (8*Log[delta]*Log[s]*tci[1, 1])/ep - (8*Nc^2*Log[delta]*Log[s]*tci[1, 1])/ep + 16*Log[delta]^2*Log[s]*tci[1, 1] + 8*Nc^2*Log[delta]^2*Log[s]*tci[1, 1] - (34*Nc^2*Log[s]^2*tci[1, 1])/ep + 4*Nc^2*Log[delta]*Log[s]^2*tci[1, 1] + 22*Nc^2*Log[s]^3*tci[1, 1] + (2*Log[x]*tci[1, 1])/ep^2 + (18*Nc^2*Log[x]*tci[1, 1])/ep^2 + (4*x*Log[x]*tci[1, 1])/(ep^2*(1 + x)) + (8*Log[delta]*Log[x]*tci[1, 1])/ep - (4*Nc^2*Log[delta]*Log[x]*tci[1, 1])/ep - 16*Log[delta]^2*Log[x]*tci[1, 1] + 4*Nc^2*Log[delta]^2*Log[x]*tci[1, 1] + (16*x*Log[delta]^2*Log[x]*tci[1, 1])/(1 + x) - (8*Log[s]*Log[x]*tci[1, 1])/ep - (34*Nc^2*Log[s]*Log[x]*tci[1, 1])/ep - (8*x*Log[s]*Log[x]*tci[1, 1])/(ep + ep*x) + 4*Nc^2*Log[delta]*Log[s]*Log[x]*tci[1, 1] - (16*x*Log[delta]*Log[s]*Log[x]*tci[1, 1])/(1 + x) + 8*Log[s]^2*Log[x]*tci[1, 1] + 33*Nc^2*Log[s]^2*Log[x]*tci[1, 1] + (12*x*Log[s]^2*Log[x]*tci[1, 1])/(1 + x) - (8*Log[x]^2*tci[1, 1])/ep - (4*Nc^2*Log[x]^2*tci[1, 1])/ep + 16*Log[s]*Log[x]^2*tci[1, 1] + 8*Nc^2*Log[s]*Log[x]^2*tci[1, 1] + 8*Log[x]^3*tci[1, 1] - 3*Nc^2*Log[x]^3*tci[1, 1] - (32*x*Log[x]^3*tci[1, 1])/(3*(1 + x)) - (6*Log[1 + x]*tci[1, 1])/ep^2 - (16*Pi^2*Log[1 + x]*tci[1, 1])/3 - (4*x*Log[1 + x]*tci[1, 1])/(ep^2*(1 + x)) + (32*Pi^2*x*Log[1 + x]*tci[1, 1])/(3*(1 + x)) - (24*Log[delta]*Log[1 + x]*tci[1, 1])/ep + (16*x*Log[delta]*Log[1 + x]*tci[1, 1])/(ep + ep*x) + 32*Log[delta]^2*Log[1 + x]*tci[1, 1] - (32*x*Log[delta]^2*Log[1 + x]*tci[1, 1])/(1 + x) + (24*Log[s]*Log[1 + x]*tci[1, 1])/ep + 16*Log[delta]*Log[s]*Log[1 + x]*tci[1, 1] - 28*Log[s]^2*Log[1 + x]*tci[1, 1] + (32*Log[x]*Log[1 + x]*tci[1, 1])/ep - (8*x*Log[x]*Log[1 + x]*tci[1, 1])/(ep + ep*x) + 16*Log[delta]*Log[x]*Log[1 + x]*tci[1, 1] - (16*x*Log[delta]*Log[x]*Log[1 + x]*tci[1, 1])/(1 + x) - 72*Log[s]*Log[x]*Log[1 + x]*tci[1, 1] + (24*x*Log[s]*Log[x]*Log[1 + x]*tci[1, 1])/(1 + x) - 8*Log[x]^2*Log[1 + x]*tci[1, 1] + 9*Nc^2*Log[x]^2*Log[1 + x]*tci[1, 1] + (16*x*Log[x]^2*Log[1 + x]*tci[1, 1])/(1 + x) - (16*Log[1 + x]^2*tci[1, 1])/ep + 32*Log[s]*Log[1 + x]^2*tci[1, 1] + 36*Log[-x]*Log[1 + x]^2*tci[1, 1] - (72*x*Log[-x]*Log[1 + x]^2*tci[1, 1])/(1 + x) - 12*Log[x]*Log[1 + x]^2*tci[1, 1] + (12*x*Log[x]*Log[1 + x]^2*tci[1, 1])/(1 + x) + (44*Log[1 + x]^3*tci[1, 1])/3 + (16*Log[yt]^3*tci[1, 1])/3 + (2*Log[1 - z]*tci[1, 1])/ep^2 + (4*Nc^2*Log[1 - z]*tci[1, 1])/ep^2 - (8*Nc^2*Log[delta]*Log[1 - z]*tci[1, 1])/ep - 16*Log[delta]^2*Log[1 - z]*tci[1, 1] + 8*Nc^2*Log[delta]^2*Log[1 - z]*tci[1, 1] - (4*Log[s]*Log[1 - z]*tci[1, 1])/ep - (4*Nc^2*Log[s]*Log[1 - z]*tci[1, 1])/ep + 16*Log[delta]*Log[s]*Log[1 - z]*tci[1, 1] + 8*Nc^2*Log[delta]*Log[s]*Log[1 - z]*tci[1, 1] + 2*Nc^2*Log[s]^2*Log[1 - z]*tci[1, 1] + (4*Log[x]*Log[1 - z]*tci[1, 1])/ep - (2*Nc^2*Log[x]*Log[1 - z]*tci[1, 1])/ep - 16*Log[delta]*Log[x]*Log[1 - z]*tci[1, 1] + 4*Nc^2*Log[delta]*Log[x]*Log[1 - z]*tci[1, 1] + (16*x*Log[delta]*Log[x]*Log[1 - z]*tci[1, 1])/(1 + x) + 2*Nc^2*Log[s]*Log[x]*Log[1 - z]*tci[1, 1] - (8*x*Log[s]*Log[x]*Log[1 - z]*tci[1, 1])/(1 + x) - (12*Log[1 + x]*Log[1 - z]*tci[1, 1])/ep + (8*x*Log[1 + x]*Log[1 - z]*tci[1, 1])/(ep + ep*x) + 32*Log[delta]*Log[1 + x]*Log[1 - z]*tci[1, 1] - (32*x*Log[delta]*Log[1 + x]*Log[1 - z]*tci[1, 1])/(1 + x) + 8*Log[s]*Log[1 + x]*Log[1 - z]*tci[1, 1] + 8*Log[x]*Log[1 + x]*Log[1 - z]*tci[1, 1] - (8*x*Log[x]*Log[1 + x]*Log[1 - z]*tci[1, 1])/(1 + x) - (4*Log[1 - z]^2*tci[1, 1])/ep - (2*Nc^2*Log[1 - z]^2*tci[1, 1])/ep + 8*Log[delta]*Log[1 - z]^2*tci[1, 1] + 4*Nc^2*Log[delta]*Log[1 - z]^2*tci[1, 1] + 4*Log[s]*Log[1 - z]^2*tci[1, 1] + 2*Nc^2*Log[s]*Log[1 - z]^2*tci[1, 1] - 4*Log[x]*Log[1 - z]^2*tci[1, 1] + Nc^2*Log[x]*Log[1 - z]^2*tci[1, 1] + (4*x*Log[x]*Log[1 - z]^2*tci[1, 1])/(1 + x) + 8*Log[1 + x]*Log[1 - z]^2*tci[1, 1] - (8*x*Log[1 + x]*Log[1 - z]^2*tci[1, 1])/(1 + x) + 4*Log[1 - z]^3*tci[1, 1] + (2*Nc^2*Log[1 - z]^3*tci[1, 1])/3 + (2*Log[z]*tci[1, 1])/ep^2 + (4*Nc^2*Log[z]*tci[1, 1])/ep^2 - (16*Log[delta]*Log[z]*tci[1, 1])/ep - (8*Nc^2*Log[delta]*Log[z]*tci[1, 1])/ep + 48*Log[delta]^2*Log[z]*tci[1, 1] + 8*Nc^2*Log[delta]^2*Log[z]*tci[1, 1] + (4*Log[s]*Log[z]*tci[1, 1])/ep - (4*Nc^2*Log[s]*Log[z]*tci[1, 1])/ep - 16*Log[delta]*Log[s]*Log[z]*tci[1, 1] + 8*Nc^2*Log[delta]*Log[s]*Log[z]*tci[1, 1] + 2*Nc^2*Log[s]^2*Log[z]*tci[1, 1] - (4*Log[x]*Log[z]*tci[1, 1])/ep - (2*Nc^2*Log[x]*Log[z]*tci[1, 1])/ep + 16*Log[delta]*Log[x]*Log[z]*tci[1, 1] + 4*Nc^2*Log[delta]*Log[x]*Log[z]*tci[1, 1] - (16*x*Log[delta]*Log[x]*Log[z]*tci[1, 1])/(1 + x) + 2*Nc^2*Log[s]*Log[x]*Log[z]*tci[1, 1] + (8*x*Log[s]*Log[x]*Log[z]*tci[1, 1])/(1 + x) + (12*Log[1 + x]*Log[z]*tci[1, 1])/ep - (8*x*Log[1 + x]*Log[z]*tci[1, 1])/(ep + ep*x) - 32*Log[delta]*Log[1 + x]*Log[z]*tci[1, 1] + (32*x*Log[delta]*Log[1 + x]*Log[z]*tci[1, 1])/(1 + x) - 8*Log[s]*Log[1 + x]*Log[z]*tci[1, 1] - 8*Log[x]*Log[1 + x]*Log[z]*tci[1, 1] + (8*x*Log[x]*Log[1 + x]*Log[z]*tci[1, 1])/(1 + x) + (4*Nc^2*Log[1 - z]*Log[z]*tci[1, 1])/ep + 16*Log[delta]*Log[1 - z]*Log[z]*tci[1, 1] - 8*Nc^2*Log[delta]*Log[1 - z]*Log[z]*tci[1, 1] - 8*Log[s]*Log[1 - z]*Log[z]*tci[1, 1] - 4*Nc^2*Log[s]*Log[1 - z]*Log[z]*tci[1, 1] + 8*Log[x]*Log[1 - z]*Log[z]*tci[1, 1] - 2*Nc^2*Log[x]*Log[1 - z]*Log[z]*tci[1, 1] - (8*x*Log[x]*Log[1 - z]*Log[z]*tci[1, 1])/(1 + x) - 16*Log[1 + x]*Log[1 - z]*Log[z]*tci[1, 1] + (16*x*Log[1 + x]*Log[1 - z]*Log[z]*tci[1, 1])/(1 + x) - 4*Log[1 - z]^2*Log[z]*tci[1, 1] + 6*Nc^2*Log[1 - z]^2*Log[z]*tci[1, 1] + (4*Log[z]^2*tci[1, 1])/ep - (2*Nc^2*Log[z]^2*tci[1, 1])/ep - 24*Log[delta]*Log[z]^2*tci[1, 1] + 4*Nc^2*Log[delta]*Log[z]^2*tci[1, 1] + 4*Log[s]*Log[z]^2*tci[1, 1] + 2*Nc^2*Log[s]*Log[z]^2*tci[1, 1] - 4*Log[x]*Log[z]^2*tci[1, 1] + Nc^2*Log[x]*Log[z]^2*tci[1, 1] + (4*x*Log[x]*Log[z]^2*tci[1, 1])/(1 + x) + 8*Log[1 + x]*Log[z]^2*tci[1, 1] - (8*x*Log[1 + x]*Log[z]^2*tci[1, 1])/(1 + x) - 4*Log[1 - z]*Log[z]^2*tci[1, 1] - 2*Nc^2*Log[1 - z]*Log[z]^2*tci[1, 1] + 4*Log[z]^3*tci[1, 1] + (2*Nc^2*Log[z]^3*tci[1, 1])/3 + 8*Nc^2*Log[1 - z]*PolyLog[2, 1 - z]*tci[1, 1] + 8*Nc^2*Log[1 - z]*PolyLog[2, z]*tci[1, 1] - 40*PolyLog[3, -x]*tci[1, 1] - 18*Nc^2*PolyLog[3, -x]*tci[1, 1] + (8*x*PolyLog[3, -x]*tci[1, 1])/(1 + x) - 8*PolyLog[3, 1 + x]*tci[1, 1] + (16*x*PolyLog[3, 1 + x]*tci[1, 1])/(1 + x) - 8*Nc^2*PolyLog[3, 1 - z]*tci[1, 1] - 8*Nc^2*PolyLog[3, z]*tci[1, 1] - (8*tci[1, 1]^2)/ep^2 - (143*Nc^2*tci[1, 1]^2)/(6*ep^2) - (4*x*tci[1, 1]^2)/(ep^2*(1 + x)) + (8*Log[delta]*tci[1, 1]^2)/ep + (16*Nc^2*Log[delta]*tci[1, 1]^2)/(3*ep) + (16*x*Log[delta]*tci[1, 1]^2)/(ep + ep*x) - 16*Log[delta]^2*tci[1, 1]^2 - (14*Nc^2*Log[delta]^2*tci[1, 1]^2)/3 - (32*x*Log[delta]^2*tci[1, 1]^2)/(1 + x) + (12*Log[s]*tci[1, 1]^2)/ep + (45*Nc^2*Log[s]*tci[1, 1]^2)/ep - 6*Nc^2*Log[delta]*Log[s]*tci[1, 1]^2 - 12*Log[s]^2*tci[1, 1]^2 - (87*Nc^2*Log[s]^2*tci[1, 1]^2)/2 + (12*Log[x]*tci[1, 1]^2)/ep + (25*Nc^2*Log[x]*tci[1, 1]^2)/ep + 32*Log[delta]*Log[x]*tci[1, 1]^2 - 4*Nc^2*Log[delta]*Log[x]*tci[1, 1]^2 - (16*x*Log[delta]*Log[x]*tci[1, 1]^2)/(1 + x) - 40*Log[s]*Log[x]*tci[1, 1]^2 - 48*Nc^2*Log[s]*Log[x]*tci[1, 1]^2 + (8*x*Log[s]*Log[x]*tci[1, 1]^2)/(1 + x) - 28*Log[x]^2*tci[1, 1]^2 - (53*Nc^2*Log[x]^2*tci[1, 1]^2)/6 + (34*x*Log[x]^2*tci[1, 1]^2)/(3*(1 + x)) - (12*Log[1 + x]*tci[1, 1]^2)/ep - (5*Nc^2*Log[1 + x]*tci[1, 1]^2)/ep - (8*x*Log[1 + x]*tci[1, 1]^2)/(ep + ep*x) - 48*Log[delta]*Log[1 + x]*tci[1, 1]^2 + 2*Nc^2*Log[delta]*Log[1 + x]*tci[1, 1]^2 + (32*x*Log[delta]*Log[1 + x]*tci[1, 1]^2)/(1 + x) + 48*Log[s]*Log[1 + x]*tci[1, 1]^2 + 9*Nc^2*Log[s]*Log[1 + x]*tci[1, 1]^2 + (122*Log[x]*Log[1 + x]*tci[1, 1]^2)/3 + 7*Nc^2*Log[x]*Log[1 + x]*tci[1, 1]^2 + (28*x*Log[x]*Log[1 + x]*tci[1, 1]^2)/(3*(1 + x)) - (64*Log[1 + x]^2*tci[1, 1]^2)/3 - (5*Nc^2*Log[1 + x]^2*tci[1, 1]^2)/2 - 8*Log[yt]^2*tci[1, 1]^2 + (16*x*Log[yt]^2*tci[1, 1]^2)/(1 + x) + (12*Log[1 - z]*tci[1, 1]^2)/ep + (13*Nc^2*Log[1 - z]*tci[1, 1]^2)/(3*ep) + (8*x*Log[1 - z]*tci[1, 1]^2)/(ep + ep*x) - 48*Log[delta]*Log[1 - z]*tci[1, 1]^2 - (26*Nc^2*Log[delta]*Log[1 - z]*tci[1, 1]^2)/3 - (32*x*Log[delta]*Log[1 - z]*tci[1, 1]^2)/(1 + x) - (13*Nc^2*Log[s]*Log[1 - z]*tci[1, 1]^2)/3 + 16*Log[x]*Log[1 - z]*tci[1, 1]^2 - (8*Nc^2*Log[x]*Log[1 - z]*tci[1, 1]^2)/3 - (8*x*Log[x]*Log[1 - z]*tci[1, 1]^2)/(1 + x) - 24*Log[1 + x]*Log[1 - z]*tci[1, 1]^2 + Nc^2*Log[1 + x]*Log[1 - z]*tci[1, 1]^2 + (16*x*Log[1 + x]*Log[1 - z]*tci[1, 1]^2)/(1 + x) - 20*Log[1 - z]^2*tci[1, 1]^2 - (3*Nc^2*Log[1 - z]^2*tci[1, 1]^2)/2 - (8*x*Log[1 - z]^2*tci[1, 1]^2)/(1 + x) - (4*Log[z]*tci[1, 1]^2)/ep + (8*Nc^2*Log[z]*tci[1, 1]^2)/(3*ep) - (8*x*Log[z]*tci[1, 1]^2)/(ep + ep*x) + 16*Log[delta]*Log[z]*tci[1, 1]^2 - (14*Nc^2*Log[delta]*Log[z]*tci[1, 1]^2)/3 + (32*x*Log[delta]*Log[z]*tci[1, 1]^2)/(1 + x) - 3*Nc^2*Log[s]*Log[z]*tci[1, 1]^2 - 16*Log[x]*Log[z]*tci[1, 1]^2 - 2*Nc^2*Log[x]*Log[z]*tci[1, 1]^2 + (8*x*Log[x]*Log[z]*tci[1, 1]^2)/(1 + x) + 24*Log[1 + x]*Log[z]*tci[1, 1]^2 + Nc^2*Log[1 + x]*Log[z]*tci[1, 1]^2 - (16*x*Log[1 + x]*Log[z]*tci[1, 1]^2)/(1 + x) + 24*Log[1 - z]*Log[z]*tci[1, 1]^2 + (7*Nc^2*Log[1 - z]*Log[z]*tci[1, 1]^2)/3 + (16*x*Log[1 - z]*Log[z]*tci[1, 1]^2)/(1 + x) - 4*Log[z]^2*tci[1, 1]^2 - (7*Nc^2*Log[z]^2*tci[1, 1]^2)/6 - (8*x*Log[z]^2*tci[1, 1]^2)/(1 + x) - (16*tci[1, 1]^3)/ep - (67*Nc^2*tci[1, 1]^3)/(3*ep) - (8*x*tci[1, 1]^3)/(ep + ep*x) + (70*Log[delta]*tci[1, 1]^3)/3 + (10*Nc^2*Log[delta]*tci[1, 1]^3)/3 + (32*x*Log[delta]*tci[1, 1]^3)/(1 + x) + (61*Log[s]*tci[1, 1]^3)/3 + 43*Nc^2*Log[s]*tci[1, 1]^3 + (61*Log[x]*tci[1, 1]^3)/3 + 26*Nc^2*Log[x]*tci[1, 1]^3 + (26*x*Log[x]*tci[1, 1]^3)/(3*(1 + x)) - (79*Log[1 + x]*tci[1, 1]^3)/3 - 9*Nc^2*Log[1 + x]*tci[1, 1]^3 - (14*x*Log[1 + x]*tci[1, 1]^3)/(1 + x) - (4*Log[yt]*tci[1, 1]^3)/3 + (61*Log[1 - z]*tci[1, 1]^3)/3 + 3*Nc^2*Log[1 - z]*tci[1, 1]^3 + (16*x*Log[1 - z]*tci[1, 1]^3)/(1 + x) - (35*Log[z]*tci[1, 1]^3)/3 + (5*Nc^2*Log[z]*tci[1, 1]^3)/3 - (16*x*Log[z]*tci[1, 1]^3)/(1 + x) - (46*tci[1, 1]^4)/3 - (2251*Nc^2*tci[1, 1]^4)/144 - (262*x*tci[1, 1]^4)/(15*(1 + x)) - (2*Log[1 + x]*PolyLog[2, 1 + x]*((-5*Nc^2*(1 + x) + 8*(2 + x))*Log[x] + 4*(-1 + x)*(3*Log[1 + x] + 5*tci[1, 1])))/(1 + x) + (10*Nc^2*tcr[1, 2])/ep^3 - (24*Nc^2*Log[delta]*tcr[1, 2])/ep^2 + (32*Nc^2*Log[delta]^2*tcr[1, 2])/ep - 32*Nc^2*Log[delta]^3*tcr[1, 2] - (8*Nc^2*Log[s]*tcr[1, 2])/ep^2 + (16*Nc^2*Log[delta]*Log[s]*tcr[1, 2])/ep - 16*Nc^2*Log[delta]^2*Log[s]*tcr[1, 2] + (4*Nc^2*Log[s]^2*tcr[1, 2])/ep - 8*Nc^2*Log[delta]*Log[s]^2*tcr[1, 2] - (4*Nc^2*Log[s]^3*tcr[1, 2])/3 - (4*Nc^2*Log[x]*tcr[1, 2])/ep^2 + (8*Nc^2*Log[delta]*Log[x]*tcr[1, 2])/ep - 8*Nc^2*Log[delta]^2*Log[x]*tcr[1, 2] + (4*Nc^2*Log[s]*Log[x]*tcr[1, 2])/ep - 8*Nc^2*Log[delta]*Log[s]*Log[x]*tcr[1, 2] - 2*Nc^2*Log[s]^2*Log[x]*tcr[1, 2] + (2*Nc^2*Log[x]^3*tcr[1, 2])/3 - 2*Nc^2*Log[x]^2*Log[1 + x]*tcr[1, 2] - (12*Nc^2*Log[1 - z]*tcr[1, 2])/ep^2 + (32*Nc^2*Log[delta]*Log[1 - z]*tcr[1, 2])/ep - 48*Nc^2*Log[delta]^2*Log[1 - z]*tcr[1, 2] + (8*Nc^2*Log[s]*Log[1 - z]*tcr[1, 2])/ep - 16*Nc^2*Log[delta]*Log[s]*Log[1 - z]*tcr[1, 2] - 4*Nc^2*Log[s]^2*Log[1 - z]*tcr[1, 2] + (4*Nc^2*Log[x]*Log[1 - z]*tcr[1, 2])/ep - 8*Nc^2*Log[delta]*Log[x]*Log[1 - z]*tcr[1, 2] - 4*Nc^2*Log[s]*Log[x]*Log[1 - z]*tcr[1, 2] + (8*Nc^2*Log[1 - z]^2*tcr[1, 2])/ep - 24*Nc^2*Log[delta]*Log[1 - z]^2*tcr[1, 2] - 4*Nc^2*Log[s]*Log[1 - z]^2*tcr[1, 2] - 2*Nc^2*Log[x]*Log[1 - z]^2*tcr[1, 2] - 4*Nc^2*Log[1 - z]^3*tcr[1, 2] - (12*Nc^2*Log[z]*tcr[1, 2])/ep^2 + (32*Nc^2*Log[delta]*Log[z]*tcr[1, 2])/ep - 48*Nc^2*Log[delta]^2*Log[z]*tcr[1, 2] + (8*Nc^2*Log[s]*Log[z]*tcr[1, 2])/ep - 16*Nc^2*Log[delta]*Log[s]*Log[z]*tcr[1, 2] - 4*Nc^2*Log[s]^2*Log[z]*tcr[1, 2] + (4*Nc^2*Log[x]*Log[z]*tcr[1, 2])/ep - 8*Nc^2*Log[delta]*Log[x]*Log[z]*tcr[1, 2] - 4*Nc^2*Log[s]*Log[x]*Log[z]*tcr[1, 2] - (8*Nc^2*Log[1 - z]*Log[z]*tcr[1, 2])/ep + 16*Nc^2*Log[delta]*Log[1 - z]*Log[z]*tcr[1, 2] + 8*Nc^2*Log[s]*Log[1 - z]*Log[z]*tcr[1, 2] + 4*Nc^2*Log[x]*Log[1 - z]*Log[z]*tcr[1, 2] - 16*Nc^2*Log[1 - z]^2*Log[z]*tcr[1, 2] + (8*Nc^2*Log[z]^2*tcr[1, 2])/ep - 24*Nc^2*Log[delta]*Log[z]^2*tcr[1, 2] - 4*Nc^2*Log[s]*Log[z]^2*tcr[1, 2] - 2*Nc^2*Log[x]*Log[z]^2*tcr[1, 2] + 8*Nc^2*Log[1 - z]*Log[z]^2*tcr[1, 2] - 4*Nc^2*Log[z]^3*tcr[1, 2] - 24*Nc^2*Log[1 - z]*PolyLog[2, 1 - z]*tcr[1, 2] - 24*Nc^2*Log[1 - z]*PolyLog[2, z]*tcr[1, 2] + 4*Nc^2*PolyLog[3, -x]*tcr[1, 2] + 24*Nc^2*PolyLog[3, 1 - z]*tcr[1, 2] + 24*Nc^2*PolyLog[3, z]*tcr[1, 2] - (4*tci[1, 1]*tcr[1, 2])/ep^2 + (8*Nc^2*tci[1, 1]*tcr[1, 2])/ep^2 + (32*Log[delta]*tci[1, 1]*tcr[1, 2])/ep - (16*Nc^2*Log[delta]*tci[1, 1]*tcr[1, 2])/ep - 96*Log[delta]^2*tci[1, 1]*tcr[1, 2] + 16*Nc^2*Log[delta]^2*tci[1, 1]*tcr[1, 2] - (8*Log[s]*tci[1, 1]*tcr[1, 2])/ep - (8*Nc^2*Log[s]*tci[1, 1]*tcr[1, 2])/ep + 32*Log[delta]*Log[s]*tci[1, 1]*tcr[1, 2] + 16*Nc^2*Log[delta]*Log[s]*tci[1, 1]*tcr[1, 2] + 4*Nc^2*Log[s]^2*tci[1, 1]*tcr[1, 2] + (8*Log[x]*tci[1, 1]*tcr[1, 2])/ep - (4*Nc^2*Log[x]*tci[1, 1]*tcr[1, 2])/ep - 32*Log[delta]*Log[x]*tci[1, 1]*tcr[1, 2] + 8*Nc^2*Log[delta]*Log[x]*tci[1, 1]*tcr[1, 2] + (32*x*Log[delta]*Log[x]*tci[1, 1]*tcr[1, 2])/(1 + x) + 4*Nc^2*Log[s]*Log[x]*tci[1, 1]*tcr[1, 2] - (16*x*Log[s]*Log[x]*tci[1, 1]*tcr[1, 2])/(1 + x) - (24*Log[1 + x]*tci[1, 1]*tcr[1, 2])/ep + (16*x*Log[1 + x]*tci[1, 1]*tcr[1, 2])/(ep + ep*x) + 64*Log[delta]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - (64*x*Log[delta]*Log[1 + x]*tci[1, 1]*tcr[1, 2])/(1 + x) + 16*Log[s]*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 16*Log[x]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - (16*x*Log[x]*Log[1 + x]*tci[1, 1]*tcr[1, 2])/(1 + x) - (8*Nc^2*Log[1 - z]*tci[1, 1]*tcr[1, 2])/ep - 32*Log[delta]*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 16*Nc^2*Log[delta]*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 16*Log[s]*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 8*Nc^2*Log[s]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 16*Log[x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 4*Nc^2*Log[x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] + (16*x*Log[x]*Log[1 - z]*tci[1, 1]*tcr[1, 2])/(1 + x) + 32*Log[1 + x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - (32*x*Log[1 + x]*Log[1 - z]*tci[1, 1]*tcr[1, 2])/(1 + x) + 8*Log[1 - z]^2*tci[1, 1]*tcr[1, 2] + 4*Nc^2*Log[1 - z]^2*tci[1, 1]*tcr[1, 2] - (16*Log[z]*tci[1, 1]*tcr[1, 2])/ep - (8*Nc^2*Log[z]*tci[1, 1]*tcr[1, 2])/ep + 96*Log[delta]*Log[z]*tci[1, 1]*tcr[1, 2] + 16*Nc^2*Log[delta]*Log[z]*tci[1, 1]*tcr[1, 2] - 16*Log[s]*Log[z]*tci[1, 1]*tcr[1, 2] + 8*Nc^2*Log[s]*Log[z]*tci[1, 1]*tcr[1, 2] + 16*Log[x]*Log[z]*tci[1, 1]*tcr[1, 2] + 4*Nc^2*Log[x]*Log[z]*tci[1, 1]*tcr[1, 2] - (16*x*Log[x]*Log[z]*tci[1, 1]*tcr[1, 2])/(1 + x) - 32*Log[1 + x]*Log[z]*tci[1, 1]*tcr[1, 2] + (32*x*Log[1 + x]*Log[z]*tci[1, 1]*tcr[1, 2])/(1 + x) + 16*Log[1 - z]*Log[z]*tci[1, 1]*tcr[1, 2] - 8*Nc^2*Log[1 - z]*Log[z]*tci[1, 1]*tcr[1, 2] - 24*Log[z]^2*tci[1, 1]*tcr[1, 2] + 4*Nc^2*Log[z]^2*tci[1, 1]*tcr[1, 2] + (8*tci[1, 1]^2*tcr[1, 2])/ep + (16*Nc^2*tci[1, 1]^2*tcr[1, 2])/(3*ep) + (16*x*tci[1, 1]^2*tcr[1, 2])/(ep + ep*x) - 32*Log[delta]*tci[1, 1]^2*tcr[1, 2] - (28*Nc^2*Log[delta]*tci[1, 1]^2*tcr[1, 2])/3 - (64*x*Log[delta]*tci[1, 1]^2*tcr[1, 2])/(1 + x) - 6*Nc^2*Log[s]*tci[1, 1]^2*tcr[1, 2] + 32*Log[x]*tci[1, 1]^2*tcr[1, 2] - 4*Nc^2*Log[x]*tci[1, 1]^2*tcr[1, 2] - (16*x*Log[x]*tci[1, 1]^2*tcr[1, 2])/(1 + x) - 48*Log[1 + x]*tci[1, 1]^2*tcr[1, 2] + 2*Nc^2*Log[1 + x]*tci[1, 1]^2*tcr[1, 2] + (32*x*Log[1 + x]*tci[1, 1]^2*tcr[1, 2])/(1 + x) - 48*Log[1 - z]*tci[1, 1]^2*tcr[1, 2] - (26*Nc^2*Log[1 - z]*tci[1, 1]^2*tcr[1, 2])/3 - (32*x*Log[1 - z]*tci[1, 1]^2*tcr[1, 2])/(1 + x) + 16*Log[z]*tci[1, 1]^2*tcr[1, 2] - (14*Nc^2*Log[z]*tci[1, 1]^2*tcr[1, 2])/3 + (32*x*Log[z]*tci[1, 1]^2*tcr[1, 2])/(1 + x) + (70*tci[1, 1]^3*tcr[1, 2])/3 + (10*Nc^2*tci[1, 1]^3*tcr[1, 2])/3 + (32*x*tci[1, 1]^3*tcr[1, 2])/(1 + x) - (12*Nc^2*tcr[1, 2]^2)/ep^2 + (32*Nc^2*Log[delta]*tcr[1, 2]^2)/ep - 48*Nc^2*Log[delta]^2*tcr[1, 2]^2 + (8*Nc^2*Log[s]*tcr[1, 2]^2)/ep - 16*Nc^2*Log[delta]*Log[s]*tcr[1, 2]^2 - 4*Nc^2*Log[s]^2*tcr[1, 2]^2 + (4*Nc^2*Log[x]*tcr[1, 2]^2)/ep - 8*Nc^2*Log[delta]*Log[x]*tcr[1, 2]^2 - 4*Nc^2*Log[s]*Log[x]*tcr[1, 2]^2 + (16*Nc^2*Log[1 - z]*tcr[1, 2]^2)/ep - 48*Nc^2*Log[delta]*Log[1 - z]*tcr[1, 2]^2 - 8*Nc^2*Log[s]*Log[1 - z]*tcr[1, 2]^2 - 4*Nc^2*Log[x]*Log[1 - z]*tcr[1, 2]^2 - 12*Nc^2*Log[1 - z]^2*tcr[1, 2]^2 + (16*Nc^2*Log[z]*tcr[1, 2]^2)/ep - 48*Nc^2*Log[delta]*Log[z]*tcr[1, 2]^2 - 8*Nc^2*Log[s]*Log[z]*tcr[1, 2]^2 - 4*Nc^2*Log[x]*Log[z]*tcr[1, 2]^2 + 8*Nc^2*Log[1 - z]*Log[z]*tcr[1, 2]^2 - 12*Nc^2*Log[z]^2*tcr[1, 2]^2 + (16*tci[1, 1]*tcr[1, 2]^2)/ep - (8*Nc^2*tci[1, 1]*tcr[1, 2]^2)/ep - 96*Log[delta]*tci[1, 1]*tcr[1, 2]^2 + 16*Nc^2*Log[delta]*tci[1, 1]*tcr[1, 2]^2 + 16*Log[s]*tci[1, 1]*tcr[1, 2]^2 + 8*Nc^2*Log[s]*tci[1, 1]*tcr[1, 2]^2 - 16*Log[x]*tci[1, 1]*tcr[1, 2]^2 + 4*Nc^2*Log[x]*tci[1, 1]*tcr[1, 2]^2 + (16*x*Log[x]*tci[1, 1]*tcr[1, 2]^2)/(1 + x) + 32*Log[1 + x]*tci[1, 1]*tcr[1, 2]^2 - (32*x*Log[1 + x]*tci[1, 1]*tcr[1, 2]^2)/(1 + x) - 16*Log[1 - z]*tci[1, 1]*tcr[1, 2]^2 + 8*Nc^2*Log[1 - z]*tci[1, 1]*tcr[1, 2]^2 + 48*Log[z]*tci[1, 1]*tcr[1, 2]^2 + 8*Nc^2*Log[z]*tci[1, 1]*tcr[1, 2]^2 - 16*tci[1, 1]^2*tcr[1, 2]^2 - (14*Nc^2*tci[1, 1]^2*tcr[1, 2]^2)/3 - (32*x*tci[1, 1]^2*tcr[1, 2]^2)/(1 + x) + (32*Nc^2*tcr[1, 2]^3)/(3*ep) - 32*Nc^2*Log[delta]*tcr[1, 2]^3 - (16*Nc^2*Log[s]*tcr[1, 2]^3)/3 - (8*Nc^2*Log[x]*tcr[1, 2]^3)/3 - 16*Nc^2*Log[1 - z]*tcr[1, 2]^3 - 16*Nc^2*Log[z]*tcr[1, 2]^3 - 32*tci[1, 1]*tcr[1, 2]^3 + (16*Nc^2*tci[1, 1]*tcr[1, 2]^3)/3 - 8*Nc^2*tcr[1, 2]^4 + PolyLog[2, -x]*(-3*(8 + 3*Nc^2)*Log[x]^2 + (24*(-1 + x)*tci[1, 1]^2)/(1 + x) + 2*Log[x]*((5*Nc^2)/ep - 2*Nc^2*Log[delta] - 9*Nc^2*Log[s] + 20*Log[1 + x] + 5*Nc^2*Log[1 + x] - (16*x*Log[1 + x])/(1 + x) - Nc^2*Log[1 - z] - Nc^2*Log[z] + 28*tci[1, 1] + 9*Nc^2*tci[1, 1] - (20*x*tci[1, 1])/(1 + x) - 2*Nc^2*tcr[1, 2])) + (395*Nc^2*tcr[3, 3])/(6*ep) - (146*Nc^2*Log[delta]*tcr[3, 3])/3 - (322*Nc^2*Log[s]*tcr[3, 3])/3 - (176*Nc^2*Log[x]*tcr[3, 3])/3 - (8*x*Log[x]*tcr[3, 3])/(1 + x) - 8*Log[1 + x]*tcr[3, 3] + 10*Nc^2*Log[1 + x]*tcr[3, 3] + (32*x*Log[1 + x]*tcr[3, 3])/(1 + x) - (73*Nc^2*Log[1 - z]*tcr[3, 3])/3 - (73*Nc^2*Log[z]*tcr[3, 3])/3 + 16*tci[1, 1]*tcr[3, 3] + (322*Nc^2*tci[1, 1]*tcr[3, 3])/3 + (8*x*tci[1, 1]*tcr[3, 3])/(1 + x) - (146*Nc^2*tcr[1, 2]*tcr[3, 3])/3 + (10*Nc^2*Zeta[3])/ep - 24*Nc^2*Log[delta]*Zeta[3] - 8*Nc^2*Log[s]*Zeta[3] - 32*Log[x]*Zeta[3] + 6*Nc^2*Log[x]*Zeta[3] + (16*x*Log[x]*Zeta[3])/(1 + x) + 32*Log[1 + x]*Zeta[3] - (64*x*Log[1 + x]*Zeta[3])/(1 + x) - 2*Nc^2*Log[1 - z]*Zeta[3] - 2*Nc^2*Log[z]*Zeta[3] + 8*tci[1, 1]*Zeta[3] + 8*Nc^2*tci[1, 1]*Zeta[3] - (16*x*tci[1, 1]*Zeta[3])/(1 + x) - 24*Nc^2*tcr[1, 2]*Zeta[3], -1/3*(tci[1, 1]*(96*ep^2*(1 + 2*x)*Log[delta]^3 + 6*Log[x] - 6*Log[1 + x] - 16*ep^2*Log[yt]^3 - 32*ep^2*x*Log[yt]^3 - 6*Log[1 - z] - 12*x*Log[1 - z] - 12*ep*Log[x]*Log[1 - z] + 12*ep*Log[1 + x]*Log[1 - z] + 12*ep*Log[1 - z]^2 + 24*ep*x*Log[1 - z]^2 + 12*ep^2*Log[x]*Log[1 - z]^2 - 12*ep^2*Log[1 + x]*Log[1 - z]^2 - 12*ep^2*Log[1 - z]^3 - 24*ep^2*x*Log[1 - z]^3 - 6*Log[z] - 12*x*Log[z] + 12*ep*Log[x]*Log[z] - 12*ep*Log[1 + x]*Log[z] - 24*ep^2*Log[x]*Log[1 - z]*Log[z] + 24*ep^2*Log[1 + x]*Log[1 - z]*Log[z] + 12*ep^2*Log[1 - z]^2*Log[z] + 24*ep^2*x*Log[1 - z]^2*Log[z] - 12*ep*Log[z]^2 - 24*ep*x*Log[z]^2 + 12*ep^2*Log[x]*Log[z]^2 - 12*ep^2*Log[1 + x]*Log[z]^2 + 12*ep^2*Log[1 - z]*Log[z]^2 + 24*ep^2*x*Log[1 - z]*Log[z]^2 - 12*ep^2*Log[z]^3 - 24*ep^2*x*Log[z]^3 + 12*tci[1, 1] + 24*x*tci[1, 1] + 12*ep*Log[x]*tci[1, 1] - 12*ep*Log[1 + x]*tci[1, 1] + 24*ep^2*Log[yt]^2*tci[1, 1] - 36*ep*Log[1 - z]*tci[1, 1] - 72*ep*x*Log[1 - z]*tci[1, 1] - 24*ep^2*Log[x]*Log[1 - z]*tci[1, 1] + 24*ep^2*Log[1 + x]*Log[1 - z]*tci[1, 1] + 48*ep^2*Log[1 - z]^2*tci[1, 1] + 96*ep^2*x*Log[1 - z]^2*tci[1, 1] + 12*ep*Log[z]*tci[1, 1] + 24*ep*x*Log[z]*tci[1, 1] + 24*ep^2*Log[x]*Log[z]*tci[1, 1] - 24*ep^2*Log[1 + x]*Log[z]*tci[1, 1] - 48*ep^2*Log[1 - z]*Log[z]*tci[1, 1] - 96*ep^2*x*Log[1 - z]*Log[z]*tci[1, 1] + 24*ep*tci[1, 1]^2 + 48*ep*x*tci[1, 1]^2 + 13*ep^2*Log[x]*tci[1, 1]^2 - 13*ep^2*Log[1 + x]*tci[1, 1]^2 + 4*ep^2*Log[yt]*tci[1, 1]^2 + 8*ep^2*x*Log[yt]*tci[1, 1]^2 - 61*ep^2*Log[1 - z]*tci[1, 1]^2 - 122*ep^2*x*Log[1 - z]*tci[1, 1]^2 + 35*ep^2*Log[z]*tci[1, 1]^2 + 70*ep^2*x*Log[z]*tci[1, 1]^2 + 20*ep^2*tci[1, 1]^3 + 52*ep^2*x*tci[1, 1]^3 + 12*tcr[1, 2] + 24*x*tcr[1, 2] - 24*ep*Log[x]*tcr[1, 2] + 24*ep*Log[1 + x]*tcr[1, 2] + 48*ep^2*Log[x]*Log[1 - z]*tcr[1, 2] - 48*ep^2*Log[1 + x]*Log[1 - z]*tcr[1, 2] - 24*ep^2*Log[1 - z]^2*tcr[1, 2] - 48*ep^2*x*Log[1 - z]^2*tcr[1, 2] + 48*ep*Log[z]*tcr[1, 2] + 96*ep*x*Log[z]*tcr[1, 2] - 48*ep^2*Log[x]*Log[z]*tcr[1, 2] + 48*ep^2*Log[1 + x]*Log[z]*tcr[1, 2] - 48*ep^2*Log[1 - z]*Log[z]*tcr[1, 2] - 96*ep^2*x*Log[1 - z]*Log[z]*tcr[1, 2] + 72*ep^2*Log[z]^2*tcr[1, 2] + 144*ep^2*x*Log[z]^2*tcr[1, 2] - 24*ep*tci[1, 1]*tcr[1, 2] - 48*ep*x*tci[1, 1]*tcr[1, 2] - 48*ep^2*Log[x]*tci[1, 1]*tcr[1, 2] + 48*ep^2*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 96*ep^2*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 192*ep^2*x*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 70*ep^2*tci[1, 1]^2*tcr[1, 2] - 140*ep^2*x*tci[1, 1]^2*tcr[1, 2] - 48*ep*tcr[1, 2]^2 - 96*ep*x*tcr[1, 2]^2 + 48*ep^2*Log[x]*tcr[1, 2]^2 - 48*ep^2*Log[1 + x]*tcr[1, 2]^2 + 48*ep^2*Log[1 - z]*tcr[1, 2]^2 + 96*ep^2*x*Log[1 - z]*tcr[1, 2]^2 - 144*ep^2*Log[z]*tcr[1, 2]^2 - 288*ep^2*x*Log[z]*tcr[1, 2]^2 + 96*ep^2*tcr[1, 2]^3 + 192*ep^2*x*tcr[1, 2]^3 - 48*ep*Log[delta]^2*(1 + 2*x + (ep + 2*ep*x)*Log[s] - ep*Log[x] + ep*Log[1 + x] - ep*Log[1 - z] - 2*ep*x*Log[1 - z] + 3*ep*Log[z] + 6*ep*x*Log[z] - 6*ep*tcr[1, 2] - 12*ep*x*tcr[1, 2]) - (1 + 2*x)*Log[s]*(6 + 12*ep^2*Log[1 - z]^2 + 12*ep^2*Log[z]^2 + 12*ep*tci[1, 1] + 13*ep^2*tci[1, 1]^2 - 24*ep*tcr[1, 2] - 48*ep^2*tci[1, 1]*tcr[1, 2] + 48*ep^2*tcr[1, 2]^2 + 12*ep*Log[z]*(1 + 2*ep*tci[1, 1] - 4*ep*tcr[1, 2]) - 12*ep*Log[1 - z]*(1 + 2*ep*Log[z] + 2*ep*tci[1, 1] - 4*ep*tcr[1, 2])) - 2*Log[delta]*(-6 - 12*x - 12*ep*Log[1 + x] + 24*ep^2*Log[1 + x]*Log[1 - z] + 12*ep^2*Log[1 - z]^2 + 24*ep^2*x*Log[1 - z]^2 - 24*ep*Log[z] - 48*ep*x*Log[z] - 24*ep^2*Log[1 + x]*Log[z] + 24*ep^2*Log[1 - z]*Log[z] + 48*ep^2*x*Log[1 - z]*Log[z] - 36*ep^2*Log[z]^2 - 72*ep^2*x*Log[z]^2 + 12*ep*tci[1, 1] + 24*ep*x*tci[1, 1] - 24*ep^2*Log[1 + x]*tci[1, 1] - 48*ep^2*Log[1 - z]*tci[1, 1] - 96*ep^2*x*Log[1 - z]*tci[1, 1] + 35*ep^2*tci[1, 1]^2 + 70*ep^2*x*tci[1, 1]^2 + 48*ep*tcr[1, 2] + 96*ep*x*tcr[1, 2] + 48*ep^2*Log[1 + x]*tcr[1, 2] - 48*ep^2*Log[1 - z]*tcr[1, 2] - 96*ep^2*x*Log[1 - z]*tcr[1, 2] + 144*ep^2*Log[z]*tcr[1, 2] + 288*ep^2*x*Log[z]*tcr[1, 2] - 144*ep^2*tcr[1, 2]^2 - 288*ep^2*x*tcr[1, 2]^2 + 12*ep*(1 + 2*x)*Log[s]*(-1 + 2*ep*Log[1 - z] - 2*ep*Log[z] - 2*ep*tci[1, 1] + 4*ep*tcr[1, 2]) - 12*ep*Log[x]*(-1 + 2*ep*Log[1 - z] - 2*ep*Log[z] - 2*ep*tci[1, 1] + 4*ep*tcr[1, 2])) + 24*ep^2*tcr[3, 3] + 48*ep^2*x*tcr[3, 3]))/(ep^2*(1 + x)), -1/720*(-640*ep^4*Pi^4 + 9000*Nc^2*x - 512*ep^4*Pi^4*x + 80*ep^4*Nc^2*Pi^4*x - 7200*ep*Nc^2*x*Log[delta] + 8640*ep^2*Nc^2*x*Log[delta]^2 - 7680*ep^3*Nc^2*x*Log[delta]^3 + 5760*ep^4*Nc^2*x*Log[delta]^4 - 14400*ep*Nc^2*x*Log[s] + 5760*ep^2*Nc^2*x*Log[delta]*Log[s] - 5760*ep^3*Nc^2*x*Log[delta]^2*Log[s] + 3840*ep^4*Nc^2*x*Log[delta]^3*Log[s] + 12960*ep^2*Nc^2*x*Log[s]^2 - 2880*ep^3*Nc^2*x*Log[delta]*Log[s]^2 + 2880*ep^4*Nc^2*x*Log[delta]^2*Log[s]^2 - 8160*ep^3*Nc^2*x*Log[s]^3 + 960*ep^4*Nc^2*x*Log[delta]*Log[s]^3 + 3960*ep^4*Nc^2*x*Log[s]^4 + 5760*ep^2*x*Log[x]^2 - 11520*ep^3*x*Log[s]*Log[x]^2 + 11520*ep^4*x*Log[s]^2*Log[x]^2 - 2880*ep^4*x*Log[x]^4 - 7200*ep*Nc^2*x*Log[1 + x] + 2880*ep^2*Nc^2*x*Log[delta]*Log[1 + x] - 2880*ep^3*Nc^2*x*Log[delta]^2*Log[1 + x] + 1920*ep^4*Nc^2*x*Log[delta]^3*Log[1 + x] + 12960*ep^2*Nc^2*x*Log[s]*Log[1 + x] - 2880*ep^3*Nc^2*x*Log[delta]*Log[s]*Log[1 + x] + 2880*ep^4*Nc^2*x*Log[delta]^2*Log[s]*Log[1 + x] - 12240*ep^3*Nc^2*x*Log[s]^2*Log[1 + x] + 1440*ep^4*Nc^2*x*Log[delta]*Log[s]^2*Log[1 + x] + 7920*ep^4*Nc^2*x*Log[s]^3*Log[1 + x] - 5760*ep^2*Log[x]*Log[1 + x] - 8640*ep^2*x*Log[x]*Log[1 + x] + 11520*ep^3*Log[s]*Log[x]*Log[1 + x] + 17280*ep^3*x*Log[s]*Log[x]*Log[1 + x] - 11520*ep^4*Log[s]^2*Log[x]*Log[1 + x] - 17280*ep^4*x*Log[s]^2*Log[x]*Log[1 + x] + 11520*ep^3*Log[x]^2*Log[1 + x] - 23040*ep^4*Log[s]*Log[x]^2*Log[1 + x] + 7680*ep^4*Log[x]^3*Log[1 + x] + 9600*ep^4*x*Log[x]^3*Log[1 + x] + 2880*ep^2*Log[1 + x]^2 + 2880*ep^2*x*Log[1 + x]^2 + 1440*ep^2*Nc^2*x*Log[1 + x]^2 - 5760*ep^3*Log[s]*Log[1 + x]^2 - 5760*ep^3*x*Log[s]*Log[1 + x]^2 - 2880*ep^3*Nc^2*x*Log[s]*Log[1 + x]^2 + 5760*ep^4*Log[s]^2*Log[1 + x]^2 + 5760*ep^4*x*Log[s]^2*Log[1 + x]^2 + 2880*ep^4*Nc^2*x*Log[s]^2*Log[1 + x]^2 - 3600*ep^3*Nc^2*x*Log[-x]*Log[1 + x]^2 + 1440*ep^4*Nc^2*x*Log[delta]*Log[-x]*Log[1 + x]^2 + 6480*ep^4*Nc^2*x*Log[s]*Log[-x]*Log[1 + x]^2 - 5760*ep^3*Log[x]*Log[1 + x]^2 + 11520*ep^4*Log[s]*Log[x]*Log[1 + x]^2 + 5760*ep^4*Log[-x]*Log[x]*Log[1 + x]^2 - 14400*ep^4*x*Log[-x]*Log[x]*Log[1 + x]^2 - 14400*ep^4*Log[x]^2*Log[1 + x]^2 - 2880*ep^4*x*Log[x]^2*Log[1 + x]^2 + 1200*ep^3*Nc^2*x*Log[1 + x]^3 - 480*ep^4*Nc^2*x*Log[delta]*Log[1 + x]^3 - 2160*ep^4*Nc^2*x*Log[s]*Log[1 + x]^3 - 4800*ep^4*Log[-x]*Log[1 + x]^3 + 4800*ep^4*x*Log[-x]*Log[1 + x]^3 + 3840*ep^4*Nc^2*x*Log[-x]*Log[1 + x]^3 + 8640*ep^4*Log[x]*Log[1 + x]^3 + 2880*ep^4*x*Log[x]*Log[1 + x]^3 - 1440*ep^4*Log[1 + x]^4 - 1440*ep^4*x*Log[1 + x]^4 - 1080*ep^4*Nc^2*x*Log[1 + x]^4 - 3600*ep*Nc^2*x*Log[1 - z] + 8640*ep^2*Nc^2*x*Log[delta]*Log[1 - z] - 11520*ep^3*Nc^2*x*Log[delta]^2*Log[1 - z] + 11520*ep^4*Nc^2*x*Log[delta]^3*Log[1 - z] + 2880*ep^2*Nc^2*x*Log[s]*Log[1 - z] - 5760*ep^3*Nc^2*x*Log[delta]*Log[s]*Log[1 - z] + 5760*ep^4*Nc^2*x*Log[delta]^2*Log[s]*Log[1 - z] - 1440*ep^3*Nc^2*x*Log[s]^2*Log[1 - z] + 2880*ep^4*Nc^2*x*Log[delta]*Log[s]^2*Log[1 - z] + 480*ep^4*Nc^2*x*Log[s]^3*Log[1 - z] + 1440*ep^2*Nc^2*x*Log[1 + x]*Log[1 - z] - 2880*ep^3*Nc^2*x*Log[delta]*Log[1 + x]*Log[1 - z] + 2880*ep^4*Nc^2*x*Log[delta]^2*Log[1 + x]*Log[1 - z] - 1440*ep^3*Nc^2*x*Log[s]*Log[1 + x]*Log[1 - z] + 2880*ep^4*Nc^2*x*Log[delta]*Log[s]*Log[1 + x]*Log[1 - z] + 720*ep^4*Nc^2*x*Log[s]^2*Log[1 + x]*Log[1 - z] + 720*ep^4*Nc^2*x*Log[-x]*Log[1 + x]^2*Log[1 - z] - 240*ep^4*Nc^2*x*Log[1 + x]^3*Log[1 - z] + 2160*ep^2*Nc^2*x*Log[1 - z]^2 - 5760*ep^3*Nc^2*x*Log[delta]*Log[1 - z]^2 + 8640*ep^4*Nc^2*x*Log[delta]^2*Log[1 - z]^2 - 1440*ep^3*Nc^2*x*Log[s]*Log[1 - z]^2 + 2880*ep^4*Nc^2*x*Log[delta]*Log[s]*Log[1 - z]^2 + 720*ep^4*Nc^2*x*Log[s]^2*Log[1 - z]^2 - 720*ep^3*Nc^2*x*Log[1 + x]*Log[1 - z]^2 + 1440*ep^4*Nc^2*x*Log[delta]*Log[1 + x]*Log[1 - z]^2 + 720*ep^4*Nc^2*x*Log[s]*Log[1 + x]*Log[1 - z]^2 - 960*ep^3*Nc^2*x*Log[1 - z]^3 + 2880*ep^4*Nc^2*x*Log[delta]*Log[1 - z]^3 + 480*ep^4*Nc^2*x*Log[s]*Log[1 - z]^3 + 240*ep^4*Nc^2*x*Log[1 + x]*Log[1 - z]^3 + 360*ep^4*Nc^2*x*Log[1 - z]^4 - 3600*ep*Nc^2*x*Log[z] + 8640*ep^2*Nc^2*x*Log[delta]*Log[z] - 11520*ep^3*Nc^2*x*Log[delta]^2*Log[z] + 11520*ep^4*Nc^2*x*Log[delta]^3*Log[z] + 2880*ep^2*Nc^2*x*Log[s]*Log[z] - 5760*ep^3*Nc^2*x*Log[delta]*Log[s]*Log[z] + 5760*ep^4*Nc^2*x*Log[delta]^2*Log[s]*Log[z] - 1440*ep^3*Nc^2*x*Log[s]^2*Log[z] + 2880*ep^4*Nc^2*x*Log[delta]*Log[s]^2*Log[z] + 480*ep^4*Nc^2*x*Log[s]^3*Log[z] + 1440*ep^2*Nc^2*x*Log[1 + x]*Log[z] - 2880*ep^3*Nc^2*x*Log[delta]*Log[1 + x]*Log[z] + 2880*ep^4*Nc^2*x*Log[delta]^2*Log[1 + x]*Log[z] - 1440*ep^3*Nc^2*x*Log[s]*Log[1 + x]*Log[z] + 2880*ep^4*Nc^2*x*Log[delta]*Log[s]*Log[1 + x]*Log[z] + 720*ep^4*Nc^2*x*Log[s]^2*Log[1 + x]*Log[z] + 720*ep^4*Nc^2*x*Log[-x]*Log[1 + x]^2*Log[z] - 240*ep^4*Nc^2*x*Log[1 + x]^3*Log[z] - 2880*ep^2*Nc^2*x*Log[1 - z]*Log[z] + 5760*ep^3*Nc^2*x*Log[delta]*Log[1 - z]*Log[z] - 5760*ep^4*Nc^2*x*Log[delta]^2*Log[1 - z]*Log[z] + 2880*ep^3*Nc^2*x*Log[s]*Log[1 - z]*Log[z] - 5760*ep^4*Nc^2*x*Log[delta]*Log[s]*Log[1 - z]*Log[z] - 1440*ep^4*Nc^2*x*Log[s]^2*Log[1 - z]*Log[z] + 1440*ep^3*Nc^2*x*Log[1 + x]*Log[1 - z]*Log[z] - 2880*ep^4*Nc^2*x*Log[delta]*Log[1 + x]*Log[1 - z]*Log[z] - 1440*ep^4*Nc^2*x*Log[s]*Log[1 + x]*Log[1 - z]*Log[z] - 5040*ep^3*Nc^2*x*Log[1 - z]^2*Log[z] + 11520*ep^4*Nc^2*x*Log[delta]*Log[1 - z]^2*Log[z] + 4320*ep^4*Nc^2*x*Log[s]*Log[1 - z]^2*Log[z] + 2160*ep^4*Nc^2*x*Log[1 + x]*Log[1 - z]^2*Log[z] + 240*ep^4*Nc^2*x*Log[1 - z]^3*Log[z] + 2160*ep^2*Nc^2*x*Log[z]^2 - 5760*ep^3*Nc^2*x*Log[delta]*Log[z]^2 + 8640*ep^4*Nc^2*x*Log[delta]^2*Log[z]^2 - 1440*ep^3*Nc^2*x*Log[s]*Log[z]^2 + 2880*ep^4*Nc^2*x*Log[delta]*Log[s]*Log[z]^2 + 720*ep^4*Nc^2*x*Log[s]^2*Log[z]^2 - 720*ep^3*Nc^2*x*Log[1 + x]*Log[z]^2 + 1440*ep^4*Nc^2*x*Log[delta]*Log[1 + x]*Log[z]^2 + 720*ep^4*Nc^2*x*Log[s]*Log[1 + x]*Log[z]^2 + 2160*ep^3*Nc^2*x*Log[1 - z]*Log[z]^2 - 5760*ep^4*Nc^2*x*Log[delta]*Log[1 - z]*Log[z]^2 - 1440*ep^4*Nc^2*x*Log[s]*Log[1 - z]*Log[z]^2 - 720*ep^4*Nc^2*x*Log[1 + x]*Log[1 - z]*Log[z]^2 + 2160*ep^4*Nc^2*x*Log[1 - z]^2*Log[z]^2 - 960*ep^3*Nc^2*x*Log[z]^3 + 2880*ep^4*Nc^2*x*Log[delta]*Log[z]^3 + 480*ep^4*Nc^2*x*Log[s]*Log[z]^3 + 240*ep^4*Nc^2*x*Log[1 + x]*Log[z]^3 - 1200*ep^4*Nc^2*x*Log[1 - z]*Log[z]^3 + 360*ep^4*Nc^2*x*Log[z]^4 - 7200*ep^3*Nc^2*x*Log[1 - z]*PolyLog[2, 1 - z] + 17280*ep^4*Nc^2*x*Log[delta]*Log[1 - z]*PolyLog[2, 1 - z] + 5760*ep^4*Nc^2*x*Log[s]*Log[1 - z]*PolyLog[2, 1 - z] + 2880*ep^4*Nc^2*x*Log[1 + x]*Log[1 - z]*PolyLog[2, 1 - z] + 1440*ep^4*Nc^2*x*Log[1 - z]^2*PolyLog[2, 1 - z] + 1440*ep^4*Nc^2*x*Log[1 - z]*Log[z]*PolyLog[2, 1 - z] - 7200*ep^3*Nc^2*x*Log[1 - z]*PolyLog[2, z] + 17280*ep^4*Nc^2*x*Log[delta]*Log[1 - z]*PolyLog[2, z] + 5760*ep^4*Nc^2*x*Log[s]*Log[1 - z]*PolyLog[2, z] + 2880*ep^4*Nc^2*x*Log[1 + x]*Log[1 - z]*PolyLog[2, z] + 1440*ep^4*Nc^2*x*Log[1 - z]^2*PolyLog[2, z] + 1440*ep^4*Nc^2*x*Log[1 - z]*Log[z]*PolyLog[2, z] - 23040*ep^4*Log[x]*PolyLog[3, -x] - 11520*ep^4*x*Log[x]*PolyLog[3, -x] + 23040*ep^4*Log[1 + x]*PolyLog[3, -x] + 11520*ep^4*x*Log[1 + x]*PolyLog[3, -x] + 7200*ep^3*Nc^2*x*PolyLog[3, 1 + x] - 2880*ep^4*Nc^2*x*Log[delta]*PolyLog[3, 1 + x] - 12960*ep^4*Nc^2*x*Log[s]*PolyLog[3, 1 + x] - 11520*ep^4*Log[x]*PolyLog[3, 1 + x] + 28800*ep^4*x*Log[x]*PolyLog[3, 1 + x] - 28800*ep^4*Log[1 + x]*PolyLog[3, 1 + x] - 40320*ep^4*x*Log[1 + x]*PolyLog[3, 1 + x] - 2880*ep^4*Nc^2*x*Log[1 + x]*PolyLog[3, 1 + x] - 1440*ep^4*Nc^2*x*Log[1 - z]*PolyLog[3, 1 + x] - 1440*ep^4*Nc^2*x*Log[z]*PolyLog[3, 1 + x] + 7200*ep^3*Nc^2*x*PolyLog[3, 1 - z] - 17280*ep^4*Nc^2*x*Log[delta]*PolyLog[3, 1 - z] - 5760*ep^4*Nc^2*x*Log[s]*PolyLog[3, 1 - z] - 2880*ep^4*Nc^2*x*Log[1 + x]*PolyLog[3, 1 - z] - 1440*ep^4*Nc^2*x*Log[1 - z]*PolyLog[3, 1 - z] - 1440*ep^4*Nc^2*x*Log[z]*PolyLog[3, 1 - z] + 7200*ep^3*Nc^2*x*PolyLog[3, z] - 17280*ep^4*Nc^2*x*Log[delta]*PolyLog[3, z] - 5760*ep^4*Nc^2*x*Log[s]*PolyLog[3, z] - 2880*ep^4*Nc^2*x*Log[1 + x]*PolyLog[3, z] - 1440*ep^4*Nc^2*x*Log[1 - z]*PolyLog[3, z] - 1440*ep^4*Nc^2*x*Log[z]*PolyLog[3, z] - 23040*ep^4*PolyLog[4, -x] - 11520*ep^4*x*PolyLog[4, -x] + 57600*ep^4*PolyLog[4, 1 + x] + 46080*ep^4*x*PolyLog[4, 1 + x] - 7200*ep^4*Nc^2*x*PolyLog[4, 1 + x] + 11520*ep^4*PolyLog[2, 2, -x] + 23040*ep^4*x*PolyLog[2, 2, -x] - 7200*ep^4*Nc^2*x*PolyLog[2, 2, -x] + 7200*ep*Nc^2*x*tci[1, 1] + 2880*ep^2*x*Log[delta]*tci[1, 1] - 2880*ep^2*Nc^2*x*Log[delta]*tci[1, 1] - 11520*ep^3*x*Log[delta]^2*tci[1, 1] + 2880*ep^3*Nc^2*x*Log[delta]^2*tci[1, 1] + 23040*ep^4*x*Log[delta]^3*tci[1, 1] - 1920*ep^4*Nc^2*x*Log[delta]^3*tci[1, 1] - 1440*ep^2*x*Log[s]*tci[1, 1] - 12960*ep^2*Nc^2*x*Log[s]*tci[1, 1] + 5760*ep^3*x*Log[delta]*Log[s]*tci[1, 1] + 2880*ep^3*Nc^2*x*Log[delta]*Log[s]*tci[1, 1] - 11520*ep^4*x*Log[delta]^2*Log[s]*tci[1, 1] - 2880*ep^4*Nc^2*x*Log[delta]^2*Log[s]*tci[1, 1] + 12240*ep^3*Nc^2*x*Log[s]^2*tci[1, 1] - 1440*ep^4*Nc^2*x*Log[delta]*Log[s]^2*tci[1, 1] - 7920*ep^4*Nc^2*x*Log[s]^3*tci[1, 1] - 2880*ep^2*Log[x]*tci[1, 1] - 12960*ep^2*x*Log[x]*tci[1, 1] - 11520*ep^3*Log[delta]*Log[x]*tci[1, 1] + 5760*ep^3*x*Log[delta]*Log[x]*tci[1, 1] + 23040*ep^4*Log[delta]^2*Log[x]*tci[1, 1] + 11520*ep^3*Log[s]*Log[x]*tci[1, 1] + 23040*ep^3*x*Log[s]*Log[x]*tci[1, 1] - 11520*ep^4*x*Log[delta]*Log[s]*Log[x]*tci[1, 1] - 11520*ep^4*Log[s]^2*Log[x]*tci[1, 1] - 20160*ep^4*x*Log[s]^2*Log[x]*tci[1, 1] + 11520*ep^3*Log[x]^2*tci[1, 1] + 11520*ep^3*x*Log[x]^2*tci[1, 1] - 23040*ep^4*Log[s]*Log[x]^2*tci[1, 1] - 23040*ep^4*x*Log[s]*Log[x]^2*tci[1, 1] - 11520*ep^4*Log[x]^3*tci[1, 1] + 960*ep^4*x*Log[x]^3*tci[1, 1] + 8640*ep^2*Log[1 + x]*tci[1, 1] + 4800*ep^4*Pi^2*Log[1 + x]*tci[1, 1] + 10080*ep^2*x*Log[1 + x]*tci[1, 1] - 10080*ep^2*Nc^2*x*Log[1 + x]*tci[1, 1] + 960*ep^4*Pi^2*x*Log[1 + x]*tci[1, 1] - 1680*ep^4*Nc^2*Pi^2*x*Log[1 + x]*tci[1, 1] - 5760*ep^3*x*Log[delta]*Log[1 + x]*tci[1, 1] + 2880*ep^3*Nc^2*x*Log[delta]*Log[1 + x]*tci[1, 1] - 11520*ep^4*Log[delta]^2*Log[1 + x]*tci[1, 1] - 2880*ep^4*Nc^2*x*Log[delta]^2*Log[1 + x]*tci[1, 1] - 17280*ep^3*Log[s]*Log[1 + x]*tci[1, 1] - 17280*ep^3*x*Log[s]*Log[1 + x]*tci[1, 1] + 18720*ep^3*Nc^2*x*Log[s]*Log[1 + x]*tci[1, 1] + 11520*ep^4*Log[delta]*Log[s]*Log[1 + x]*tci[1, 1] + 11520*ep^4*x*Log[delta]*Log[s]*Log[1 + x]*tci[1, 1] - 2880*ep^4*Nc^2*x*Log[delta]*Log[s]*Log[1 + x]*tci[1, 1] + 14400*ep^4*Log[s]^2*Log[1 + x]*tci[1, 1] + 14400*ep^4*x*Log[s]^2*Log[1 + x]*tci[1, 1] - 18000*ep^4*Nc^2*x*Log[s]^2*Log[1 + x]*tci[1, 1] - 28800*ep^3*Log[x]*Log[1 + x]*tci[1, 1] - 17280*ep^3*x*Log[x]*Log[1 + x]*tci[1, 1] + 11520*ep^4*Log[delta]*Log[x]*Log[1 + x]*tci[1, 1] + 51840*ep^4*Log[s]*Log[x]*Log[1 + x]*tci[1, 1] + 34560*ep^4*x*Log[s]*Log[x]*Log[1 + x]*tci[1, 1] + 2880*ep^4*Log[x]^2*Log[1 + x]*tci[1, 1] - 2880*ep^4*x*Log[x]^2*Log[1 + x]*tci[1, 1] + 5760*ep^3*Log[1 + x]^2*tci[1, 1] + 5760*ep^3*x*Log[1 + x]^2*tci[1, 1] + 6480*ep^3*Nc^2*x*Log[1 + x]^2*tci[1, 1] - 1440*ep^4*Nc^2*x*Log[delta]*Log[1 + x]^2*tci[1, 1] - 11520*ep^4*Log[s]*Log[1 + x]^2*tci[1, 1] - 11520*ep^4*x*Log[s]*Log[1 + x]^2*tci[1, 1] - 12240*ep^4*Nc^2*x*Log[s]*Log[1 + x]^2*tci[1, 1] - 17280*ep^4*Log[-x]*Log[1 + x]^2*tci[1, 1] + 17280*ep^4*x*Log[-x]*Log[1 + x]^2*tci[1, 1] + 5040*ep^4*Nc^2*x*Log[-x]*Log[1 + x]^2*tci[1, 1] + 17280*ep^4*Log[x]*Log[1 + x]^2*tci[1, 1] + 8640*ep^4*x*Log[x]*Log[1 + x]^2*tci[1, 1] - 6720*ep^4*Log[1 + x]^3*tci[1, 1] - 6720*ep^4*x*Log[1 + x]^3*tci[1, 1] - 2160*ep^4*Nc^2*x*Log[1 + x]^3*tci[1, 1] - 3840*ep^4*x*Log[yt]^3*tci[1, 1] - 1440*ep^2*x*Log[1 - z]*tci[1, 1] - 1440*ep^2*Nc^2*x*Log[1 - z]*tci[1, 1] + 2880*ep^3*Nc^2*x*Log[delta]*Log[1 - z]*tci[1, 1] + 11520*ep^4*x*Log[delta]^2*Log[1 - z]*tci[1, 1] - 2880*ep^4*Nc^2*x*Log[delta]^2*Log[1 - z]*tci[1, 1] + 2880*ep^3*x*Log[s]*Log[1 - z]*tci[1, 1] + 1440*ep^3*Nc^2*x*Log[s]*Log[1 - z]*tci[1, 1] - 11520*ep^4*x*Log[delta]*Log[s]*Log[1 - z]*tci[1, 1] - 2880*ep^4*Nc^2*x*Log[delta]*Log[s]*Log[1 - z]*tci[1, 1] - 720*ep^4*Nc^2*x*Log[s]^2*Log[1 - z]*tci[1, 1] - 5760*ep^3*Log[x]*Log[1 - z]*tci[1, 1] + 2880*ep^3*x*Log[x]*Log[1 - z]*tci[1, 1] + 23040*ep^4*Log[delta]*Log[x]*Log[1 - z]*tci[1, 1] - 5760*ep^4*x*Log[s]*Log[x]*Log[1 - z]*tci[1, 1] - 2880*ep^3*x*Log[1 + x]*Log[1 - z]*tci[1, 1] + 1440*ep^3*Nc^2*x*Log[1 + x]*Log[1 - z]*tci[1, 1] - 11520*ep^4*Log[delta]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 2880*ep^4*Nc^2*x*Log[delta]*Log[1 + x]*Log[1 - z]*tci[1, 1] + 5760*ep^4*Log[s]*Log[1 + x]*Log[1 - z]*tci[1, 1] + 5760*ep^4*x*Log[s]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 1440*ep^4*Nc^2*x*Log[s]*Log[1 + x]*Log[1 - z]*tci[1, 1] + 5760*ep^4*Log[x]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 720*ep^4*Nc^2*x*Log[1 + x]^2*Log[1 - z]*tci[1, 1] + 2880*ep^3*x*Log[1 - z]^2*tci[1, 1] + 720*ep^3*Nc^2*x*Log[1 - z]^2*tci[1, 1] - 5760*ep^4*x*Log[delta]*Log[1 - z]^2*tci[1, 1] - 1440*ep^4*Nc^2*x*Log[delta]*Log[1 - z]^2*tci[1, 1] - 2880*ep^4*x*Log[s]*Log[1 - z]^2*tci[1, 1] - 720*ep^4*Nc^2*x*Log[s]*Log[1 - z]^2*tci[1, 1] + 5760*ep^4*Log[x]*Log[1 - z]^2*tci[1, 1] - 2880*ep^4*Log[1 + x]*Log[1 - z]^2*tci[1, 1] - 720*ep^4*Nc^2*x*Log[1 + x]*Log[1 - z]^2*tci[1, 1] - 2880*ep^4*x*Log[1 - z]^3*tci[1, 1] - 240*ep^4*Nc^2*x*Log[1 - z]^3*tci[1, 1] - 1440*ep^2*x*Log[z]*tci[1, 1] - 1440*ep^2*Nc^2*x*Log[z]*tci[1, 1] + 11520*ep^3*x*Log[delta]*Log[z]*tci[1, 1] + 2880*ep^3*Nc^2*x*Log[delta]*Log[z]*tci[1, 1] - 34560*ep^4*x*Log[delta]^2*Log[z]*tci[1, 1] - 2880*ep^4*Nc^2*x*Log[delta]^2*Log[z]*tci[1, 1] - 2880*ep^3*x*Log[s]*Log[z]*tci[1, 1] + 1440*ep^3*Nc^2*x*Log[s]*Log[z]*tci[1, 1] + 11520*ep^4*x*Log[delta]*Log[s]*Log[z]*tci[1, 1] - 2880*ep^4*Nc^2*x*Log[delta]*Log[s]*Log[z]*tci[1, 1] - 720*ep^4*Nc^2*x*Log[s]^2*Log[z]*tci[1, 1] + 5760*ep^3*Log[x]*Log[z]*tci[1, 1] - 2880*ep^3*x*Log[x]*Log[z]*tci[1, 1] - 23040*ep^4*Log[delta]*Log[x]*Log[z]*tci[1, 1] + 5760*ep^4*x*Log[s]*Log[x]*Log[z]*tci[1, 1] + 2880*ep^3*x*Log[1 + x]*Log[z]*tci[1, 1] + 1440*ep^3*Nc^2*x*Log[1 + x]*Log[z]*tci[1, 1] + 11520*ep^4*Log[delta]*Log[1 + x]*Log[z]*tci[1, 1] - 2880*ep^4*Nc^2*x*Log[delta]*Log[1 + x]*Log[z]*tci[1, 1] - 5760*ep^4*Log[s]*Log[1 + x]*Log[z]*tci[1, 1] - 5760*ep^4*x*Log[s]*Log[1 + x]*Log[z]*tci[1, 1] - 1440*ep^4*Nc^2*x*Log[s]*Log[1 + x]*Log[z]*tci[1, 1] - 5760*ep^4*Log[x]*Log[1 + x]*Log[z]*tci[1, 1] - 720*ep^4*Nc^2*x*Log[1 + x]^2*Log[z]*tci[1, 1] - 1440*ep^3*Nc^2*x*Log[1 - z]*Log[z]*tci[1, 1] - 11520*ep^4*x*Log[delta]*Log[1 - z]*Log[z]*tci[1, 1] + 2880*ep^4*Nc^2*x*Log[delta]*Log[1 - z]*Log[z]*tci[1, 1] + 5760*ep^4*x*Log[s]*Log[1 - z]*Log[z]*tci[1, 1] + 1440*ep^4*Nc^2*x*Log[s]*Log[1 - z]*Log[z]*tci[1, 1] - 11520*ep^4*Log[x]*Log[1 - z]*Log[z]*tci[1, 1] + 5760*ep^4*Log[1 + x]*Log[1 - z]*Log[z]*tci[1, 1] + 1440*ep^4*Nc^2*x*Log[1 + x]*Log[1 - z]*Log[z]*tci[1, 1] + 2880*ep^4*x*Log[1 - z]^2*Log[z]*tci[1, 1] - 2160*ep^4*Nc^2*x*Log[1 - z]^2*Log[z]*tci[1, 1] - 2880*ep^3*x*Log[z]^2*tci[1, 1] + 720*ep^3*Nc^2*x*Log[z]^2*tci[1, 1] + 17280*ep^4*x*Log[delta]*Log[z]^2*tci[1, 1] - 1440*ep^4*Nc^2*x*Log[delta]*Log[z]^2*tci[1, 1] - 2880*ep^4*x*Log[s]*Log[z]^2*tci[1, 1] - 720*ep^4*Nc^2*x*Log[s]*Log[z]^2*tci[1, 1] + 5760*ep^4*Log[x]*Log[z]^2*tci[1, 1] - 2880*ep^4*Log[1 + x]*Log[z]^2*tci[1, 1] - 720*ep^4*Nc^2*x*Log[1 + x]*Log[z]^2*tci[1, 1] + 2880*ep^4*x*Log[1 - z]*Log[z]^2*tci[1, 1] + 720*ep^4*Nc^2*x*Log[1 - z]*Log[z]^2*tci[1, 1] - 2880*ep^4*x*Log[z]^3*tci[1, 1] - 240*ep^4*Nc^2*x*Log[z]^3*tci[1, 1] - 2880*ep^4*Nc^2*x*Log[1 - z]*PolyLog[2, 1 - z]*tci[1, 1] - 2880*ep^4*Nc^2*x*Log[1 - z]*PolyLog[2, z]*tci[1, 1] + 23040*ep^4*PolyLog[3, -x]*tci[1, 1] - 5760*ep^4*x*PolyLog[3, -x]*tci[1, 1] + 7200*ep^4*Nc^2*x*PolyLog[3, -x]*tci[1, 1] - 23040*ep^4*PolyLog[3, 1 + x]*tci[1, 1] - 46080*ep^4*x*PolyLog[3, 1 + x]*tci[1, 1] + 10080*ep^4*Nc^2*x*PolyLog[3, 1 + x]*tci[1, 1] + 2880*ep^4*Nc^2*x*PolyLog[3, 1 - z]*tci[1, 1] + 2880*ep^4*Nc^2*x*PolyLog[3, z]*tci[1, 1] + 5760*ep^2*tci[1, 1]^2 + 14400*ep^2*x*tci[1, 1]^2 + 5640*ep^2*Nc^2*x*tci[1, 1]^2 - 28800*ep^3*x*Log[delta]*tci[1, 1]^2 - 960*ep^3*Nc^2*x*Log[delta]*tci[1, 1]^2 - 11520*ep^4*Log[delta]^2*tci[1, 1]^2 + 34560*ep^4*x*Log[delta]^2*tci[1, 1]^2 + 480*ep^4*Nc^2*x*Log[delta]^2*tci[1, 1]^2 - 11520*ep^3*Log[s]*tci[1, 1]^2 - 14400*ep^3*x*Log[s]*tci[1, 1]^2 - 10800*ep^3*Nc^2*x*Log[s]*tci[1, 1]^2 + 11520*ep^4*Log[delta]*Log[s]*tci[1, 1]^2 + 23040*ep^4*x*Log[delta]*Log[s]*tci[1, 1]^2 + 1440*ep^4*Nc^2*x*Log[delta]*Log[s]*tci[1, 1]^2 + 8640*ep^4*Log[s]^2*tci[1, 1]^2 + 8640*ep^4*x*Log[s]^2*tci[1, 1]^2 + 10440*ep^4*Nc^2*x*Log[s]^2*tci[1, 1]^2 - 17280*ep^3*Log[x]*tci[1, 1]^2 - 25920*ep^3*x*Log[x]*tci[1, 1]^2 - 11520*ep^4*Log[delta]*Log[x]*tci[1, 1]^2 + 11520*ep^4*x*Log[delta]*Log[x]*tci[1, 1]^2 + 40320*ep^4*Log[s]*Log[x]*tci[1, 1]^2 + 46080*ep^4*x*Log[s]*Log[x]*tci[1, 1]^2 + 31680*ep^4*Log[x]^2*tci[1, 1]^2 + 24000*ep^4*x*Log[x]^2*tci[1, 1]^2 + 17280*ep^3*Log[1 + x]*tci[1, 1]^2 + 20160*ep^3*x*Log[1 + x]*tci[1, 1]^2 - 8640*ep^3*Nc^2*x*Log[1 + x]*tci[1, 1]^2 - 11520*ep^4*x*Log[delta]*Log[1 + x]*tci[1, 1]^2 + 1440*ep^4*Nc^2*x*Log[delta]*Log[1 + x]*tci[1, 1]^2 - 34560*ep^4*Log[s]*Log[1 + x]*tci[1, 1]^2 - 34560*ep^4*x*Log[s]*Log[1 + x]*tci[1, 1]^2 + 16560*ep^4*Nc^2*x*Log[s]*Log[1 + x]*tci[1, 1]^2 - 41280*ep^4*Log[x]*Log[1 + x]*tci[1, 1]^2 - 36000*ep^4*x*Log[x]*Log[1 + x]*tci[1, 1]^2 + 3360*ep^4*Log[1 + x]^2*tci[1, 1]^2 + 3360*ep^4*x*Log[1 + x]^2*tci[1, 1]^2 + 6360*ep^4*Nc^2*x*Log[1 + x]^2*tci[1, 1]^2 + 11520*ep^4*Log[yt]^2*tci[1, 1]^2 + 5760*ep^4*x*Log[yt]^2*tci[1, 1]^2 - 20160*ep^3*x*Log[1 - z]*tci[1, 1]^2 - 1680*ep^3*Nc^2*x*Log[1 - z]*tci[1, 1]^2 - 11520*ep^4*Log[delta]*Log[1 - z]*tci[1, 1]^2 + 57600*ep^4*x*Log[delta]*Log[1 - z]*tci[1, 1]^2 + 3360*ep^4*Nc^2*x*Log[delta]*Log[1 - z]*tci[1, 1]^2 + 5760*ep^4*Log[s]*Log[1 - z]*tci[1, 1]^2 + 11520*ep^4*x*Log[s]*Log[1 - z]*tci[1, 1]^2 + 1680*ep^4*Nc^2*x*Log[s]*Log[1 - z]*tci[1, 1]^2 - 5760*ep^4*Log[x]*Log[1 - z]*tci[1, 1]^2 + 5760*ep^4*x*Log[x]*Log[1 - z]*tci[1, 1]^2 - 5760*ep^4*x*Log[1 + x]*Log[1 - z]*tci[1, 1]^2 + 1200*ep^4*Nc^2*x*Log[1 + x]*Log[1 - z]*tci[1, 1]^2 - 2880*ep^4*Log[1 - z]^2*tci[1, 1]^2 + 20160*ep^4*x*Log[1 - z]^2*tci[1, 1]^2 + 360*ep^4*Nc^2*x*Log[1 - z]^2*tci[1, 1]^2 + 14400*ep^3*x*Log[z]*tci[1, 1]^2 - 480*ep^3*Nc^2*x*Log[z]*tci[1, 1]^2 + 11520*ep^4*Log[delta]*Log[z]*tci[1, 1]^2 - 34560*ep^4*x*Log[delta]*Log[z]*tci[1, 1]^2 + 480*ep^4*Nc^2*x*Log[delta]*Log[z]*tci[1, 1]^2 - 5760*ep^4*Log[s]*Log[z]*tci[1, 1]^2 - 11520*ep^4*x*Log[s]*Log[z]*tci[1, 1]^2 + 720*ep^4*Nc^2*x*Log[s]*Log[z]*tci[1, 1]^2 + 5760*ep^4*Log[x]*Log[z]*tci[1, 1]^2 - 5760*ep^4*x*Log[x]*Log[z]*tci[1, 1]^2 + 5760*ep^4*x*Log[1 + x]*Log[z]*tci[1, 1]^2 + 720*ep^4*Nc^2*x*Log[1 + x]*Log[z]*tci[1, 1]^2 + 5760*ep^4*Log[1 - z]*Log[z]*tci[1, 1]^2 - 28800*ep^4*x*Log[1 - z]*Log[z]*tci[1, 1]^2 - 240*ep^4*Nc^2*x*Log[1 - z]*Log[z]*tci[1, 1]^2 - 2880*ep^4*Log[z]^2*tci[1, 1]^2 + 8640*ep^4*x*Log[z]^2*tci[1, 1]^2 + 120*ep^4*Nc^2*x*Log[z]^2*tci[1, 1]^2 + 11520*ep^3*tci[1, 1]^3 + 28800*ep^3*x*tci[1, 1]^3 + 3360*ep^3*Nc^2*x*tci[1, 1]^3 - 62880*ep^4*x*Log[delta]*tci[1, 1]^3 - 480*ep^4*Nc^2*x*Log[delta]*tci[1, 1]^3 - 23040*ep^4*Log[s]*tci[1, 1]^3 - 26160*ep^4*x*Log[s]*tci[1, 1]^3 - 6480*ep^4*Nc^2*x*Log[s]*tci[1, 1]^3 - 29280*ep^4*Log[x]*tci[1, 1]^3 - 39600*ep^4*x*Log[x]*tci[1, 1]^3 + 26400*ep^4*Log[1 + x]*tci[1, 1]^3 + 31440*ep^4*x*Log[1 + x]*tci[1, 1]^3 - 5520*ep^4*Nc^2*x*Log[1 + x]*tci[1, 1]^3 + 960*ep^4*x*Log[yt]*tci[1, 1]^3 - 37680*ep^4*x*Log[1 - z]*tci[1, 1]^3 - 720*ep^4*Nc^2*x*Log[1 - z]*tci[1, 1]^3 + 31440*ep^4*x*Log[z]*tci[1, 1]^3 - 240*ep^4*Nc^2*x*Log[z]*tci[1, 1]^3 + 9600*ep^4*tci[1, 1]^4 + 32352*ep^4*x*tci[1, 1]^4 + 995*ep^4*Nc^2*x*tci[1, 1]^4 - 7200*ep*Nc^2*x*tcr[1, 2] + 17280*ep^2*Nc^2*x*Log[delta]*tcr[1, 2] - 23040*ep^3*Nc^2*x*Log[delta]^2*tcr[1, 2] + 23040*ep^4*Nc^2*x*Log[delta]^3*tcr[1, 2] + 5760*ep^2*Nc^2*x*Log[s]*tcr[1, 2] - 11520*ep^3*Nc^2*x*Log[delta]*Log[s]*tcr[1, 2] + 11520*ep^4*Nc^2*x*Log[delta]^2*Log[s]*tcr[1, 2] - 2880*ep^3*Nc^2*x*Log[s]^2*tcr[1, 2] + 5760*ep^4*Nc^2*x*Log[delta]*Log[s]^2*tcr[1, 2] + 960*ep^4*Nc^2*x*Log[s]^3*tcr[1, 2] + 2880*ep^2*Nc^2*x*Log[1 + x]*tcr[1, 2] - 5760*ep^3*Nc^2*x*Log[delta]*Log[1 + x]*tcr[1, 2] + 5760*ep^4*Nc^2*x*Log[delta]^2*Log[1 + x]*tcr[1, 2] - 2880*ep^3*Nc^2*x*Log[s]*Log[1 + x]*tcr[1, 2] + 5760*ep^4*Nc^2*x*Log[delta]*Log[s]*Log[1 + x]*tcr[1, 2] + 1440*ep^4*Nc^2*x*Log[s]^2*Log[1 + x]*tcr[1, 2] + 1440*ep^4*Nc^2*x*Log[-x]*Log[1 + x]^2*tcr[1, 2] - 480*ep^4*Nc^2*x*Log[1 + x]^3*tcr[1, 2] + 8640*ep^2*Nc^2*x*Log[1 - z]*tcr[1, 2] - 23040*ep^3*Nc^2*x*Log[delta]*Log[1 - z]*tcr[1, 2] + 34560*ep^4*Nc^2*x*Log[delta]^2*Log[1 - z]*tcr[1, 2] - 5760*ep^3*Nc^2*x*Log[s]*Log[1 - z]*tcr[1, 2] + 11520*ep^4*Nc^2*x*Log[delta]*Log[s]*Log[1 - z]*tcr[1, 2] + 2880*ep^4*Nc^2*x*Log[s]^2*Log[1 - z]*tcr[1, 2] - 2880*ep^3*Nc^2*x*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 5760*ep^4*Nc^2*x*Log[delta]*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 2880*ep^4*Nc^2*x*Log[s]*Log[1 + x]*Log[1 - z]*tcr[1, 2] - 5760*ep^3*Nc^2*x*Log[1 - z]^2*tcr[1, 2] + 17280*ep^4*Nc^2*x*Log[delta]*Log[1 - z]^2*tcr[1, 2] + 2880*ep^4*Nc^2*x*Log[s]*Log[1 - z]^2*tcr[1, 2] + 1440*ep^4*Nc^2*x*Log[1 + x]*Log[1 - z]^2*tcr[1, 2] + 2880*ep^4*Nc^2*x*Log[1 - z]^3*tcr[1, 2] + 8640*ep^2*Nc^2*x*Log[z]*tcr[1, 2] - 23040*ep^3*Nc^2*x*Log[delta]*Log[z]*tcr[1, 2] + 34560*ep^4*Nc^2*x*Log[delta]^2*Log[z]*tcr[1, 2] - 5760*ep^3*Nc^2*x*Log[s]*Log[z]*tcr[1, 2] + 11520*ep^4*Nc^2*x*Log[delta]*Log[s]*Log[z]*tcr[1, 2] + 2880*ep^4*Nc^2*x*Log[s]^2*Log[z]*tcr[1, 2] - 2880*ep^3*Nc^2*x*Log[1 + x]*Log[z]*tcr[1, 2] + 5760*ep^4*Nc^2*x*Log[delta]*Log[1 + x]*Log[z]*tcr[1, 2] + 2880*ep^4*Nc^2*x*Log[s]*Log[1 + x]*Log[z]*tcr[1, 2] + 5760*ep^3*Nc^2*x*Log[1 - z]*Log[z]*tcr[1, 2] - 11520*ep^4*Nc^2*x*Log[delta]*Log[1 - z]*Log[z]*tcr[1, 2] - 5760*ep^4*Nc^2*x*Log[s]*Log[1 - z]*Log[z]*tcr[1, 2] - 2880*ep^4*Nc^2*x*Log[1 + x]*Log[1 - z]*Log[z]*tcr[1, 2] + 11520*ep^4*Nc^2*x*Log[1 - z]^2*Log[z]*tcr[1, 2] - 5760*ep^3*Nc^2*x*Log[z]^2*tcr[1, 2] + 17280*ep^4*Nc^2*x*Log[delta]*Log[z]^2*tcr[1, 2] + 2880*ep^4*Nc^2*x*Log[s]*Log[z]^2*tcr[1, 2] + 1440*ep^4*Nc^2*x*Log[1 + x]*Log[z]^2*tcr[1, 2] - 5760*ep^4*Nc^2*x*Log[1 - z]*Log[z]^2*tcr[1, 2] + 2880*ep^4*Nc^2*x*Log[z]^3*tcr[1, 2] + 17280*ep^4*Nc^2*x*Log[1 - z]*PolyLog[2, 1 - z]*tcr[1, 2] + 17280*ep^4*Nc^2*x*Log[1 - z]*PolyLog[2, z]*tcr[1, 2] - 2880*ep^4*Nc^2*x*PolyLog[3, 1 + x]*tcr[1, 2] - 17280*ep^4*Nc^2*x*PolyLog[3, 1 - z]*tcr[1, 2] - 17280*ep^4*Nc^2*x*PolyLog[3, z]*tcr[1, 2] + 2880*ep^2*x*tci[1, 1]*tcr[1, 2] - 2880*ep^2*Nc^2*x*tci[1, 1]*tcr[1, 2] - 23040*ep^3*x*Log[delta]*tci[1, 1]*tcr[1, 2] + 5760*ep^3*Nc^2*x*Log[delta]*tci[1, 1]*tcr[1, 2] + 69120*ep^4*x*Log[delta]^2*tci[1, 1]*tcr[1, 2] - 5760*ep^4*Nc^2*x*Log[delta]^2*tci[1, 1]*tcr[1, 2] + 5760*ep^3*x*Log[s]*tci[1, 1]*tcr[1, 2] + 2880*ep^3*Nc^2*x*Log[s]*tci[1, 1]*tcr[1, 2] - 23040*ep^4*x*Log[delta]*Log[s]*tci[1, 1]*tcr[1, 2] - 5760*ep^4*Nc^2*x*Log[delta]*Log[s]*tci[1, 1]*tcr[1, 2] - 1440*ep^4*Nc^2*x*Log[s]^2*tci[1, 1]*tcr[1, 2] - 11520*ep^3*Log[x]*tci[1, 1]*tcr[1, 2] + 5760*ep^3*x*Log[x]*tci[1, 1]*tcr[1, 2] + 46080*ep^4*Log[delta]*Log[x]*tci[1, 1]*tcr[1, 2] - 11520*ep^4*x*Log[s]*Log[x]*tci[1, 1]*tcr[1, 2] - 5760*ep^3*x*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 2880*ep^3*Nc^2*x*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 23040*ep^4*Log[delta]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 5760*ep^4*Nc^2*x*Log[delta]*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 11520*ep^4*Log[s]*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 11520*ep^4*x*Log[s]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 2880*ep^4*Nc^2*x*Log[s]*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 11520*ep^4*Log[x]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 1440*ep^4*Nc^2*x*Log[1 + x]^2*tci[1, 1]*tcr[1, 2] + 2880*ep^3*Nc^2*x*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 23040*ep^4*x*Log[delta]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 5760*ep^4*Nc^2*x*Log[delta]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 11520*ep^4*x*Log[s]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 2880*ep^4*Nc^2*x*Log[s]*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 23040*ep^4*Log[x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 11520*ep^4*Log[1 + x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 2880*ep^4*Nc^2*x*Log[1 + x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 5760*ep^4*x*Log[1 - z]^2*tci[1, 1]*tcr[1, 2] - 1440*ep^4*Nc^2*x*Log[1 - z]^2*tci[1, 1]*tcr[1, 2] + 11520*ep^3*x*Log[z]*tci[1, 1]*tcr[1, 2] + 2880*ep^3*Nc^2*x*Log[z]*tci[1, 1]*tcr[1, 2] - 69120*ep^4*x*Log[delta]*Log[z]*tci[1, 1]*tcr[1, 2] - 5760*ep^4*Nc^2*x*Log[delta]*Log[z]*tci[1, 1]*tcr[1, 2] + 11520*ep^4*x*Log[s]*Log[z]*tci[1, 1]*tcr[1, 2] - 2880*ep^4*Nc^2*x*Log[s]*Log[z]*tci[1, 1]*tcr[1, 2] - 23040*ep^4*Log[x]*Log[z]*tci[1, 1]*tcr[1, 2] + 11520*ep^4*Log[1 + x]*Log[z]*tci[1, 1]*tcr[1, 2] - 2880*ep^4*Nc^2*x*Log[1 + x]*Log[z]*tci[1, 1]*tcr[1, 2] - 11520*ep^4*x*Log[1 - z]*Log[z]*tci[1, 1]*tcr[1, 2] + 2880*ep^4*Nc^2*x*Log[1 - z]*Log[z]*tci[1, 1]*tcr[1, 2] + 17280*ep^4*x*Log[z]^2*tci[1, 1]*tcr[1, 2] - 1440*ep^4*Nc^2*x*Log[z]^2*tci[1, 1]*tcr[1, 2] - 28800*ep^3*x*tci[1, 1]^2*tcr[1, 2] - 960*ep^3*Nc^2*x*tci[1, 1]^2*tcr[1, 2] - 23040*ep^4*Log[delta]*tci[1, 1]^2*tcr[1, 2] + 69120*ep^4*x*Log[delta]*tci[1, 1]^2*tcr[1, 2] + 960*ep^4*Nc^2*x*Log[delta]*tci[1, 1]^2*tcr[1, 2] + 11520*ep^4*Log[s]*tci[1, 1]^2*tcr[1, 2] + 23040*ep^4*x*Log[s]*tci[1, 1]^2*tcr[1, 2] + 1440*ep^4*Nc^2*x*Log[s]*tci[1, 1]^2*tcr[1, 2] - 11520*ep^4*Log[x]*tci[1, 1]^2*tcr[1, 2] + 11520*ep^4*x*Log[x]*tci[1, 1]^2*tcr[1, 2] - 11520*ep^4*x*Log[1 + x]*tci[1, 1]^2*tcr[1, 2] + 1440*ep^4*Nc^2*x*Log[1 + x]*tci[1, 1]^2*tcr[1, 2] - 11520*ep^4*Log[1 - z]*tci[1, 1]^2*tcr[1, 2] + 57600*ep^4*x*Log[1 - z]*tci[1, 1]^2*tcr[1, 2] + 3360*ep^4*Nc^2*x*Log[1 - z]*tci[1, 1]^2*tcr[1, 2] + 11520*ep^4*Log[z]*tci[1, 1]^2*tcr[1, 2] - 34560*ep^4*x*Log[z]*tci[1, 1]^2*tcr[1, 2] + 480*ep^4*Nc^2*x*Log[z]*tci[1, 1]^2*tcr[1, 2] - 62880*ep^4*x*tci[1, 1]^3*tcr[1, 2] - 480*ep^4*Nc^2*x*tci[1, 1]^3*tcr[1, 2] + 8640*ep^2*Nc^2*x*tcr[1, 2]^2 - 23040*ep^3*Nc^2*x*Log[delta]*tcr[1, 2]^2 + 34560*ep^4*Nc^2*x*Log[delta]^2*tcr[1, 2]^2 - 5760*ep^3*Nc^2*x*Log[s]*tcr[1, 2]^2 + 11520*ep^4*Nc^2*x*Log[delta]*Log[s]*tcr[1, 2]^2 + 2880*ep^4*Nc^2*x*Log[s]^2*tcr[1, 2]^2 - 2880*ep^3*Nc^2*x*Log[1 + x]*tcr[1, 2]^2 + 5760*ep^4*Nc^2*x*Log[delta]*Log[1 + x]*tcr[1, 2]^2 + 2880*ep^4*Nc^2*x*Log[s]*Log[1 + x]*tcr[1, 2]^2 - 11520*ep^3*Nc^2*x*Log[1 - z]*tcr[1, 2]^2 + 34560*ep^4*Nc^2*x*Log[delta]*Log[1 - z]*tcr[1, 2]^2 + 5760*ep^4*Nc^2*x*Log[s]*Log[1 - z]*tcr[1, 2]^2 + 2880*ep^4*Nc^2*x*Log[1 + x]*Log[1 - z]*tcr[1, 2]^2 + 8640*ep^4*Nc^2*x*Log[1 - z]^2*tcr[1, 2]^2 - 11520*ep^3*Nc^2*x*Log[z]*tcr[1, 2]^2 + 34560*ep^4*Nc^2*x*Log[delta]*Log[z]*tcr[1, 2]^2 + 5760*ep^4*Nc^2*x*Log[s]*Log[z]*tcr[1, 2]^2 + 2880*ep^4*Nc^2*x*Log[1 + x]*Log[z]*tcr[1, 2]^2 - 5760*ep^4*Nc^2*x*Log[1 - z]*Log[z]*tcr[1, 2]^2 + 8640*ep^4*Nc^2*x*Log[z]^2*tcr[1, 2]^2 - 11520*ep^3*x*tci[1, 1]*tcr[1, 2]^2 + 2880*ep^3*Nc^2*x*tci[1, 1]*tcr[1, 2]^2 + 69120*ep^4*x*Log[delta]*tci[1, 1]*tcr[1, 2]^2 - 5760*ep^4*Nc^2*x*Log[delta]*tci[1, 1]*tcr[1, 2]^2 - 11520*ep^4*x*Log[s]*tci[1, 1]*tcr[1, 2]^2 - 2880*ep^4*Nc^2*x*Log[s]*tci[1, 1]*tcr[1, 2]^2 + 23040*ep^4*Log[x]*tci[1, 1]*tcr[1, 2]^2 - 11520*ep^4*Log[1 + x]*tci[1, 1]*tcr[1, 2]^2 - 2880*ep^4*Nc^2*x*Log[1 + x]*tci[1, 1]*tcr[1, 2]^2 + 11520*ep^4*x*Log[1 - z]*tci[1, 1]*tcr[1, 2]^2 - 2880*ep^4*Nc^2*x*Log[1 - z]*tci[1, 1]*tcr[1, 2]^2 - 34560*ep^4*x*Log[z]*tci[1, 1]*tcr[1, 2]^2 - 2880*ep^4*Nc^2*x*Log[z]*tci[1, 1]*tcr[1, 2]^2 - 11520*ep^4*tci[1, 1]^2*tcr[1, 2]^2 + 34560*ep^4*x*tci[1, 1]^2*tcr[1, 2]^2 + 480*ep^4*Nc^2*x*tci[1, 1]^2*tcr[1, 2]^2 - 7680*ep^3*Nc^2*x*tcr[1, 2]^3 + 23040*ep^4*Nc^2*x*Log[delta]*tcr[1, 2]^3 + 3840*ep^4*Nc^2*x*Log[s]*tcr[1, 2]^3 + 1920*ep^4*Nc^2*x*Log[1 + x]*tcr[1, 2]^3 + 11520*ep^4*Nc^2*x*Log[1 - z]*tcr[1, 2]^3 + 11520*ep^4*Nc^2*x*Log[z]*tcr[1, 2]^3 + 23040*ep^4*x*tci[1, 1]*tcr[1, 2]^3 - 1920*ep^4*Nc^2*x*tci[1, 1]*tcr[1, 2]^3 + 5760*ep^4*Nc^2*x*tcr[1, 2]^4 + 720*ep^3*Log[1 + x]*PolyLog[2, 1 + x]*(-10*Nc^2*x + 4*ep*Nc^2*x*Log[delta] + 18*ep*Nc^2*x*Log[s] + 16*ep*Log[x] - 40*ep*x*Log[x] + 24*ep*x*Log[1 + x] + 9*ep*Nc^2*x*Log[1 + x] + 2*ep*Nc^2*x*Log[1 - z] + 2*ep*Nc^2*x*Log[z] - 8*ep*tci[1, 1] + 56*ep*x*tci[1, 1] + 4*ep*Nc^2*x*tcr[1, 2]) + 720*ep^3*PolyLog[2, -x]*(24*ep*(2 + x)*Log[x]^2 - 16*ep*Log[x]*((2 + x)*Log[1 + x] - (-4 + x)*tci[1, 1]) + tci[1, 1]*(10*Nc^2*x - 4*ep*Nc^2*x*Log[delta] - 18*ep*Nc^2*x*Log[s] - 2*ep*Nc^2*x*Log[1 - z] - 2*ep*Nc^2*x*Log[z] + 24*ep*tci[1, 1] - 24*ep*x*tci[1, 1] + 9*ep*Nc^2*x*tci[1, 1] - 4*ep*Nc^2*x*tcr[1, 2])) - 40200*ep^3*Nc^2*x*tcr[3, 3] + 32160*ep^4*Nc^2*x*Log[delta]*tcr[3, 3] + 64320*ep^4*Nc^2*x*Log[s]*tcr[3, 3] + 11520*ep^4*x*Log[x]*tcr[3, 3] + 11520*ep^4*Log[1 + x]*tcr[3, 3] + 32160*ep^4*Nc^2*x*Log[1 + x]*tcr[3, 3] + 16080*ep^4*Nc^2*x*Log[1 - z]*tcr[3, 3] + 16080*ep^4*Nc^2*x*Log[z]*tcr[3, 3] - 34560*ep^4*tci[1, 1]*tcr[3, 3] - 23040*ep^4*x*tci[1, 1]*tcr[3, 3] - 32160*ep^4*Nc^2*x*tci[1, 1]*tcr[3, 3] + 32160*ep^4*Nc^2*x*tcr[1, 2]*tcr[3, 3] - 14400*ep^3*Nc^2*x*Zeta[3] + 20160*ep^4*Nc^2*x*Log[delta]*Zeta[3] + 18720*ep^4*Nc^2*x*Log[s]*Zeta[3] + 11520*ep^4*Log[x]*Zeta[3] - 28800*ep^4*x*Log[x]*Zeta[3] - 28800*ep^4*Log[1 + x]*Zeta[3] - 5760*ep^4*x*Log[1 + x]*Zeta[3] + 12960*ep^4*Nc^2*x*Log[1 + x]*Zeta[3] + 2880*ep^4*Nc^2*x*Log[1 - z]*Zeta[3] + 2880*ep^4*Nc^2*x*Log[z]*Zeta[3] + 23040*ep^4*tci[1, 1]*Zeta[3] + 46080*ep^4*x*tci[1, 1]*Zeta[3] - 12960*ep^4*Nc^2*x*tci[1, 1]*Zeta[3] + 20160*ep^4*Nc^2*x*tcr[1, 2]*Zeta[3])/(ep^4*(1 + x)), -1/3*(tci[1, 1]*(-12*Log[delta] + 48*ep*Log[delta]^2 - 96*ep^2*Log[delta]^3 + 6*Log[s] - 24*ep*Log[delta]*Log[s] + 48*ep^2*Log[delta]^2*Log[s] - 6*Log[x] - 24*x*Log[x] + 24*ep*Log[delta]*Log[x] + 48*ep*x*Log[delta]*Log[x] - 48*ep^2*Log[delta]^2*Log[x] - 48*ep^2*x*Log[delta]^2*Log[x] + 24*ep*x*Log[s]*Log[x] - 48*ep^2*x*Log[delta]*Log[s]*Log[x] - 12*ep^2*x*Log[s]^2*Log[x] + 4*ep^2*x*Log[x]^3 + 30*Log[1 + x] + 24*x*Log[1 + x] - 72*ep*Log[delta]*Log[1 + x] - 48*ep*x*Log[delta]*Log[1 + x] + 96*ep^2*Log[delta]^2*Log[1 + x] + 48*ep^2*x*Log[delta]^2*Log[1 + x] - 24*ep*Log[s]*Log[1 + x] - 24*ep*x*Log[s]*Log[1 + x] + 48*ep^2*Log[delta]*Log[s]*Log[1 + x] + 48*ep^2*x*Log[delta]*Log[s]*Log[1 + x] + 12*ep^2*Log[s]^2*Log[1 + x] + 12*ep^2*x*Log[s]^2*Log[1 + x] - 24*ep*Log[x]*Log[1 + x] + 48*ep^2*Log[delta]*Log[x]*Log[1 + x] + 24*ep^2*Log[s]*Log[x]*Log[1 + x] - 12*ep^2*Log[x]^2*Log[1 + x] - 12*ep^2*x*Log[x]^2*Log[1 + x] - 12*ep^2*Log[-x]*Log[1 + x]^2 + 12*ep^2*x*Log[-x]*Log[1 + x]^2 + 12*ep^2*Log[x]*Log[1 + x]^2 - 4*ep^2*Log[1 + x]^3 - 4*ep^2*x*Log[1 + x]^3 + 16*ep^2*Log[yt]^3 + 6*Log[1 - z] - 48*ep^2*Log[delta]^2*Log[1 - z] - 12*ep*Log[s]*Log[1 - z] + 48*ep^2*Log[delta]*Log[s]*Log[1 - z] + 12*ep*Log[x]*Log[1 - z] + 24*ep*x*Log[x]*Log[1 - z] - 48*ep^2*Log[delta]*Log[x]*Log[1 - z] - 48*ep^2*x*Log[delta]*Log[x]*Log[1 - z] - 24*ep^2*x*Log[s]*Log[x]*Log[1 - z] - 36*ep*Log[1 + x]*Log[1 - z] - 24*ep*x*Log[1 + x]*Log[1 - z] + 96*ep^2*Log[delta]*Log[1 + x]*Log[1 - z] + 48*ep^2*x*Log[delta]*Log[1 + x]*Log[1 - z] + 24*ep^2*Log[s]*Log[1 + x]*Log[1 - z] + 24*ep^2*x*Log[s]*Log[1 + x]*Log[1 - z] + 24*ep^2*Log[x]*Log[1 + x]*Log[1 - z] - 12*ep*Log[1 - z]^2 + 24*ep^2*Log[delta]*Log[1 - z]^2 + 12*ep^2*Log[s]*Log[1 - z]^2 - 12*ep^2*Log[x]*Log[1 - z]^2 - 12*ep^2*x*Log[x]*Log[1 - z]^2 + 24*ep^2*Log[1 + x]*Log[1 - z]^2 + 12*ep^2*x*Log[1 + x]*Log[1 - z]^2 + 12*ep^2*Log[1 - z]^3 + 6*Log[z] - 48*ep*Log[delta]*Log[z] + 144*ep^2*Log[delta]^2*Log[z] + 12*ep*Log[s]*Log[z] - 48*ep^2*Log[delta]*Log[s]*Log[z] - 12*ep*Log[x]*Log[z] - 24*ep*x*Log[x]*Log[z] + 48*ep^2*Log[delta]*Log[x]*Log[z] + 48*ep^2*x*Log[delta]*Log[x]*Log[z] + 24*ep^2*x*Log[s]*Log[x]*Log[z] + 36*ep*Log[1 + x]*Log[z] + 24*ep*x*Log[1 + x]*Log[z] - 96*ep^2*Log[delta]*Log[1 + x]*Log[z] - 48*ep^2*x*Log[delta]*Log[1 + x]*Log[z] - 24*ep^2*Log[s]*Log[1 + x]*Log[z] - 24*ep^2*x*Log[s]*Log[1 + x]*Log[z] - 24*ep^2*Log[x]*Log[1 + x]*Log[z] + 48*ep^2*Log[delta]*Log[1 - z]*Log[z] - 24*ep^2*Log[s]*Log[1 - z]*Log[z] + 24*ep^2*Log[x]*Log[1 - z]*Log[z] + 24*ep^2*x*Log[x]*Log[1 - z]*Log[z] - 48*ep^2*Log[1 + x]*Log[1 - z]*Log[z] - 24*ep^2*x*Log[1 + x]*Log[1 - z]*Log[z] - 12*ep^2*Log[1 - z]^2*Log[z] + 12*ep*Log[z]^2 - 72*ep^2*Log[delta]*Log[z]^2 + 12*ep^2*Log[s]*Log[z]^2 - 12*ep^2*Log[x]*Log[z]^2 - 12*ep^2*x*Log[x]*Log[z]^2 + 24*ep^2*Log[1 + x]*Log[z]^2 + 12*ep^2*x*Log[1 + x]*Log[z]^2 - 12*ep^2*Log[1 - z]*Log[z]^2 + 12*ep^2*Log[z]^3 + 24*ep^2*(-1 + x)*Log[1 + x]*PolyLog[2, 1 + x] + 48*ep^2*PolyLog[3, -x] + 24*ep^2*x*PolyLog[3, -x] + 24*ep^2*PolyLog[3, 1 + x] - 24*ep^2*x*PolyLog[3, 1 + x] + 12*tci[1, 1] + 24*x*tci[1, 1] - 24*ep*Log[delta]*tci[1, 1] - 48*ep*x*Log[delta]*tci[1, 1] + 48*ep^2*Log[delta]^2*tci[1, 1] + 48*ep^2*x*Log[delta]^2*tci[1, 1] - 12*ep*Log[s]*tci[1, 1] - 24*ep*x*Log[s]*tci[1, 1] + 48*ep^2*x*Log[delta]*Log[s]*tci[1, 1] + 12*ep^2*Log[s]^2*tci[1, 1] + 12*ep^2*x*Log[s]^2*tci[1, 1] - 36*ep*Log[x]*tci[1, 1] - 48*ep*x*Log[x]*tci[1, 1] + 96*ep^2*Log[delta]*Log[x]*tci[1, 1] + 96*ep^2*x*Log[delta]*Log[x]*tci[1, 1] + 24*ep^2*Log[s]*Log[x]*tci[1, 1] + 48*ep^2*x*Log[s]*Log[x]*tci[1, 1] + 12*ep^2*Log[x]^2*tci[1, 1] + 60*ep*Log[1 + x]*tci[1, 1] + 48*ep*x*Log[1 + x]*tci[1, 1] - 144*ep^2*Log[delta]*Log[1 + x]*tci[1, 1] - 96*ep^2*x*Log[delta]*Log[1 + x]*tci[1, 1] - 48*ep^2*Log[s]*Log[1 + x]*tci[1, 1] - 48*ep^2*x*Log[s]*Log[1 + x]*tci[1, 1] - 24*ep^2*Log[x]*Log[1 + x]*tci[1, 1] - 12*ep^2*Log[1 + x]^2*tci[1, 1] - 12*ep^2*x*Log[1 + x]^2*tci[1, 1] - 24*ep^2*Log[yt]^2*tci[1, 1] + 12*ep*Log[1 - z]*tci[1, 1] - 24*ep*x*Log[1 - z]*tci[1, 1] - 48*ep^2*Log[delta]*Log[1 - z]*tci[1, 1] + 48*ep^2*x*Log[delta]*Log[1 - z]*tci[1, 1] + 24*ep^2*x*Log[s]*Log[1 - z]*tci[1, 1] + 48*ep^2*Log[x]*Log[1 - z]*tci[1, 1] + 48*ep^2*x*Log[x]*Log[1 - z]*tci[1, 1] - 72*ep^2*Log[1 + x]*Log[1 - z]*tci[1, 1] - 48*ep^2*x*Log[1 + x]*Log[1 - z]*tci[1, 1] - 36*ep^2*Log[1 - z]^2*tci[1, 1] + 12*ep^2*x*Log[1 - z]^2*tci[1, 1] + 12*ep*Log[z]*tci[1, 1] + 24*ep*x*Log[z]*tci[1, 1] - 48*ep^2*Log[delta]*Log[z]*tci[1, 1] - 48*ep^2*x*Log[delta]*Log[z]*tci[1, 1] - 24*ep^2*x*Log[s]*Log[z]*tci[1, 1] - 48*ep^2*Log[x]*Log[z]*tci[1, 1] - 48*ep^2*x*Log[x]*Log[z]*tci[1, 1] + 72*ep^2*Log[1 + x]*Log[z]*tci[1, 1] + 48*ep^2*x*Log[1 + x]*Log[z]*tci[1, 1] + 24*ep^2*Log[1 - z]*Log[z]*tci[1, 1] - 24*ep^2*x*Log[1 - z]*Log[z]*tci[1, 1] + 12*ep^2*Log[z]^2*tci[1, 1] + 12*ep^2*x*Log[z]^2*tci[1, 1] + 24*ep*tci[1, 1]^2 + 48*ep*x*tci[1, 1]^2 - 26*ep^2*Log[delta]*tci[1, 1]^2 - 96*ep^2*x*Log[delta]*tci[1, 1]^2 - 35*ep^2*Log[s]*tci[1, 1]^2 - 48*ep^2*x*Log[s]*tci[1, 1]^2 - 61*ep^2*Log[x]*tci[1, 1]^2 - 64*ep^2*x*Log[x]*tci[1, 1]^2 + 77*ep^2*Log[1 + x]*tci[1, 1]^2 + 64*ep^2*x*Log[1 + x]*tci[1, 1]^2 - 4*ep^2*Log[yt]*tci[1, 1]^2 + 13*ep^2*Log[1 - z]*tci[1, 1]^2 - 48*ep^2*x*Log[1 - z]*tci[1, 1]^2 + 13*ep^2*Log[z]*tci[1, 1]^2 + 48*ep^2*x*Log[z]*tci[1, 1]^2 + 32*ep^2*tci[1, 1]^3 + 56*ep^2*x*tci[1, 1]^3 - 24*ep^2*PolyLog[2, -x]*((2 + x)*Log[x] + (-1 + x)*tci[1, 1]) - 12*tcr[1, 2] + 96*ep*Log[delta]*tcr[1, 2] - 288*ep^2*Log[delta]^2*tcr[1, 2] - 24*ep*Log[s]*tcr[1, 2] + 96*ep^2*Log[delta]*Log[s]*tcr[1, 2] + 24*ep*Log[x]*tcr[1, 2] + 48*ep*x*Log[x]*tcr[1, 2] - 96*ep^2*Log[delta]*Log[x]*tcr[1, 2] - 96*ep^2*x*Log[delta]*Log[x]*tcr[1, 2] - 48*ep^2*x*Log[s]*Log[x]*tcr[1, 2] - 72*ep*Log[1 + x]*tcr[1, 2] - 48*ep*x*Log[1 + x]*tcr[1, 2] + 192*ep^2*Log[delta]*Log[1 + x]*tcr[1, 2] + 96*ep^2*x*Log[delta]*Log[1 + x]*tcr[1, 2] + 48*ep^2*Log[s]*Log[1 + x]*tcr[1, 2] + 48*ep^2*x*Log[s]*Log[1 + x]*tcr[1, 2] + 48*ep^2*Log[x]*Log[1 + x]*tcr[1, 2] - 96*ep^2*Log[delta]*Log[1 - z]*tcr[1, 2] + 48*ep^2*Log[s]*Log[1 - z]*tcr[1, 2] - 48*ep^2*Log[x]*Log[1 - z]*tcr[1, 2] - 48*ep^2*x*Log[x]*Log[1 - z]*tcr[1, 2] + 96*ep^2*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 48*ep^2*x*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 24*ep^2*Log[1 - z]^2*tcr[1, 2] - 48*ep*Log[z]*tcr[1, 2] + 288*ep^2*Log[delta]*Log[z]*tcr[1, 2] - 48*ep^2*Log[s]*Log[z]*tcr[1, 2] + 48*ep^2*Log[x]*Log[z]*tcr[1, 2] + 48*ep^2*x*Log[x]*Log[z]*tcr[1, 2] - 96*ep^2*Log[1 + x]*Log[z]*tcr[1, 2] - 48*ep^2*x*Log[1 + x]*Log[z]*tcr[1, 2] + 48*ep^2*Log[1 - z]*Log[z]*tcr[1, 2] - 72*ep^2*Log[z]^2*tcr[1, 2] - 24*ep*tci[1, 1]*tcr[1, 2] - 48*ep*x*tci[1, 1]*tcr[1, 2] + 96*ep^2*Log[delta]*tci[1, 1]*tcr[1, 2] + 96*ep^2*x*Log[delta]*tci[1, 1]*tcr[1, 2] + 48*ep^2*x*Log[s]*tci[1, 1]*tcr[1, 2] + 96*ep^2*Log[x]*tci[1, 1]*tcr[1, 2] + 96*ep^2*x*Log[x]*tci[1, 1]*tcr[1, 2] - 144*ep^2*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 96*ep^2*x*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 48*ep^2*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 48*ep^2*x*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 48*ep^2*Log[z]*tci[1, 1]*tcr[1, 2] - 48*ep^2*x*Log[z]*tci[1, 1]*tcr[1, 2] - 26*ep^2*tci[1, 1]^2*tcr[1, 2] - 96*ep^2*x*tci[1, 1]^2*tcr[1, 2] + 48*ep*tcr[1, 2]^2 - 288*ep^2*Log[delta]*tcr[1, 2]^2 + 48*ep^2*Log[s]*tcr[1, 2]^2 - 48*ep^2*Log[x]*tcr[1, 2]^2 - 48*ep^2*x*Log[x]*tcr[1, 2]^2 + 96*ep^2*Log[1 + x]*tcr[1, 2]^2 + 48*ep^2*x*Log[1 + x]*tcr[1, 2]^2 - 48*ep^2*Log[1 - z]*tcr[1, 2]^2 + 144*ep^2*Log[z]*tcr[1, 2]^2 + 48*ep^2*tci[1, 1]*tcr[1, 2]^2 + 48*ep^2*x*tci[1, 1]*tcr[1, 2]^2 - 96*ep^2*tcr[1, 2]^3 - 24*ep^2*tcr[3, 3] - 24*ep^2*x*tcr[3, 3] - 24*ep^2*Zeta[3] + 24*ep^2*x*Zeta[3]))/(ep^2*(1 + x)), -1/3*(tci[1, 1]*(-12*Log[delta] + 48*ep*Log[delta]^2 - 96*ep^2*Log[delta]^3 + 6*Log[s] - 24*ep*Log[delta]*Log[s] + 48*ep^2*Log[delta]^2*Log[s] - 6*Log[x] - 24*x*Log[x] + 24*ep*Log[delta]*Log[x] + 48*ep*x*Log[delta]*Log[x] - 48*ep^2*Log[delta]^2*Log[x] - 48*ep^2*x*Log[delta]^2*Log[x] + 24*ep*x*Log[s]*Log[x] - 48*ep^2*x*Log[delta]*Log[s]*Log[x] - 12*ep^2*x*Log[s]^2*Log[x] + 4*ep^2*x*Log[x]^3 + 30*Log[1 + x] + 24*x*Log[1 + x] - 72*ep*Log[delta]*Log[1 + x] - 48*ep*x*Log[delta]*Log[1 + x] + 96*ep^2*Log[delta]^2*Log[1 + x] + 48*ep^2*x*Log[delta]^2*Log[1 + x] - 24*ep*Log[s]*Log[1 + x] - 24*ep*x*Log[s]*Log[1 + x] + 48*ep^2*Log[delta]*Log[s]*Log[1 + x] + 48*ep^2*x*Log[delta]*Log[s]*Log[1 + x] + 12*ep^2*Log[s]^2*Log[1 + x] + 12*ep^2*x*Log[s]^2*Log[1 + x] - 24*ep*Log[x]*Log[1 + x] + 48*ep^2*Log[delta]*Log[x]*Log[1 + x] + 24*ep^2*Log[s]*Log[x]*Log[1 + x] - 12*ep^2*Log[x]^2*Log[1 + x] - 12*ep^2*x*Log[x]^2*Log[1 + x] - 12*ep^2*Log[-x]*Log[1 + x]^2 + 12*ep^2*x*Log[-x]*Log[1 + x]^2 + 12*ep^2*Log[x]*Log[1 + x]^2 - 4*ep^2*Log[1 + x]^3 - 4*ep^2*x*Log[1 + x]^3 + 16*ep^2*Log[yt]^3 + 6*Log[1 - z] - 48*ep^2*Log[delta]^2*Log[1 - z] - 12*ep*Log[s]*Log[1 - z] + 48*ep^2*Log[delta]*Log[s]*Log[1 - z] + 12*ep*Log[x]*Log[1 - z] + 24*ep*x*Log[x]*Log[1 - z] - 48*ep^2*Log[delta]*Log[x]*Log[1 - z] - 48*ep^2*x*Log[delta]*Log[x]*Log[1 - z] - 24*ep^2*x*Log[s]*Log[x]*Log[1 - z] - 36*ep*Log[1 + x]*Log[1 - z] - 24*ep*x*Log[1 + x]*Log[1 - z] + 96*ep^2*Log[delta]*Log[1 + x]*Log[1 - z] + 48*ep^2*x*Log[delta]*Log[1 + x]*Log[1 - z] + 24*ep^2*Log[s]*Log[1 + x]*Log[1 - z] + 24*ep^2*x*Log[s]*Log[1 + x]*Log[1 - z] + 24*ep^2*Log[x]*Log[1 + x]*Log[1 - z] - 12*ep*Log[1 - z]^2 + 24*ep^2*Log[delta]*Log[1 - z]^2 + 12*ep^2*Log[s]*Log[1 - z]^2 - 12*ep^2*Log[x]*Log[1 - z]^2 - 12*ep^2*x*Log[x]*Log[1 - z]^2 + 24*ep^2*Log[1 + x]*Log[1 - z]^2 + 12*ep^2*x*Log[1 + x]*Log[1 - z]^2 + 12*ep^2*Log[1 - z]^3 + 6*Log[z] - 48*ep*Log[delta]*Log[z] + 144*ep^2*Log[delta]^2*Log[z] + 12*ep*Log[s]*Log[z] - 48*ep^2*Log[delta]*Log[s]*Log[z] - 12*ep*Log[x]*Log[z] - 24*ep*x*Log[x]*Log[z] + 48*ep^2*Log[delta]*Log[x]*Log[z] + 48*ep^2*x*Log[delta]*Log[x]*Log[z] + 24*ep^2*x*Log[s]*Log[x]*Log[z] + 36*ep*Log[1 + x]*Log[z] + 24*ep*x*Log[1 + x]*Log[z] - 96*ep^2*Log[delta]*Log[1 + x]*Log[z] - 48*ep^2*x*Log[delta]*Log[1 + x]*Log[z] - 24*ep^2*Log[s]*Log[1 + x]*Log[z] - 24*ep^2*x*Log[s]*Log[1 + x]*Log[z] - 24*ep^2*Log[x]*Log[1 + x]*Log[z] + 48*ep^2*Log[delta]*Log[1 - z]*Log[z] - 24*ep^2*Log[s]*Log[1 - z]*Log[z] + 24*ep^2*Log[x]*Log[1 - z]*Log[z] + 24*ep^2*x*Log[x]*Log[1 - z]*Log[z] - 48*ep^2*Log[1 + x]*Log[1 - z]*Log[z] - 24*ep^2*x*Log[1 + x]*Log[1 - z]*Log[z] - 12*ep^2*Log[1 - z]^2*Log[z] + 12*ep*Log[z]^2 - 72*ep^2*Log[delta]*Log[z]^2 + 12*ep^2*Log[s]*Log[z]^2 - 12*ep^2*Log[x]*Log[z]^2 - 12*ep^2*x*Log[x]*Log[z]^2 + 24*ep^2*Log[1 + x]*Log[z]^2 + 12*ep^2*x*Log[1 + x]*Log[z]^2 - 12*ep^2*Log[1 - z]*Log[z]^2 + 12*ep^2*Log[z]^3 + 24*ep^2*(-1 + x)*Log[1 + x]*PolyLog[2, 1 + x] + 48*ep^2*PolyLog[3, -x] + 24*ep^2*x*PolyLog[3, -x] + 24*ep^2*PolyLog[3, 1 + x] - 24*ep^2*x*PolyLog[3, 1 + x] + 24*x*tci[1, 1] + 24*ep*Log[delta]*tci[1, 1] - 48*ep*x*Log[delta]*tci[1, 1] - 48*ep^2*Log[delta]^2*tci[1, 1] + 48*ep^2*x*Log[delta]^2*tci[1, 1] - 12*ep*Log[s]*tci[1, 1] - 24*ep*x*Log[s]*tci[1, 1] + 48*ep^2*x*Log[delta]*Log[s]*tci[1, 1] + 12*ep^2*Log[s]^2*tci[1, 1] + 12*ep^2*x*Log[s]^2*tci[1, 1] - 36*ep*Log[x]*tci[1, 1] - 48*ep*x*Log[x]*tci[1, 1] + 96*ep^2*Log[delta]*Log[x]*tci[1, 1] + 96*ep^2*x*Log[delta]*Log[x]*tci[1, 1] + 24*ep^2*Log[s]*Log[x]*tci[1, 1] + 48*ep^2*x*Log[s]*Log[x]*tci[1, 1] + 12*ep^2*Log[x]^2*tci[1, 1] + 60*ep*Log[1 + x]*tci[1, 1] + 48*ep*x*Log[1 + x]*tci[1, 1] - 144*ep^2*Log[delta]*Log[1 + x]*tci[1, 1] - 96*ep^2*x*Log[delta]*Log[1 + x]*tci[1, 1] - 48*ep^2*Log[s]*Log[1 + x]*tci[1, 1] - 48*ep^2*x*Log[s]*Log[1 + x]*tci[1, 1] - 24*ep^2*Log[x]*Log[1 + x]*tci[1, 1] - 12*ep^2*Log[1 + x]^2*tci[1, 1] - 12*ep^2*x*Log[1 + x]^2*tci[1, 1] - 24*ep^2*Log[yt]^2*tci[1, 1] + 36*ep*Log[1 - z]*tci[1, 1] - 24*ep*x*Log[1 - z]*tci[1, 1] - 144*ep^2*Log[delta]*Log[1 - z]*tci[1, 1] + 48*ep^2*x*Log[delta]*Log[1 - z]*tci[1, 1] + 24*ep^2*x*Log[s]*Log[1 - z]*tci[1, 1] + 48*ep^2*Log[x]*Log[1 - z]*tci[1, 1] + 48*ep^2*x*Log[x]*Log[1 - z]*tci[1, 1] - 72*ep^2*Log[1 + x]*Log[1 - z]*tci[1, 1] - 48*ep^2*x*Log[1 + x]*Log[1 - z]*tci[1, 1] - 60*ep^2*Log[1 - z]^2*tci[1, 1] + 12*ep^2*x*Log[1 - z]^2*tci[1, 1] - 12*ep*Log[z]*tci[1, 1] + 24*ep*x*Log[z]*tci[1, 1] + 48*ep^2*Log[delta]*Log[z]*tci[1, 1] - 48*ep^2*x*Log[delta]*Log[z]*tci[1, 1] - 24*ep^2*x*Log[s]*Log[z]*tci[1, 1] - 48*ep^2*Log[x]*Log[z]*tci[1, 1] - 48*ep^2*x*Log[x]*Log[z]*tci[1, 1] + 72*ep^2*Log[1 + x]*Log[z]*tci[1, 1] + 48*ep^2*x*Log[1 + x]*Log[z]*tci[1, 1] + 72*ep^2*Log[1 - z]*Log[z]*tci[1, 1] - 24*ep^2*x*Log[1 - z]*Log[z]*tci[1, 1] - 12*ep^2*Log[z]^2*tci[1, 1] + 12*ep^2*x*Log[z]^2*tci[1, 1] + 48*ep*x*tci[1, 1]^2 + 70*ep^2*Log[delta]*tci[1, 1]^2 - 96*ep^2*x*Log[delta]*tci[1, 1]^2 - 35*ep^2*Log[s]*tci[1, 1]^2 - 48*ep^2*x*Log[s]*tci[1, 1]^2 - 61*ep^2*Log[x]*tci[1, 1]^2 - 64*ep^2*x*Log[x]*tci[1, 1]^2 + 77*ep^2*Log[1 + x]*tci[1, 1]^2 + 64*ep^2*x*Log[1 + x]*tci[1, 1]^2 - 4*ep^2*Log[yt]*tci[1, 1]^2 + 61*ep^2*Log[1 - z]*tci[1, 1]^2 - 48*ep^2*x*Log[1 - z]*tci[1, 1]^2 - 35*ep^2*Log[z]*tci[1, 1]^2 + 48*ep^2*x*Log[z]*tci[1, 1]^2 + 6*ep^2*tci[1, 1]^3 + 56*ep^2*x*tci[1, 1]^3 - 24*ep^2*PolyLog[2, -x]*((2 + x)*Log[x] + (-1 + x)*tci[1, 1]) - 12*tcr[1, 2] + 96*ep*Log[delta]*tcr[1, 2] - 288*ep^2*Log[delta]^2*tcr[1, 2] - 24*ep*Log[s]*tcr[1, 2] + 96*ep^2*Log[delta]*Log[s]*tcr[1, 2] + 24*ep*Log[x]*tcr[1, 2] + 48*ep*x*Log[x]*tcr[1, 2] - 96*ep^2*Log[delta]*Log[x]*tcr[1, 2] - 96*ep^2*x*Log[delta]*Log[x]*tcr[1, 2] - 48*ep^2*x*Log[s]*Log[x]*tcr[1, 2] - 72*ep*Log[1 + x]*tcr[1, 2] - 48*ep*x*Log[1 + x]*tcr[1, 2] + 192*ep^2*Log[delta]*Log[1 + x]*tcr[1, 2] + 96*ep^2*x*Log[delta]*Log[1 + x]*tcr[1, 2] + 48*ep^2*Log[s]*Log[1 + x]*tcr[1, 2] + 48*ep^2*x*Log[s]*Log[1 + x]*tcr[1, 2] + 48*ep^2*Log[x]*Log[1 + x]*tcr[1, 2] - 96*ep^2*Log[delta]*Log[1 - z]*tcr[1, 2] + 48*ep^2*Log[s]*Log[1 - z]*tcr[1, 2] - 48*ep^2*Log[x]*Log[1 - z]*tcr[1, 2] - 48*ep^2*x*Log[x]*Log[1 - z]*tcr[1, 2] + 96*ep^2*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 48*ep^2*x*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 24*ep^2*Log[1 - z]^2*tcr[1, 2] - 48*ep*Log[z]*tcr[1, 2] + 288*ep^2*Log[delta]*Log[z]*tcr[1, 2] - 48*ep^2*Log[s]*Log[z]*tcr[1, 2] + 48*ep^2*Log[x]*Log[z]*tcr[1, 2] + 48*ep^2*x*Log[x]*Log[z]*tcr[1, 2] - 96*ep^2*Log[1 + x]*Log[z]*tcr[1, 2] - 48*ep^2*x*Log[1 + x]*Log[z]*tcr[1, 2] + 48*ep^2*Log[1 - z]*Log[z]*tcr[1, 2] - 72*ep^2*Log[z]^2*tcr[1, 2] + 24*ep*tci[1, 1]*tcr[1, 2] - 48*ep*x*tci[1, 1]*tcr[1, 2] - 96*ep^2*Log[delta]*tci[1, 1]*tcr[1, 2] + 96*ep^2*x*Log[delta]*tci[1, 1]*tcr[1, 2] + 48*ep^2*x*Log[s]*tci[1, 1]*tcr[1, 2] + 96*ep^2*Log[x]*tci[1, 1]*tcr[1, 2] + 96*ep^2*x*Log[x]*tci[1, 1]*tcr[1, 2] - 144*ep^2*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 96*ep^2*x*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 144*ep^2*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 48*ep^2*x*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 48*ep^2*Log[z]*tci[1, 1]*tcr[1, 2] - 48*ep^2*x*Log[z]*tci[1, 1]*tcr[1, 2] + 70*ep^2*tci[1, 1]^2*tcr[1, 2] - 96*ep^2*x*tci[1, 1]^2*tcr[1, 2] + 48*ep*tcr[1, 2]^2 - 288*ep^2*Log[delta]*tcr[1, 2]^2 + 48*ep^2*Log[s]*tcr[1, 2]^2 - 48*ep^2*Log[x]*tcr[1, 2]^2 - 48*ep^2*x*Log[x]*tcr[1, 2]^2 + 96*ep^2*Log[1 + x]*tcr[1, 2]^2 + 48*ep^2*x*Log[1 + x]*tcr[1, 2]^2 - 48*ep^2*Log[1 - z]*tcr[1, 2]^2 + 144*ep^2*Log[z]*tcr[1, 2]^2 - 48*ep^2*tci[1, 1]*tcr[1, 2]^2 + 48*ep^2*x*tci[1, 1]*tcr[1, 2]^2 - 96*ep^2*tcr[1, 2]^3 - 24*ep^2*tcr[3, 3] - 24*ep^2*x*tcr[3, 3] - 24*ep^2*Zeta[3] + 24*ep^2*x*Zeta[3]))/(ep^2*(1 + x)), (-640*ep^4*Pi^4 + 9000*Nc^2*x - 512*ep^4*Pi^4*x + 80*ep^4*Nc^2*Pi^4*x - 7200*ep*Nc^2*x*Log[delta] + 8640*ep^2*Nc^2*x*Log[delta]^2 - 7680*ep^3*Nc^2*x*Log[delta]^3 + 5760*ep^4*Nc^2*x*Log[delta]^4 - 14400*ep*Nc^2*x*Log[s] + 5760*ep^2*Nc^2*x*Log[delta]*Log[s] - 5760*ep^3*Nc^2*x*Log[delta]^2*Log[s] + 3840*ep^4*Nc^2*x*Log[delta]^3*Log[s] + 12960*ep^2*Nc^2*x*Log[s]^2 - 2880*ep^3*Nc^2*x*Log[delta]*Log[s]^2 + 2880*ep^4*Nc^2*x*Log[delta]^2*Log[s]^2 - 8160*ep^3*Nc^2*x*Log[s]^3 + 960*ep^4*Nc^2*x*Log[delta]*Log[s]^3 + 3960*ep^4*Nc^2*x*Log[s]^4 + 5760*ep^2*x*Log[x]^2 - 11520*ep^3*x*Log[s]*Log[x]^2 + 11520*ep^4*x*Log[s]^2*Log[x]^2 - 2880*ep^4*x*Log[x]^4 - 7200*ep*Nc^2*x*Log[1 + x] + 2880*ep^2*Nc^2*x*Log[delta]*Log[1 + x] - 2880*ep^3*Nc^2*x*Log[delta]^2*Log[1 + x] + 1920*ep^4*Nc^2*x*Log[delta]^3*Log[1 + x] + 12960*ep^2*Nc^2*x*Log[s]*Log[1 + x] - 2880*ep^3*Nc^2*x*Log[delta]*Log[s]*Log[1 + x] + 2880*ep^4*Nc^2*x*Log[delta]^2*Log[s]*Log[1 + x] - 12240*ep^3*Nc^2*x*Log[s]^2*Log[1 + x] + 1440*ep^4*Nc^2*x*Log[delta]*Log[s]^2*Log[1 + x] + 7920*ep^4*Nc^2*x*Log[s]^3*Log[1 + x] - 5760*ep^2*Log[x]*Log[1 + x] - 8640*ep^2*x*Log[x]*Log[1 + x] + 11520*ep^3*Log[s]*Log[x]*Log[1 + x] + 17280*ep^3*x*Log[s]*Log[x]*Log[1 + x] - 11520*ep^4*Log[s]^2*Log[x]*Log[1 + x] - 17280*ep^4*x*Log[s]^2*Log[x]*Log[1 + x] + 11520*ep^3*Log[x]^2*Log[1 + x] - 23040*ep^4*Log[s]*Log[x]^2*Log[1 + x] + 7680*ep^4*Log[x]^3*Log[1 + x] + 9600*ep^4*x*Log[x]^3*Log[1 + x] + 2880*ep^2*Log[1 + x]^2 + 2880*ep^2*x*Log[1 + x]^2 + 1440*ep^2*Nc^2*x*Log[1 + x]^2 - 5760*ep^3*Log[s]*Log[1 + x]^2 - 5760*ep^3*x*Log[s]*Log[1 + x]^2 - 2880*ep^3*Nc^2*x*Log[s]*Log[1 + x]^2 + 5760*ep^4*Log[s]^2*Log[1 + x]^2 + 5760*ep^4*x*Log[s]^2*Log[1 + x]^2 + 2880*ep^4*Nc^2*x*Log[s]^2*Log[1 + x]^2 - 3600*ep^3*Nc^2*x*Log[-x]*Log[1 + x]^2 + 1440*ep^4*Nc^2*x*Log[delta]*Log[-x]*Log[1 + x]^2 + 6480*ep^4*Nc^2*x*Log[s]*Log[-x]*Log[1 + x]^2 - 5760*ep^3*Log[x]*Log[1 + x]^2 + 11520*ep^4*Log[s]*Log[x]*Log[1 + x]^2 + 5760*ep^4*Log[-x]*Log[x]*Log[1 + x]^2 - 14400*ep^4*x*Log[-x]*Log[x]*Log[1 + x]^2 - 14400*ep^4*Log[x]^2*Log[1 + x]^2 - 2880*ep^4*x*Log[x]^2*Log[1 + x]^2 + 1200*ep^3*Nc^2*x*Log[1 + x]^3 - 480*ep^4*Nc^2*x*Log[delta]*Log[1 + x]^3 - 2160*ep^4*Nc^2*x*Log[s]*Log[1 + x]^3 - 4800*ep^4*Log[-x]*Log[1 + x]^3 + 4800*ep^4*x*Log[-x]*Log[1 + x]^3 + 3840*ep^4*Nc^2*x*Log[-x]*Log[1 + x]^3 + 8640*ep^4*Log[x]*Log[1 + x]^3 + 2880*ep^4*x*Log[x]*Log[1 + x]^3 - 1440*ep^4*Log[1 + x]^4 - 1440*ep^4*x*Log[1 + x]^4 - 1080*ep^4*Nc^2*x*Log[1 + x]^4 - 3600*ep*Nc^2*x*Log[1 - z] + 8640*ep^2*Nc^2*x*Log[delta]*Log[1 - z] - 11520*ep^3*Nc^2*x*Log[delta]^2*Log[1 - z] + 11520*ep^4*Nc^2*x*Log[delta]^3*Log[1 - z] + 2880*ep^2*Nc^2*x*Log[s]*Log[1 - z] - 5760*ep^3*Nc^2*x*Log[delta]*Log[s]*Log[1 - z] + 5760*ep^4*Nc^2*x*Log[delta]^2*Log[s]*Log[1 - z] - 1440*ep^3*Nc^2*x*Log[s]^2*Log[1 - z] + 2880*ep^4*Nc^2*x*Log[delta]*Log[s]^2*Log[1 - z] + 480*ep^4*Nc^2*x*Log[s]^3*Log[1 - z] + 1440*ep^2*Nc^2*x*Log[1 + x]*Log[1 - z] - 2880*ep^3*Nc^2*x*Log[delta]*Log[1 + x]*Log[1 - z] + 2880*ep^4*Nc^2*x*Log[delta]^2*Log[1 + x]*Log[1 - z] - 1440*ep^3*Nc^2*x*Log[s]*Log[1 + x]*Log[1 - z] + 2880*ep^4*Nc^2*x*Log[delta]*Log[s]*Log[1 + x]*Log[1 - z] + 720*ep^4*Nc^2*x*Log[s]^2*Log[1 + x]*Log[1 - z] + 720*ep^4*Nc^2*x*Log[-x]*Log[1 + x]^2*Log[1 - z] - 240*ep^4*Nc^2*x*Log[1 + x]^3*Log[1 - z] + 2160*ep^2*Nc^2*x*Log[1 - z]^2 - 5760*ep^3*Nc^2*x*Log[delta]*Log[1 - z]^2 + 8640*ep^4*Nc^2*x*Log[delta]^2*Log[1 - z]^2 - 1440*ep^3*Nc^2*x*Log[s]*Log[1 - z]^2 + 2880*ep^4*Nc^2*x*Log[delta]*Log[s]*Log[1 - z]^2 + 720*ep^4*Nc^2*x*Log[s]^2*Log[1 - z]^2 - 720*ep^3*Nc^2*x*Log[1 + x]*Log[1 - z]^2 + 1440*ep^4*Nc^2*x*Log[delta]*Log[1 + x]*Log[1 - z]^2 + 720*ep^4*Nc^2*x*Log[s]*Log[1 + x]*Log[1 - z]^2 - 960*ep^3*Nc^2*x*Log[1 - z]^3 + 2880*ep^4*Nc^2*x*Log[delta]*Log[1 - z]^3 + 480*ep^4*Nc^2*x*Log[s]*Log[1 - z]^3 + 240*ep^4*Nc^2*x*Log[1 + x]*Log[1 - z]^3 + 360*ep^4*Nc^2*x*Log[1 - z]^4 - 3600*ep*Nc^2*x*Log[z] + 8640*ep^2*Nc^2*x*Log[delta]*Log[z] - 11520*ep^3*Nc^2*x*Log[delta]^2*Log[z] + 11520*ep^4*Nc^2*x*Log[delta]^3*Log[z] + 2880*ep^2*Nc^2*x*Log[s]*Log[z] - 5760*ep^3*Nc^2*x*Log[delta]*Log[s]*Log[z] + 5760*ep^4*Nc^2*x*Log[delta]^2*Log[s]*Log[z] - 1440*ep^3*Nc^2*x*Log[s]^2*Log[z] + 2880*ep^4*Nc^2*x*Log[delta]*Log[s]^2*Log[z] + 480*ep^4*Nc^2*x*Log[s]^3*Log[z] + 1440*ep^2*Nc^2*x*Log[1 + x]*Log[z] - 2880*ep^3*Nc^2*x*Log[delta]*Log[1 + x]*Log[z] + 2880*ep^4*Nc^2*x*Log[delta]^2*Log[1 + x]*Log[z] - 1440*ep^3*Nc^2*x*Log[s]*Log[1 + x]*Log[z] + 2880*ep^4*Nc^2*x*Log[delta]*Log[s]*Log[1 + x]*Log[z] + 720*ep^4*Nc^2*x*Log[s]^2*Log[1 + x]*Log[z] + 720*ep^4*Nc^2*x*Log[-x]*Log[1 + x]^2*Log[z] - 240*ep^4*Nc^2*x*Log[1 + x]^3*Log[z] - 2880*ep^2*Nc^2*x*Log[1 - z]*Log[z] + 5760*ep^3*Nc^2*x*Log[delta]*Log[1 - z]*Log[z] - 5760*ep^4*Nc^2*x*Log[delta]^2*Log[1 - z]*Log[z] + 2880*ep^3*Nc^2*x*Log[s]*Log[1 - z]*Log[z] - 5760*ep^4*Nc^2*x*Log[delta]*Log[s]*Log[1 - z]*Log[z] - 1440*ep^4*Nc^2*x*Log[s]^2*Log[1 - z]*Log[z] + 1440*ep^3*Nc^2*x*Log[1 + x]*Log[1 - z]*Log[z] - 2880*ep^4*Nc^2*x*Log[delta]*Log[1 + x]*Log[1 - z]*Log[z] - 1440*ep^4*Nc^2*x*Log[s]*Log[1 + x]*Log[1 - z]*Log[z] - 5040*ep^3*Nc^2*x*Log[1 - z]^2*Log[z] + 11520*ep^4*Nc^2*x*Log[delta]*Log[1 - z]^2*Log[z] + 4320*ep^4*Nc^2*x*Log[s]*Log[1 - z]^2*Log[z] + 2160*ep^4*Nc^2*x*Log[1 + x]*Log[1 - z]^2*Log[z] + 240*ep^4*Nc^2*x*Log[1 - z]^3*Log[z] + 2160*ep^2*Nc^2*x*Log[z]^2 - 5760*ep^3*Nc^2*x*Log[delta]*Log[z]^2 + 8640*ep^4*Nc^2*x*Log[delta]^2*Log[z]^2 - 1440*ep^3*Nc^2*x*Log[s]*Log[z]^2 + 2880*ep^4*Nc^2*x*Log[delta]*Log[s]*Log[z]^2 + 720*ep^4*Nc^2*x*Log[s]^2*Log[z]^2 - 720*ep^3*Nc^2*x*Log[1 + x]*Log[z]^2 + 1440*ep^4*Nc^2*x*Log[delta]*Log[1 + x]*Log[z]^2 + 720*ep^4*Nc^2*x*Log[s]*Log[1 + x]*Log[z]^2 + 2160*ep^3*Nc^2*x*Log[1 - z]*Log[z]^2 - 5760*ep^4*Nc^2*x*Log[delta]*Log[1 - z]*Log[z]^2 - 1440*ep^4*Nc^2*x*Log[s]*Log[1 - z]*Log[z]^2 - 720*ep^4*Nc^2*x*Log[1 + x]*Log[1 - z]*Log[z]^2 + 2160*ep^4*Nc^2*x*Log[1 - z]^2*Log[z]^2 - 960*ep^3*Nc^2*x*Log[z]^3 + 2880*ep^4*Nc^2*x*Log[delta]*Log[z]^3 + 480*ep^4*Nc^2*x*Log[s]*Log[z]^3 + 240*ep^4*Nc^2*x*Log[1 + x]*Log[z]^3 - 1200*ep^4*Nc^2*x*Log[1 - z]*Log[z]^3 + 360*ep^4*Nc^2*x*Log[z]^4 - 7200*ep^3*Nc^2*x*Log[1 - z]*PolyLog[2, 1 - z] + 17280*ep^4*Nc^2*x*Log[delta]*Log[1 - z]*PolyLog[2, 1 - z] + 5760*ep^4*Nc^2*x*Log[s]*Log[1 - z]*PolyLog[2, 1 - z] + 2880*ep^4*Nc^2*x*Log[1 + x]*Log[1 - z]*PolyLog[2, 1 - z] + 1440*ep^4*Nc^2*x*Log[1 - z]^2*PolyLog[2, 1 - z] + 1440*ep^4*Nc^2*x*Log[1 - z]*Log[z]*PolyLog[2, 1 - z] - 7200*ep^3*Nc^2*x*Log[1 - z]*PolyLog[2, z] + 17280*ep^4*Nc^2*x*Log[delta]*Log[1 - z]*PolyLog[2, z] + 5760*ep^4*Nc^2*x*Log[s]*Log[1 - z]*PolyLog[2, z] + 2880*ep^4*Nc^2*x*Log[1 + x]*Log[1 - z]*PolyLog[2, z] + 1440*ep^4*Nc^2*x*Log[1 - z]^2*PolyLog[2, z] + 1440*ep^4*Nc^2*x*Log[1 - z]*Log[z]*PolyLog[2, z] - 23040*ep^4*Log[x]*PolyLog[3, -x] - 11520*ep^4*x*Log[x]*PolyLog[3, -x] + 23040*ep^4*Log[1 + x]*PolyLog[3, -x] + 11520*ep^4*x*Log[1 + x]*PolyLog[3, -x] + 7200*ep^3*Nc^2*x*PolyLog[3, 1 + x] - 2880*ep^4*Nc^2*x*Log[delta]*PolyLog[3, 1 + x] - 12960*ep^4*Nc^2*x*Log[s]*PolyLog[3, 1 + x] - 11520*ep^4*Log[x]*PolyLog[3, 1 + x] + 28800*ep^4*x*Log[x]*PolyLog[3, 1 + x] - 28800*ep^4*Log[1 + x]*PolyLog[3, 1 + x] - 40320*ep^4*x*Log[1 + x]*PolyLog[3, 1 + x] - 2880*ep^4*Nc^2*x*Log[1 + x]*PolyLog[3, 1 + x] - 1440*ep^4*Nc^2*x*Log[1 - z]*PolyLog[3, 1 + x] - 1440*ep^4*Nc^2*x*Log[z]*PolyLog[3, 1 + x] + 7200*ep^3*Nc^2*x*PolyLog[3, 1 - z] - 17280*ep^4*Nc^2*x*Log[delta]*PolyLog[3, 1 - z] - 5760*ep^4*Nc^2*x*Log[s]*PolyLog[3, 1 - z] - 2880*ep^4*Nc^2*x*Log[1 + x]*PolyLog[3, 1 - z] - 1440*ep^4*Nc^2*x*Log[1 - z]*PolyLog[3, 1 - z] - 1440*ep^4*Nc^2*x*Log[z]*PolyLog[3, 1 - z] + 7200*ep^3*Nc^2*x*PolyLog[3, z] - 17280*ep^4*Nc^2*x*Log[delta]*PolyLog[3, z] - 5760*ep^4*Nc^2*x*Log[s]*PolyLog[3, z] - 2880*ep^4*Nc^2*x*Log[1 + x]*PolyLog[3, z] - 1440*ep^4*Nc^2*x*Log[1 - z]*PolyLog[3, z] - 1440*ep^4*Nc^2*x*Log[z]*PolyLog[3, z] - 23040*ep^4*PolyLog[4, -x] - 11520*ep^4*x*PolyLog[4, -x] + 57600*ep^4*PolyLog[4, 1 + x] + 46080*ep^4*x*PolyLog[4, 1 + x] - 7200*ep^4*Nc^2*x*PolyLog[4, 1 + x] + 11520*ep^4*PolyLog[2, 2, -x] + 23040*ep^4*x*PolyLog[2, 2, -x] - 7200*ep^4*Nc^2*x*PolyLog[2, 2, -x] + 14400*ep*Nc^2*x*tci[1, 1] - 2880*ep^2*x*Log[delta]*tci[1, 1] - 20160*ep^2*Nc^2*x*Log[delta]*tci[1, 1] + 11520*ep^3*x*Log[delta]^2*tci[1, 1] + 25920*ep^3*Nc^2*x*Log[delta]^2*tci[1, 1] - 23040*ep^4*x*Log[delta]^3*tci[1, 1] - 24960*ep^4*Nc^2*x*Log[delta]^3*tci[1, 1] + 1440*ep^2*x*Log[s]*tci[1, 1] - 18720*ep^2*Nc^2*x*Log[s]*tci[1, 1] - 5760*ep^3*x*Log[delta]*Log[s]*tci[1, 1] + 14400*ep^3*Nc^2*x*Log[delta]*Log[s]*tci[1, 1] + 11520*ep^4*x*Log[delta]^2*Log[s]*tci[1, 1] - 14400*ep^4*Nc^2*x*Log[delta]^2*Log[s]*tci[1, 1] + 15120*ep^3*Nc^2*x*Log[s]^2*tci[1, 1] - 7200*ep^4*Nc^2*x*Log[delta]*Log[s]^2*tci[1, 1] - 8880*ep^4*Nc^2*x*Log[s]^3*tci[1, 1] - 2880*ep^2*Log[x]*tci[1, 1] - 7200*ep^2*x*Log[x]*tci[1, 1] - 11520*ep^3*Log[delta]*Log[x]*tci[1, 1] - 5760*ep^3*x*Log[delta]*Log[x]*tci[1, 1] + 23040*ep^4*Log[delta]^2*Log[x]*tci[1, 1] + 11520*ep^4*x*Log[delta]^2*Log[x]*tci[1, 1] + 11520*ep^3*Log[s]*Log[x]*tci[1, 1] + 17280*ep^3*x*Log[s]*Log[x]*tci[1, 1] - 11520*ep^4*Log[s]^2*Log[x]*tci[1, 1] - 17280*ep^4*x*Log[s]^2*Log[x]*tci[1, 1] + 11520*ep^3*Log[x]^2*tci[1, 1] + 11520*ep^3*x*Log[x]^2*tci[1, 1] - 23040*ep^4*Log[s]*Log[x]^2*tci[1, 1] - 23040*ep^4*x*Log[s]*Log[x]^2*tci[1, 1] - 11520*ep^4*Log[x]^3*tci[1, 1] + 2880*ep^2*Log[1 + x]*tci[1, 1] + 4800*ep^4*Pi^2*Log[1 + x]*tci[1, 1] + 4320*ep^2*x*Log[1 + x]*tci[1, 1] - 12960*ep^2*Nc^2*x*Log[1 + x]*tci[1, 1] + 960*ep^4*Pi^2*x*Log[1 + x]*tci[1, 1] - 1680*ep^4*Nc^2*Pi^2*x*Log[1 + x]*tci[1, 1] + 11520*ep^3*Log[delta]*Log[1 + x]*tci[1, 1] + 5760*ep^3*x*Log[delta]*Log[1 + x]*tci[1, 1] + 8640*ep^3*Nc^2*x*Log[delta]*Log[1 + x]*tci[1, 1] - 23040*ep^4*Log[delta]^2*Log[1 + x]*tci[1, 1] - 11520*ep^4*x*Log[delta]^2*Log[1 + x]*tci[1, 1] - 8640*ep^4*Nc^2*x*Log[delta]^2*Log[1 + x]*tci[1, 1] - 11520*ep^3*Log[s]*Log[1 + x]*tci[1, 1] - 11520*ep^3*x*Log[s]*Log[1 + x]*tci[1, 1] + 21600*ep^3*Nc^2*x*Log[s]*Log[1 + x]*tci[1, 1] - 8640*ep^4*Nc^2*x*Log[delta]*Log[s]*Log[1 + x]*tci[1, 1] + 11520*ep^4*Log[s]^2*Log[1 + x]*tci[1, 1] + 11520*ep^4*x*Log[s]^2*Log[1 + x]*tci[1, 1] - 19440*ep^4*Nc^2*x*Log[s]^2*Log[1 + x]*tci[1, 1] - 23040*ep^3*Log[x]*Log[1 + x]*tci[1, 1] - 17280*ep^3*x*Log[x]*Log[1 + x]*tci[1, 1] + 46080*ep^4*Log[s]*Log[x]*Log[1 + x]*tci[1, 1] + 34560*ep^4*x*Log[s]*Log[x]*Log[1 + x]*tci[1, 1] + 5760*ep^4*Log[x]^2*Log[1 + x]*tci[1, 1] + 5760*ep^3*Log[1 + x]^2*tci[1, 1] + 5760*ep^3*x*Log[1 + x]^2*tci[1, 1] + 6480*ep^3*Nc^2*x*Log[1 + x]^2*tci[1, 1] - 1440*ep^4*Nc^2*x*Log[delta]*Log[1 + x]^2*tci[1, 1] - 11520*ep^4*Log[s]*Log[1 + x]^2*tci[1, 1] - 11520*ep^4*x*Log[s]*Log[1 + x]^2*tci[1, 1] - 12240*ep^4*Nc^2*x*Log[s]*Log[1 + x]^2*tci[1, 1] - 14400*ep^4*Log[-x]*Log[1 + x]^2*tci[1, 1] + 14400*ep^4*x*Log[-x]*Log[1 + x]^2*tci[1, 1] + 3600*ep^4*Nc^2*x*Log[-x]*Log[1 + x]^2*tci[1, 1] + 14400*ep^4*Log[x]*Log[1 + x]^2*tci[1, 1] + 8640*ep^4*x*Log[x]*Log[1 + x]^2*tci[1, 1] - 5760*ep^4*Log[1 + x]^3*tci[1, 1] - 5760*ep^4*x*Log[1 + x]^3*tci[1, 1] - 1680*ep^4*Nc^2*x*Log[1 + x]^3*tci[1, 1] + 3840*ep^4*x*Log[yt]^3*tci[1, 1] + 1440*ep^2*x*Log[1 - z]*tci[1, 1] - 10080*ep^2*Nc^2*x*Log[1 - z]*tci[1, 1] + 25920*ep^3*Nc^2*x*Log[delta]*Log[1 - z]*tci[1, 1] - 11520*ep^4*x*Log[delta]^2*Log[1 - z]*tci[1, 1] - 37440*ep^4*Nc^2*x*Log[delta]^2*Log[1 - z]*tci[1, 1] - 2880*ep^3*x*Log[s]*Log[1 - z]*tci[1, 1] + 7200*ep^3*Nc^2*x*Log[s]*Log[1 - z]*tci[1, 1] + 11520*ep^4*x*Log[delta]*Log[s]*Log[1 - z]*tci[1, 1] - 14400*ep^4*Nc^2*x*Log[delta]*Log[s]*Log[1 - z]*tci[1, 1] - 3600*ep^4*Nc^2*x*Log[s]^2*Log[1 - z]*tci[1, 1] - 5760*ep^3*Log[x]*Log[1 - z]*tci[1, 1] - 2880*ep^3*x*Log[x]*Log[1 - z]*tci[1, 1] + 23040*ep^4*Log[delta]*Log[x]*Log[1 - z]*tci[1, 1] + 11520*ep^4*x*Log[delta]*Log[x]*Log[1 - z]*tci[1, 1] + 5760*ep^3*Log[1 + x]*Log[1 - z]*tci[1, 1] + 2880*ep^3*x*Log[1 + x]*Log[1 - z]*tci[1, 1] + 4320*ep^3*Nc^2*x*Log[1 + x]*Log[1 - z]*tci[1, 1] - 23040*ep^4*Log[delta]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 11520*ep^4*x*Log[delta]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 8640*ep^4*Nc^2*x*Log[delta]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 4320*ep^4*Nc^2*x*Log[s]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 720*ep^4*Nc^2*x*Log[1 + x]^2*Log[1 - z]*tci[1, 1] - 2880*ep^3*x*Log[1 - z]^2*tci[1, 1] + 6480*ep^3*Nc^2*x*Log[1 - z]^2*tci[1, 1] + 5760*ep^4*x*Log[delta]*Log[1 - z]^2*tci[1, 1] - 18720*ep^4*Nc^2*x*Log[delta]*Log[1 - z]^2*tci[1, 1] + 2880*ep^4*x*Log[s]*Log[1 - z]^2*tci[1, 1] - 3600*ep^4*Nc^2*x*Log[s]*Log[1 - z]^2*tci[1, 1] + 5760*ep^4*Log[x]*Log[1 - z]^2*tci[1, 1] + 2880*ep^4*x*Log[x]*Log[1 - z]^2*tci[1, 1] - 5760*ep^4*Log[1 + x]*Log[1 - z]^2*tci[1, 1] - 2880*ep^4*x*Log[1 + x]*Log[1 - z]^2*tci[1, 1] - 2160*ep^4*Nc^2*x*Log[1 + x]*Log[1 - z]^2*tci[1, 1] + 2880*ep^4*x*Log[1 - z]^3*tci[1, 1] - 3120*ep^4*Nc^2*x*Log[1 - z]^3*tci[1, 1] + 1440*ep^2*x*Log[z]*tci[1, 1] + 4320*ep^2*Nc^2*x*Log[z]*tci[1, 1] - 11520*ep^3*x*Log[delta]*Log[z]*tci[1, 1] - 8640*ep^3*Nc^2*x*Log[delta]*Log[z]*tci[1, 1] + 34560*ep^4*x*Log[delta]^2*Log[z]*tci[1, 1] + 8640*ep^4*Nc^2*x*Log[delta]^2*Log[z]*tci[1, 1] + 2880*ep^3*x*Log[s]*Log[z]*tci[1, 1] - 4320*ep^3*Nc^2*x*Log[s]*Log[z]*tci[1, 1] - 11520*ep^4*x*Log[delta]*Log[s]*Log[z]*tci[1, 1] + 8640*ep^4*Nc^2*x*Log[delta]*Log[s]*Log[z]*tci[1, 1] + 2160*ep^4*Nc^2*x*Log[s]^2*Log[z]*tci[1, 1] + 5760*ep^3*Log[x]*Log[z]*tci[1, 1] + 2880*ep^3*x*Log[x]*Log[z]*tci[1, 1] - 23040*ep^4*Log[delta]*Log[x]*Log[z]*tci[1, 1] - 11520*ep^4*x*Log[delta]*Log[x]*Log[z]*tci[1, 1] - 5760*ep^3*Log[1 + x]*Log[z]*tci[1, 1] - 2880*ep^3*x*Log[1 + x]*Log[z]*tci[1, 1] - 1440*ep^3*Nc^2*x*Log[1 + x]*Log[z]*tci[1, 1] + 23040*ep^4*Log[delta]*Log[1 + x]*Log[z]*tci[1, 1] + 11520*ep^4*x*Log[delta]*Log[1 + x]*Log[z]*tci[1, 1] + 2880*ep^4*Nc^2*x*Log[delta]*Log[1 + x]*Log[z]*tci[1, 1] + 1440*ep^4*Nc^2*x*Log[s]*Log[1 + x]*Log[z]*tci[1, 1] - 720*ep^4*Nc^2*x*Log[1 + x]^2*Log[z]*tci[1, 1] - 10080*ep^3*Nc^2*x*Log[1 - z]*Log[z]*tci[1, 1] + 11520*ep^4*x*Log[delta]*Log[1 - z]*Log[z]*tci[1, 1] + 25920*ep^4*Nc^2*x*Log[delta]*Log[1 - z]*Log[z]*tci[1, 1] - 5760*ep^4*x*Log[s]*Log[1 - z]*Log[z]*tci[1, 1] + 7200*ep^4*Nc^2*x*Log[s]*Log[1 - z]*Log[z]*tci[1, 1] - 11520*ep^4*Log[x]*Log[1 - z]*Log[z]*tci[1, 1] - 5760*ep^4*x*Log[x]*Log[1 - z]*Log[z]*tci[1, 1] + 11520*ep^4*Log[1 + x]*Log[1 - z]*Log[z]*tci[1, 1] + 5760*ep^4*x*Log[1 + x]*Log[1 - z]*Log[z]*tci[1, 1] + 4320*ep^4*Nc^2*x*Log[1 + x]*Log[1 - z]*Log[z]*tci[1, 1] - 2880*ep^4*x*Log[1 - z]^2*Log[z]*tci[1, 1] + 2160*ep^4*Nc^2*x*Log[1 - z]^2*Log[z]*tci[1, 1] + 2880*ep^3*x*Log[z]^2*tci[1, 1] + 3600*ep^3*Nc^2*x*Log[z]^2*tci[1, 1] - 17280*ep^4*x*Log[delta]*Log[z]^2*tci[1, 1] - 7200*ep^4*Nc^2*x*Log[delta]*Log[z]^2*tci[1, 1] + 2880*ep^4*x*Log[s]*Log[z]^2*tci[1, 1] - 3600*ep^4*Nc^2*x*Log[s]*Log[z]^2*tci[1, 1] + 5760*ep^4*Log[x]*Log[z]^2*tci[1, 1] + 2880*ep^4*x*Log[x]*Log[z]^2*tci[1, 1] - 5760*ep^4*Log[1 + x]*Log[z]^2*tci[1, 1] - 2880*ep^4*x*Log[1 + x]*Log[z]^2*tci[1, 1] - 2160*ep^4*Nc^2*x*Log[1 + x]*Log[z]^2*tci[1, 1] - 2880*ep^4*x*Log[1 - z]*Log[z]^2*tci[1, 1] - 3600*ep^4*Nc^2*x*Log[1 - z]*Log[z]^2*tci[1, 1] + 2880*ep^4*x*Log[z]^3*tci[1, 1] + 720*ep^4*Nc^2*x*Log[z]^3*tci[1, 1] - 5760*ep^4*Nc^2*x*Log[1 - z]*PolyLog[2, 1 - z]*tci[1, 1] - 5760*ep^4*Nc^2*x*Log[1 - z]*PolyLog[2, z]*tci[1, 1] + 11520*ep^4*PolyLog[3, -x]*tci[1, 1] - 11520*ep^4*x*PolyLog[3, -x]*tci[1, 1] + 7200*ep^4*Nc^2*x*PolyLog[3, -x]*tci[1, 1] - 28800*ep^4*PolyLog[3, 1 + x]*tci[1, 1] - 40320*ep^4*x*PolyLog[3, 1 + x]*tci[1, 1] + 12960*ep^4*Nc^2*x*PolyLog[3, 1 + x]*tci[1, 1] + 5760*ep^4*Nc^2*x*PolyLog[3, 1 - z]*tci[1, 1] + 5760*ep^4*Nc^2*x*PolyLog[3, z]*tci[1, 1] + 2880*ep^2*tci[1, 1]^2 + 2880*ep^2*x*tci[1, 1]^2 + 17160*ep^2*Nc^2*x*tci[1, 1]^2 - 5760*ep^3*x*Log[delta]*tci[1, 1]^2 - 29760*ep^3*Nc^2*x*Log[delta]*tci[1, 1]^2 + 23040*ep^4*x*Log[delta]^2*tci[1, 1]^2 + 40800*ep^4*Nc^2*x*Log[delta]^2*tci[1, 1]^2 - 5760*ep^3*Log[s]*tci[1, 1]^2 - 2880*ep^3*x*Log[s]*tci[1, 1]^2 - 19440*ep^3*Nc^2*x*Log[s]*tci[1, 1]^2 - 11520*ep^4*x*Log[delta]*Log[s]*tci[1, 1]^2 + 18720*ep^4*Nc^2*x*Log[delta]*Log[s]*tci[1, 1]^2 + 5760*ep^4*Log[s]^2*tci[1, 1]^2 + 5760*ep^4*x*Log[s]^2*tci[1, 1]^2 + 14760*ep^4*Nc^2*x*Log[s]^2*tci[1, 1]^2 - 11520*ep^3*Log[x]*tci[1, 1]^2 - 14400*ep^3*x*Log[x]*tci[1, 1]^2 - 23040*ep^4*Log[delta]*Log[x]*tci[1, 1]^2 - 11520*ep^4*x*Log[delta]*Log[x]*tci[1, 1]^2 + 34560*ep^4*Log[s]*Log[x]*tci[1, 1]^2 + 34560*ep^4*x*Log[s]*Log[x]*tci[1, 1]^2 + 28800*ep^4*Log[x]^2*tci[1, 1]^2 + 24000*ep^4*x*Log[x]^2*tci[1, 1]^2 + 5760*ep^3*Log[1 + x]*tci[1, 1]^2 + 8640*ep^3*x*Log[1 + x]*tci[1, 1]^2 - 14400*ep^3*Nc^2*x*Log[1 + x]*tci[1, 1]^2 + 23040*ep^4*Log[delta]*Log[1 + x]*tci[1, 1]^2 + 11520*ep^4*x*Log[delta]*Log[1 + x]*tci[1, 1]^2 + 12960*ep^4*Nc^2*x*Log[delta]*Log[1 + x]*tci[1, 1]^2 - 23040*ep^4*Log[s]*Log[1 + x]*tci[1, 1]^2 - 23040*ep^4*x*Log[s]*Log[1 + x]*tci[1, 1]^2 + 22320*ep^4*Nc^2*x*Log[s]*Log[1 + x]*tci[1, 1]^2 - 35520*ep^4*Log[x]*Log[1 + x]*tci[1, 1]^2 - 36000*ep^4*x*Log[x]*Log[1 + x]*tci[1, 1]^2 + 6240*ep^4*Log[1 + x]^2*tci[1, 1]^2 + 6240*ep^4*x*Log[1 + x]^2*tci[1, 1]^2 + 7800*ep^4*Nc^2*x*Log[1 + x]^2*tci[1, 1]^2 + 11520*ep^4*Log[yt]^2*tci[1, 1]^2 + 5760*ep^4*x*Log[yt]^2*tci[1, 1]^2 + 2880*ep^3*x*Log[1 - z]*tci[1, 1]^2 - 16080*ep^3*Nc^2*x*Log[1 - z]*tci[1, 1]^2 + 43680*ep^4*Nc^2*x*Log[delta]*Log[1 - z]*tci[1, 1]^2 - 5760*ep^4*x*Log[s]*Log[1 - z]*tci[1, 1]^2 + 10320*ep^4*Nc^2*x*Log[s]*Log[1 - z]*tci[1, 1]^2 - 11520*ep^4*Log[x]*Log[1 - z]*tci[1, 1]^2 - 5760*ep^4*x*Log[x]*Log[1 - z]*tci[1, 1]^2 + 11520*ep^4*Log[1 + x]*Log[1 - z]*tci[1, 1]^2 + 5760*ep^4*x*Log[1 + x]*Log[1 - z]*tci[1, 1]^2 + 6960*ep^4*Nc^2*x*Log[1 + x]*Log[1 - z]*tci[1, 1]^2 - 5760*ep^4*x*Log[1 - z]^2*tci[1, 1]^2 + 10440*ep^4*Nc^2*x*Log[1 - z]^2*tci[1, 1]^2 + 2880*ep^3*x*Log[z]*tci[1, 1]^2 + 11040*ep^3*Nc^2*x*Log[z]*tci[1, 1]^2 - 23040*ep^4*x*Log[delta]*Log[z]*tci[1, 1]^2 - 28320*ep^4*Nc^2*x*Log[delta]*Log[z]*tci[1, 1]^2 + 5760*ep^4*x*Log[s]*Log[z]*tci[1, 1]^2 - 7920*ep^4*Nc^2*x*Log[s]*Log[z]*tci[1, 1]^2 + 11520*ep^4*Log[x]*Log[z]*tci[1, 1]^2 + 5760*ep^4*x*Log[x]*Log[z]*tci[1, 1]^2 - 11520*ep^4*Log[1 + x]*Log[z]*tci[1, 1]^2 - 5760*ep^4*x*Log[1 + x]*Log[z]*tci[1, 1]^2 - 5040*ep^4*Nc^2*x*Log[1 + x]*Log[z]*tci[1, 1]^2 - 17520*ep^4*Nc^2*x*Log[1 - z]*Log[z]*tci[1, 1]^2 + 5760*ep^4*x*Log[z]^2*tci[1, 1]^2 + 7320*ep^4*Nc^2*x*Log[z]^2*tci[1, 1]^2 + 5760*ep^3*tci[1, 1]^3 + 5760*ep^3*x*tci[1, 1]^3 + 14880*ep^3*Nc^2*x*tci[1, 1]^3 - 6240*ep^4*x*Log[delta]*tci[1, 1]^3 - 30240*ep^4*Nc^2*x*Log[delta]*tci[1, 1]^3 - 11520*ep^4*Log[s]*tci[1, 1]^3 - 8400*ep^4*x*Log[s]*tci[1, 1]^3 - 14640*ep^4*Nc^2*x*Log[s]*tci[1, 1]^3 - 17760*ep^4*Log[x]*tci[1, 1]^3 - 24240*ep^4*x*Log[x]*tci[1, 1]^3 + 11040*ep^4*Log[1 + x]*tci[1, 1]^3 + 16080*ep^4*x*Log[1 + x]*tci[1, 1]^3 - 11760*ep^4*Nc^2*x*Log[1 + x]*tci[1, 1]^3 - 960*ep^4*x*Log[yt]*tci[1, 1]^3 + 3120*ep^4*x*Log[1 - z]*tci[1, 1]^3 - 16080*ep^4*Nc^2*x*Log[1 - z]*tci[1, 1]^3 + 3120*ep^4*x*Log[z]*tci[1, 1]^3 + 13200*ep^4*Nc^2*x*Log[z]*tci[1, 1]^3 + 3360*ep^4*tci[1, 1]^4 + 6432*ep^4*x*tci[1, 1]^4 + 9635*ep^4*Nc^2*x*tci[1, 1]^4 - 7200*ep*Nc^2*x*tcr[1, 2] + 17280*ep^2*Nc^2*x*Log[delta]*tcr[1, 2] - 23040*ep^3*Nc^2*x*Log[delta]^2*tcr[1, 2] + 23040*ep^4*Nc^2*x*Log[delta]^3*tcr[1, 2] + 5760*ep^2*Nc^2*x*Log[s]*tcr[1, 2] - 11520*ep^3*Nc^2*x*Log[delta]*Log[s]*tcr[1, 2] + 11520*ep^4*Nc^2*x*Log[delta]^2*Log[s]*tcr[1, 2] - 2880*ep^3*Nc^2*x*Log[s]^2*tcr[1, 2] + 5760*ep^4*Nc^2*x*Log[delta]*Log[s]^2*tcr[1, 2] + 960*ep^4*Nc^2*x*Log[s]^3*tcr[1, 2] + 2880*ep^2*Nc^2*x*Log[1 + x]*tcr[1, 2] - 5760*ep^3*Nc^2*x*Log[delta]*Log[1 + x]*tcr[1, 2] + 5760*ep^4*Nc^2*x*Log[delta]^2*Log[1 + x]*tcr[1, 2] - 2880*ep^3*Nc^2*x*Log[s]*Log[1 + x]*tcr[1, 2] + 5760*ep^4*Nc^2*x*Log[delta]*Log[s]*Log[1 + x]*tcr[1, 2] + 1440*ep^4*Nc^2*x*Log[s]^2*Log[1 + x]*tcr[1, 2] + 1440*ep^4*Nc^2*x*Log[-x]*Log[1 + x]^2*tcr[1, 2] - 480*ep^4*Nc^2*x*Log[1 + x]^3*tcr[1, 2] + 8640*ep^2*Nc^2*x*Log[1 - z]*tcr[1, 2] - 23040*ep^3*Nc^2*x*Log[delta]*Log[1 - z]*tcr[1, 2] + 34560*ep^4*Nc^2*x*Log[delta]^2*Log[1 - z]*tcr[1, 2] - 5760*ep^3*Nc^2*x*Log[s]*Log[1 - z]*tcr[1, 2] + 11520*ep^4*Nc^2*x*Log[delta]*Log[s]*Log[1 - z]*tcr[1, 2] + 2880*ep^4*Nc^2*x*Log[s]^2*Log[1 - z]*tcr[1, 2] - 2880*ep^3*Nc^2*x*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 5760*ep^4*Nc^2*x*Log[delta]*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 2880*ep^4*Nc^2*x*Log[s]*Log[1 + x]*Log[1 - z]*tcr[1, 2] - 5760*ep^3*Nc^2*x*Log[1 - z]^2*tcr[1, 2] + 17280*ep^4*Nc^2*x*Log[delta]*Log[1 - z]^2*tcr[1, 2] + 2880*ep^4*Nc^2*x*Log[s]*Log[1 - z]^2*tcr[1, 2] + 1440*ep^4*Nc^2*x*Log[1 + x]*Log[1 - z]^2*tcr[1, 2] + 2880*ep^4*Nc^2*x*Log[1 - z]^3*tcr[1, 2] + 8640*ep^2*Nc^2*x*Log[z]*tcr[1, 2] - 23040*ep^3*Nc^2*x*Log[delta]*Log[z]*tcr[1, 2] + 34560*ep^4*Nc^2*x*Log[delta]^2*Log[z]*tcr[1, 2] - 5760*ep^3*Nc^2*x*Log[s]*Log[z]*tcr[1, 2] + 11520*ep^4*Nc^2*x*Log[delta]*Log[s]*Log[z]*tcr[1, 2] + 2880*ep^4*Nc^2*x*Log[s]^2*Log[z]*tcr[1, 2] - 2880*ep^3*Nc^2*x*Log[1 + x]*Log[z]*tcr[1, 2] + 5760*ep^4*Nc^2*x*Log[delta]*Log[1 + x]*Log[z]*tcr[1, 2] + 2880*ep^4*Nc^2*x*Log[s]*Log[1 + x]*Log[z]*tcr[1, 2] + 5760*ep^3*Nc^2*x*Log[1 - z]*Log[z]*tcr[1, 2] - 11520*ep^4*Nc^2*x*Log[delta]*Log[1 - z]*Log[z]*tcr[1, 2] - 5760*ep^4*Nc^2*x*Log[s]*Log[1 - z]*Log[z]*tcr[1, 2] - 2880*ep^4*Nc^2*x*Log[1 + x]*Log[1 - z]*Log[z]*tcr[1, 2] + 11520*ep^4*Nc^2*x*Log[1 - z]^2*Log[z]*tcr[1, 2] - 5760*ep^3*Nc^2*x*Log[z]^2*tcr[1, 2] + 17280*ep^4*Nc^2*x*Log[delta]*Log[z]^2*tcr[1, 2] + 2880*ep^4*Nc^2*x*Log[s]*Log[z]^2*tcr[1, 2] + 1440*ep^4*Nc^2*x*Log[1 + x]*Log[z]^2*tcr[1, 2] - 5760*ep^4*Nc^2*x*Log[1 - z]*Log[z]^2*tcr[1, 2] + 2880*ep^4*Nc^2*x*Log[z]^3*tcr[1, 2] + 17280*ep^4*Nc^2*x*Log[1 - z]*PolyLog[2, 1 - z]*tcr[1, 2] + 17280*ep^4*Nc^2*x*Log[1 - z]*PolyLog[2, z]*tcr[1, 2] - 2880*ep^4*Nc^2*x*PolyLog[3, 1 + x]*tcr[1, 2] - 17280*ep^4*Nc^2*x*PolyLog[3, 1 - z]*tcr[1, 2] - 17280*ep^4*Nc^2*x*PolyLog[3, z]*tcr[1, 2] - 2880*ep^2*x*tci[1, 1]*tcr[1, 2] - 20160*ep^2*Nc^2*x*tci[1, 1]*tcr[1, 2] + 23040*ep^3*x*Log[delta]*tci[1, 1]*tcr[1, 2] + 51840*ep^3*Nc^2*x*Log[delta]*tci[1, 1]*tcr[1, 2] - 69120*ep^4*x*Log[delta]^2*tci[1, 1]*tcr[1, 2] - 74880*ep^4*Nc^2*x*Log[delta]^2*tci[1, 1]*tcr[1, 2] - 5760*ep^3*x*Log[s]*tci[1, 1]*tcr[1, 2] + 14400*ep^3*Nc^2*x*Log[s]*tci[1, 1]*tcr[1, 2] + 23040*ep^4*x*Log[delta]*Log[s]*tci[1, 1]*tcr[1, 2] - 28800*ep^4*Nc^2*x*Log[delta]*Log[s]*tci[1, 1]*tcr[1, 2] - 7200*ep^4*Nc^2*x*Log[s]^2*tci[1, 1]*tcr[1, 2] - 11520*ep^3*Log[x]*tci[1, 1]*tcr[1, 2] - 5760*ep^3*x*Log[x]*tci[1, 1]*tcr[1, 2] + 46080*ep^4*Log[delta]*Log[x]*tci[1, 1]*tcr[1, 2] + 23040*ep^4*x*Log[delta]*Log[x]*tci[1, 1]*tcr[1, 2] + 11520*ep^3*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 5760*ep^3*x*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 8640*ep^3*Nc^2*x*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 46080*ep^4*Log[delta]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 23040*ep^4*x*Log[delta]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 17280*ep^4*Nc^2*x*Log[delta]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 8640*ep^4*Nc^2*x*Log[s]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 1440*ep^4*Nc^2*x*Log[1 + x]^2*tci[1, 1]*tcr[1, 2] + 25920*ep^3*Nc^2*x*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 23040*ep^4*x*Log[delta]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 74880*ep^4*Nc^2*x*Log[delta]*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 11520*ep^4*x*Log[s]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 14400*ep^4*Nc^2*x*Log[s]*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 23040*ep^4*Log[x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 11520*ep^4*x*Log[x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 23040*ep^4*Log[1 + x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 11520*ep^4*x*Log[1 + x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 8640*ep^4*Nc^2*x*Log[1 + x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 5760*ep^4*x*Log[1 - z]^2*tci[1, 1]*tcr[1, 2] - 18720*ep^4*Nc^2*x*Log[1 - z]^2*tci[1, 1]*tcr[1, 2] - 11520*ep^3*x*Log[z]*tci[1, 1]*tcr[1, 2] - 8640*ep^3*Nc^2*x*Log[z]*tci[1, 1]*tcr[1, 2] + 69120*ep^4*x*Log[delta]*Log[z]*tci[1, 1]*tcr[1, 2] + 17280*ep^4*Nc^2*x*Log[delta]*Log[z]*tci[1, 1]*tcr[1, 2] - 11520*ep^4*x*Log[s]*Log[z]*tci[1, 1]*tcr[1, 2] + 8640*ep^4*Nc^2*x*Log[s]*Log[z]*tci[1, 1]*tcr[1, 2] - 23040*ep^4*Log[x]*Log[z]*tci[1, 1]*tcr[1, 2] - 11520*ep^4*x*Log[x]*Log[z]*tci[1, 1]*tcr[1, 2] + 23040*ep^4*Log[1 + x]*Log[z]*tci[1, 1]*tcr[1, 2] + 11520*ep^4*x*Log[1 + x]*Log[z]*tci[1, 1]*tcr[1, 2] + 2880*ep^4*Nc^2*x*Log[1 + x]*Log[z]*tci[1, 1]*tcr[1, 2] + 11520*ep^4*x*Log[1 - z]*Log[z]*tci[1, 1]*tcr[1, 2] + 25920*ep^4*Nc^2*x*Log[1 - z]*Log[z]*tci[1, 1]*tcr[1, 2] - 17280*ep^4*x*Log[z]^2*tci[1, 1]*tcr[1, 2] - 7200*ep^4*Nc^2*x*Log[z]^2*tci[1, 1]*tcr[1, 2] - 5760*ep^3*x*tci[1, 1]^2*tcr[1, 2] - 29760*ep^3*Nc^2*x*tci[1, 1]^2*tcr[1, 2] + 46080*ep^4*x*Log[delta]*tci[1, 1]^2*tcr[1, 2] + 81600*ep^4*Nc^2*x*Log[delta]*tci[1, 1]^2*tcr[1, 2] - 11520*ep^4*x*Log[s]*tci[1, 1]^2*tcr[1, 2] + 18720*ep^4*Nc^2*x*Log[s]*tci[1, 1]^2*tcr[1, 2] - 23040*ep^4*Log[x]*tci[1, 1]^2*tcr[1, 2] - 11520*ep^4*x*Log[x]*tci[1, 1]^2*tcr[1, 2] + 23040*ep^4*Log[1 + x]*tci[1, 1]^2*tcr[1, 2] + 11520*ep^4*x*Log[1 + x]*tci[1, 1]^2*tcr[1, 2] + 12960*ep^4*Nc^2*x*Log[1 + x]*tci[1, 1]^2*tcr[1, 2] + 43680*ep^4*Nc^2*x*Log[1 - z]*tci[1, 1]^2*tcr[1, 2] - 23040*ep^4*x*Log[z]*tci[1, 1]^2*tcr[1, 2] - 28320*ep^4*Nc^2*x*Log[z]*tci[1, 1]^2*tcr[1, 2] - 6240*ep^4*x*tci[1, 1]^3*tcr[1, 2] - 30240*ep^4*Nc^2*x*tci[1, 1]^3*tcr[1, 2] + 8640*ep^2*Nc^2*x*tcr[1, 2]^2 - 23040*ep^3*Nc^2*x*Log[delta]*tcr[1, 2]^2 + 34560*ep^4*Nc^2*x*Log[delta]^2*tcr[1, 2]^2 - 5760*ep^3*Nc^2*x*Log[s]*tcr[1, 2]^2 + 11520*ep^4*Nc^2*x*Log[delta]*Log[s]*tcr[1, 2]^2 + 2880*ep^4*Nc^2*x*Log[s]^2*tcr[1, 2]^2 - 2880*ep^3*Nc^2*x*Log[1 + x]*tcr[1, 2]^2 + 5760*ep^4*Nc^2*x*Log[delta]*Log[1 + x]*tcr[1, 2]^2 + 2880*ep^4*Nc^2*x*Log[s]*Log[1 + x]*tcr[1, 2]^2 - 11520*ep^3*Nc^2*x*Log[1 - z]*tcr[1, 2]^2 + 34560*ep^4*Nc^2*x*Log[delta]*Log[1 - z]*tcr[1, 2]^2 + 5760*ep^4*Nc^2*x*Log[s]*Log[1 - z]*tcr[1, 2]^2 + 2880*ep^4*Nc^2*x*Log[1 + x]*Log[1 - z]*tcr[1, 2]^2 + 8640*ep^4*Nc^2*x*Log[1 - z]^2*tcr[1, 2]^2 - 11520*ep^3*Nc^2*x*Log[z]*tcr[1, 2]^2 + 34560*ep^4*Nc^2*x*Log[delta]*Log[z]*tcr[1, 2]^2 + 5760*ep^4*Nc^2*x*Log[s]*Log[z]*tcr[1, 2]^2 + 2880*ep^4*Nc^2*x*Log[1 + x]*Log[z]*tcr[1, 2]^2 - 5760*ep^4*Nc^2*x*Log[1 - z]*Log[z]*tcr[1, 2]^2 + 8640*ep^4*Nc^2*x*Log[z]^2*tcr[1, 2]^2 + 11520*ep^3*x*tci[1, 1]*tcr[1, 2]^2 + 25920*ep^3*Nc^2*x*tci[1, 1]*tcr[1, 2]^2 - 69120*ep^4*x*Log[delta]*tci[1, 1]*tcr[1, 2]^2 - 74880*ep^4*Nc^2*x*Log[delta]*tci[1, 1]*tcr[1, 2]^2 + 11520*ep^4*x*Log[s]*tci[1, 1]*tcr[1, 2]^2 - 14400*ep^4*Nc^2*x*Log[s]*tci[1, 1]*tcr[1, 2]^2 + 23040*ep^4*Log[x]*tci[1, 1]*tcr[1, 2]^2 + 11520*ep^4*x*Log[x]*tci[1, 1]*tcr[1, 2]^2 - 23040*ep^4*Log[1 + x]*tci[1, 1]*tcr[1, 2]^2 - 11520*ep^4*x*Log[1 + x]*tci[1, 1]*tcr[1, 2]^2 - 8640*ep^4*Nc^2*x*Log[1 + x]*tci[1, 1]*tcr[1, 2]^2 - 11520*ep^4*x*Log[1 - z]*tci[1, 1]*tcr[1, 2]^2 - 37440*ep^4*Nc^2*x*Log[1 - z]*tci[1, 1]*tcr[1, 2]^2 + 34560*ep^4*x*Log[z]*tci[1, 1]*tcr[1, 2]^2 + 8640*ep^4*Nc^2*x*Log[z]*tci[1, 1]*tcr[1, 2]^2 + 23040*ep^4*x*tci[1, 1]^2*tcr[1, 2]^2 + 40800*ep^4*Nc^2*x*tci[1, 1]^2*tcr[1, 2]^2 - 7680*ep^3*Nc^2*x*tcr[1, 2]^3 + 23040*ep^4*Nc^2*x*Log[delta]*tcr[1, 2]^3 + 3840*ep^4*Nc^2*x*Log[s]*tcr[1, 2]^3 + 1920*ep^4*Nc^2*x*Log[1 + x]*tcr[1, 2]^3 + 11520*ep^4*Nc^2*x*Log[1 - z]*tcr[1, 2]^3 + 11520*ep^4*Nc^2*x*Log[z]*tcr[1, 2]^3 - 23040*ep^4*x*tci[1, 1]*tcr[1, 2]^3 - 24960*ep^4*Nc^2*x*tci[1, 1]*tcr[1, 2]^3 + 5760*ep^4*Nc^2*x*tcr[1, 2]^4 + 720*ep^3*Log[1 + x]*PolyLog[2, 1 + x]*(-10*Nc^2*x + 4*ep*Nc^2*x*Log[delta] + 18*ep*Nc^2*x*Log[s] + 16*ep*Log[x] - 40*ep*x*Log[x] + 24*ep*x*Log[1 + x] + 9*ep*Nc^2*x*Log[1 + x] + 2*ep*Nc^2*x*Log[1 - z] + 2*ep*Nc^2*x*Log[z] + 48*ep*x*tci[1, 1] - 4*ep*Nc^2*x*tci[1, 1] + 4*ep*Nc^2*x*tcr[1, 2]) + 720*ep^3*PolyLog[2, -x]*(24*ep*(2 + x)*Log[x]^2 - 8*ep*Log[x]*(2*(2 + x)*Log[1 + x] - 3*(-2 + x)*tci[1, 1]) + tci[1, 1]*(10*Nc^2*x - 4*ep*Nc^2*x*Log[delta] - 18*ep*Nc^2*x*Log[s] - 2*ep*Nc^2*x*Log[1 - z] - 2*ep*Nc^2*x*Log[z] + 16*ep*tci[1, 1] - 16*ep*x*tci[1, 1] + 13*ep*Nc^2*x*tci[1, 1] - 4*ep*Nc^2*x*tcr[1, 2])) - 40200*ep^3*Nc^2*x*tcr[3, 3] + 32160*ep^4*Nc^2*x*Log[delta]*tcr[3, 3] + 64320*ep^4*Nc^2*x*Log[s]*tcr[3, 3] + 11520*ep^4*x*Log[x]*tcr[3, 3] + 11520*ep^4*Log[1 + x]*tcr[3, 3] + 32160*ep^4*Nc^2*x*Log[1 + x]*tcr[3, 3] + 16080*ep^4*Nc^2*x*Log[1 - z]*tcr[3, 3] + 16080*ep^4*Nc^2*x*Log[z]*tcr[3, 3] - 34560*ep^4*tci[1, 1]*tcr[3, 3] - 28800*ep^4*x*tci[1, 1]*tcr[3, 3] - 64320*ep^4*Nc^2*x*tci[1, 1]*tcr[3, 3] + 32160*ep^4*Nc^2*x*tcr[1, 2]*tcr[3, 3] - 14400*ep^3*Nc^2*x*Zeta[3] + 20160*ep^4*Nc^2*x*Log[delta]*Zeta[3] + 18720*ep^4*Nc^2*x*Log[s]*Zeta[3] + 11520*ep^4*Log[x]*Zeta[3] - 28800*ep^4*x*Log[x]*Zeta[3] - 28800*ep^4*Log[1 + x]*Zeta[3] - 5760*ep^4*x*Log[1 + x]*Zeta[3] + 12960*ep^4*Nc^2*x*Log[1 + x]*Zeta[3] + 2880*ep^4*Nc^2*x*Log[1 - z]*Zeta[3] + 2880*ep^4*Nc^2*x*Log[z]*Zeta[3] + 28800*ep^4*tci[1, 1]*Zeta[3] + 40320*ep^4*x*tci[1, 1]*Zeta[3] - 18720*ep^4*Nc^2*x*tci[1, 1]*Zeta[3] + 20160*ep^4*Nc^2*x*tcr[1, 2]*Zeta[3])/(720*ep^4*(1 + x)), (tci[1, 1]*(-96*ep^2*(1 + 2*x)*Log[delta]^3 - 6*Log[x] + 6*Log[1 + x] + 16*ep^2*Log[yt]^3 + 32*ep^2*x*Log[yt]^3 + 6*Log[1 - z] + 12*x*Log[1 - z] + 12*ep*Log[x]*Log[1 - z] - 12*ep*Log[1 + x]*Log[1 - z] - 12*ep*Log[1 - z]^2 - 24*ep*x*Log[1 - z]^2 - 12*ep^2*Log[x]*Log[1 - z]^2 + 12*ep^2*Log[1 + x]*Log[1 - z]^2 + 12*ep^2*Log[1 - z]^3 + 24*ep^2*x*Log[1 - z]^3 + 6*Log[z] + 12*x*Log[z] - 12*ep*Log[x]*Log[z] + 12*ep*Log[1 + x]*Log[z] + 24*ep^2*Log[x]*Log[1 - z]*Log[z] - 24*ep^2*Log[1 + x]*Log[1 - z]*Log[z] - 12*ep^2*Log[1 - z]^2*Log[z] - 24*ep^2*x*Log[1 - z]^2*Log[z] + 12*ep*Log[z]^2 + 24*ep*x*Log[z]^2 - 12*ep^2*Log[x]*Log[z]^2 + 12*ep^2*Log[1 + x]*Log[z]^2 - 12*ep^2*Log[1 - z]*Log[z]^2 - 24*ep^2*x*Log[1 - z]*Log[z]^2 + 12*ep^2*Log[z]^3 + 24*ep^2*x*Log[z]^3 - 24*x*tci[1, 1] - 12*ep*Log[x]*tci[1, 1] + 12*ep*Log[1 + x]*tci[1, 1] - 24*ep^2*Log[yt]^2*tci[1, 1] + 12*ep*Log[1 - z]*tci[1, 1] + 72*ep*x*Log[1 - z]*tci[1, 1] + 24*ep^2*Log[x]*Log[1 - z]*tci[1, 1] - 24*ep^2*Log[1 + x]*Log[1 - z]*tci[1, 1] - 24*ep^2*Log[1 - z]^2*tci[1, 1] - 96*ep^2*x*Log[1 - z]^2*tci[1, 1] + 12*ep*Log[z]*tci[1, 1] - 24*ep*x*Log[z]*tci[1, 1] - 24*ep^2*Log[x]*Log[z]*tci[1, 1] + 24*ep^2*Log[1 + x]*Log[z]*tci[1, 1] + 96*ep^2*x*Log[1 - z]*Log[z]*tci[1, 1] + 24*ep^2*Log[z]^2*tci[1, 1] - 48*ep*x*tci[1, 1]^2 - 13*ep^2*Log[x]*tci[1, 1]^2 + 13*ep^2*Log[1 + x]*tci[1, 1]^2 - 4*ep^2*Log[yt]*tci[1, 1]^2 - 8*ep^2*x*Log[yt]*tci[1, 1]^2 + 13*ep^2*Log[1 - z]*tci[1, 1]^2 + 122*ep^2*x*Log[1 - z]*tci[1, 1]^2 + 13*ep^2*Log[z]*tci[1, 1]^2 - 70*ep^2*x*Log[z]*tci[1, 1]^2 + 6*ep^2*tci[1, 1]^3 - 52*ep^2*x*tci[1, 1]^3 - 12*tcr[1, 2] - 24*x*tcr[1, 2] + 24*ep*Log[x]*tcr[1, 2] - 24*ep*Log[1 + x]*tcr[1, 2] - 48*ep^2*Log[x]*Log[1 - z]*tcr[1, 2] + 48*ep^2*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 24*ep^2*Log[1 - z]^2*tcr[1, 2] + 48*ep^2*x*Log[1 - z]^2*tcr[1, 2] - 48*ep*Log[z]*tcr[1, 2] - 96*ep*x*Log[z]*tcr[1, 2] + 48*ep^2*Log[x]*Log[z]*tcr[1, 2] - 48*ep^2*Log[1 + x]*Log[z]*tcr[1, 2] + 48*ep^2*Log[1 - z]*Log[z]*tcr[1, 2] + 96*ep^2*x*Log[1 - z]*Log[z]*tcr[1, 2] - 72*ep^2*Log[z]^2*tcr[1, 2] - 144*ep^2*x*Log[z]^2*tcr[1, 2] - 24*ep*tci[1, 1]*tcr[1, 2] + 48*ep*x*tci[1, 1]*tcr[1, 2] + 48*ep^2*Log[x]*tci[1, 1]*tcr[1, 2] - 48*ep^2*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 192*ep^2*x*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 96*ep^2*Log[z]*tci[1, 1]*tcr[1, 2] - 26*ep^2*tci[1, 1]^2*tcr[1, 2] + 140*ep^2*x*tci[1, 1]^2*tcr[1, 2] + 48*ep*tcr[1, 2]^2 + 96*ep*x*tcr[1, 2]^2 - 48*ep^2*Log[x]*tcr[1, 2]^2 + 48*ep^2*Log[1 + x]*tcr[1, 2]^2 - 48*ep^2*Log[1 - z]*tcr[1, 2]^2 - 96*ep^2*x*Log[1 - z]*tcr[1, 2]^2 + 144*ep^2*Log[z]*tcr[1, 2]^2 + 288*ep^2*x*Log[z]*tcr[1, 2]^2 + 96*ep^2*tci[1, 1]*tcr[1, 2]^2 - 96*ep^2*tcr[1, 2]^3 - 192*ep^2*x*tcr[1, 2]^3 + 48*ep*Log[delta]^2*(1 + 2*x + (ep + 2*ep*x)*Log[s] - ep*Log[x] + ep*Log[1 + x] - ep*Log[1 - z] - 2*ep*x*Log[1 - z] + 3*ep*Log[z] + 6*ep*x*Log[z] + 2*ep*tci[1, 1] - 6*ep*tcr[1, 2] - 12*ep*x*tcr[1, 2]) + (1 + 2*x)*Log[s]*(6 + 12*ep^2*Log[1 - z]^2 + 12*ep^2*Log[z]^2 + 12*ep*tci[1, 1] + 13*ep^2*tci[1, 1]^2 - 24*ep*tcr[1, 2] - 48*ep^2*tci[1, 1]*tcr[1, 2] + 48*ep^2*tcr[1, 2]^2 + 12*ep*Log[z]*(1 + 2*ep*tci[1, 1] - 4*ep*tcr[1, 2]) - 12*ep*Log[1 - z]*(1 + 2*ep*Log[z] + 2*ep*tci[1, 1] - 4*ep*tcr[1, 2])) + 2*Log[delta]*(-6 - 12*x - 12*ep*Log[1 + x] + 24*ep^2*Log[1 + x]*Log[1 - z] + 12*ep^2*Log[1 - z]^2 + 24*ep^2*x*Log[1 - z]^2 - 24*ep*Log[z] - 48*ep*x*Log[z] - 24*ep^2*Log[1 + x]*Log[z] + 24*ep^2*Log[1 - z]*Log[z] + 48*ep^2*x*Log[1 - z]*Log[z] - 36*ep^2*Log[z]^2 - 72*ep^2*x*Log[z]^2 - 12*ep*tci[1, 1] + 24*ep*x*tci[1, 1] - 24*ep^2*Log[1 + x]*tci[1, 1] - 96*ep^2*x*Log[1 - z]*tci[1, 1] - 48*ep^2*Log[z]*tci[1, 1] - 13*ep^2*tci[1, 1]^2 + 70*ep^2*x*tci[1, 1]^2 + 48*ep*tcr[1, 2] + 96*ep*x*tcr[1, 2] + 48*ep^2*Log[1 + x]*tcr[1, 2] - 48*ep^2*Log[1 - z]*tcr[1, 2] - 96*ep^2*x*Log[1 - z]*tcr[1, 2] + 144*ep^2*Log[z]*tcr[1, 2] + 288*ep^2*x*Log[z]*tcr[1, 2] + 96*ep^2*tci[1, 1]*tcr[1, 2] - 144*ep^2*tcr[1, 2]^2 - 288*ep^2*x*tcr[1, 2]^2 + 12*ep*(1 + 2*x)*Log[s]*(-1 + 2*ep*Log[1 - z] - 2*ep*Log[z] - 2*ep*tci[1, 1] + 4*ep*tcr[1, 2]) - 12*ep*Log[x]*(-1 + 2*ep*Log[1 - z] - 2*ep*Log[z] - 2*ep*tci[1, 1] + 4*ep*tcr[1, 2])) - 24*ep^2*tcr[3, 3] - 48*ep^2*x*tcr[3, 3]))/(3*ep^2*(1 + x)), (Nc*tci[1, 1]*(60 + 120*x - 132*ep*Log[delta] - 264*ep*x*Log[delta] + 144*ep^2*Log[delta]^2 + 288*ep^2*x*Log[delta]^2 - 96*ep^3*Log[delta]^3 - 192*ep^3*x*Log[delta]^3 - 54*ep*Log[s] - 108*ep*x*Log[s] + 120*ep^2*Log[delta]*Log[s] + 240*ep^2*x*Log[delta]*Log[s] - 144*ep^3*Log[delta]^2*Log[s] - 288*ep^3*x*Log[delta]^2*Log[s] + 24*ep^2*Log[s]^2 + 48*ep^2*x*Log[s]^2 - 48*ep^3*Log[delta]*Log[s]^2 - 96*ep^3*x*Log[delta]*Log[s]^2 - 8*ep^3*Log[s]^3 - 16*ep^3*x*Log[s]^3 - 18*ep*Log[x] - 24*ep*x*Log[x] + 24*ep^2*Log[delta]*Log[x] + 48*ep^2*x*Log[delta]*Log[x] - 48*ep^3*x*Log[delta]^2*Log[x] + 24*ep^2*Log[s]*Log[x] + 24*ep^2*x*Log[s]*Log[x] - 48*ep^3*Log[delta]*Log[s]*Log[x] - 48*ep^3*x*Log[delta]*Log[s]*Log[x] - 12*ep^3*Log[s]^2*Log[x] - 12*ep^3*x*Log[s]^2*Log[x] + 4*ep^3*Log[x]^3 + 4*ep^3*x*Log[x]^3 - 6*ep*Log[1 + x] - 24*ep*x*Log[1 + x] + 24*ep^2*Log[delta]*Log[1 + x] + 48*ep^2*x*Log[delta]*Log[1 + x] - 48*ep^3*Log[delta]^2*Log[1 + x] - 48*ep^3*x*Log[delta]^2*Log[1 + x] + 24*ep^2*x*Log[s]*Log[1 + x] - 48*ep^3*x*Log[delta]*Log[s]*Log[1 + x] - 12*ep^3*x*Log[s]^2*Log[1 + x] - 12*ep^3*Log[x]^2*Log[1 + x] - 12*ep^3*x*Log[x]^2*Log[1 + x] - 12*ep^3*x*Log[-x]*Log[1 + x]^2 + 4*ep^3*x*Log[1 + x]^3 - 16*ep^3*Log[yt]^3 - 32*ep^3*x*Log[yt]^3 - 78*ep*Log[1 - z] - 156*ep*x*Log[1 - z] + 192*ep^2*Log[delta]*Log[1 - z] + 384*ep^2*x*Log[delta]*Log[1 - z] - 240*ep^3*Log[delta]^2*Log[1 - z] - 480*ep^3*x*Log[delta]^2*Log[1 - z] + 60*ep^2*Log[s]*Log[1 - z] + 120*ep^2*x*Log[s]*Log[1 - z] - 144*ep^3*Log[delta]*Log[s]*Log[1 - z] - 288*ep^3*x*Log[delta]*Log[s]*Log[1 - z] - 24*ep^3*Log[s]^2*Log[1 - z] - 48*ep^3*x*Log[s]^2*Log[1 - z] + 12*ep^2*Log[x]*Log[1 - z] + 24*ep^2*x*Log[x]*Log[1 - z] - 48*ep^3*x*Log[delta]*Log[x]*Log[1 - z] - 24*ep^3*Log[s]*Log[x]*Log[1 - z] - 24*ep^3*x*Log[s]*Log[x]*Log[1 - z] + 12*ep^2*Log[1 + x]*Log[1 - z] + 24*ep^2*x*Log[1 + x]*Log[1 - z] - 48*ep^3*Log[delta]*Log[1 + x]*Log[1 - z] - 48*ep^3*x*Log[delta]*Log[1 + x]*Log[1 - z] - 24*ep^3*x*Log[s]*Log[1 + x]*Log[1 - z] + 60*ep^2*Log[1 - z]^2 + 120*ep^2*x*Log[1 - z]^2 - 168*ep^3*Log[delta]*Log[1 - z]^2 - 336*ep^3*x*Log[delta]*Log[1 - z]^2 - 36*ep^3*Log[s]*Log[1 - z]^2 - 72*ep^3*x*Log[s]*Log[1 - z]^2 - 12*ep^3*x*Log[x]*Log[1 - z]^2 - 12*ep^3*Log[1 + x]*Log[1 - z]^2 - 12*ep^3*x*Log[1 + x]*Log[1 - z]^2 - 36*ep^3*Log[1 - z]^3 - 72*ep^3*x*Log[1 - z]^3 + 42*ep*Log[z] + 84*ep*x*Log[z] - 48*ep^2*Log[delta]*Log[z] - 96*ep^2*x*Log[delta]*Log[z] - 48*ep^3*Log[delta]^2*Log[z] - 96*ep^3*x*Log[delta]^2*Log[z] - 60*ep^2*Log[s]*Log[z] - 120*ep^2*x*Log[s]*Log[z] + 144*ep^3*Log[delta]*Log[s]*Log[z] + 288*ep^3*x*Log[delta]*Log[s]*Log[z] + 24*ep^3*Log[s]^2*Log[z] + 48*ep^3*x*Log[s]^2*Log[z] - 12*ep^2*Log[x]*Log[z] - 24*ep^2*x*Log[x]*Log[z] + 48*ep^3*x*Log[delta]*Log[x]*Log[z] + 24*ep^3*Log[s]*Log[x]*Log[z] + 24*ep^3*x*Log[s]*Log[x]*Log[z] - 12*ep^2*Log[1 + x]*Log[z] - 24*ep^2*x*Log[1 + x]*Log[z] + 48*ep^3*Log[delta]*Log[1 + x]*Log[z] + 48*ep^3*x*Log[delta]*Log[1 + x]*Log[z] + 24*ep^3*x*Log[s]*Log[1 + x]*Log[z] - 72*ep^2*Log[1 - z]*Log[z] - 144*ep^2*x*Log[1 - z]*Log[z] + 144*ep^3*Log[delta]*Log[1 - z]*Log[z] + 288*ep^3*x*Log[delta]*Log[1 - z]*Log[z] + 72*ep^3*Log[s]*Log[1 - z]*Log[z] + 144*ep^3*x*Log[s]*Log[1 - z]*Log[z] + 24*ep^3*x*Log[x]*Log[1 - z]*Log[z] + 24*ep^3*Log[1 + x]*Log[1 - z]*Log[z] + 24*ep^3*x*Log[1 + x]*Log[1 - z]*Log[z] + 48*ep^3*Log[1 - z]^2*Log[z] + 96*ep^3*x*Log[1 - z]^2*Log[z] + 12*ep^2*Log[z]^2 + 24*ep^2*x*Log[z]^2 + 24*ep^3*Log[delta]*Log[z]^2 + 48*ep^3*x*Log[delta]*Log[z]^2 - 36*ep^3*Log[s]*Log[z]^2 - 72*ep^3*x*Log[s]*Log[z]^2 - 12*ep^3*x*Log[x]*Log[z]^2 - 12*ep^3*Log[1 + x]*Log[z]^2 - 12*ep^3*x*Log[1 + x]*Log[z]^2 - 24*ep^3*Log[1 - z]*Log[z]^2 - 48*ep^3*x*Log[1 - z]*Log[z]^2 - 4*ep^3*Log[z]^3 - 8*ep^3*x*Log[z]^3 - 24*ep^3*x*Log[1 + x]*PolyLog[2, 1 + x] - 24*ep^3*Log[1 - z]*PolyLog[2, 1 - z] - 48*ep^3*x*Log[1 - z]*PolyLog[2, 1 - z] - 24*ep^3*Log[1 - z]*PolyLog[2, z] - 48*ep^3*x*Log[1 - z]*PolyLog[2, z] + 24*ep^3*PolyLog[3, -x] + 24*ep^3*x*PolyLog[3, -x] + 24*ep^3*x*PolyLog[3, 1 + x] + 24*ep^3*PolyLog[3, 1 - z] + 48*ep^3*x*PolyLog[3, 1 - z] + 24*ep^3*PolyLog[3, z] + 48*ep^3*x*PolyLog[3, z] + 144*ep*tci[1, 1] + 276*ep*x*tci[1, 1] - 360*ep^2*Log[delta]*tci[1, 1] - 720*ep^2*x*Log[delta]*tci[1, 1] + 480*ep^3*Log[delta]^2*tci[1, 1] + 1008*ep^3*x*Log[delta]^2*tci[1, 1] - 108*ep^2*Log[s]*tci[1, 1] - 192*ep^2*x*Log[s]*tci[1, 1] + 240*ep^3*Log[delta]*Log[s]*tci[1, 1] + 432*ep^3*x*Log[delta]*Log[s]*tci[1, 1] + 48*ep^3*Log[s]^2*tci[1, 1] + 84*ep^3*x*Log[s]^2*tci[1, 1] - 36*ep^2*Log[x]*tci[1, 1] - 48*ep^2*x*Log[x]*tci[1, 1] + 48*ep^3*Log[delta]*Log[x]*tci[1, 1] + 96*ep^3*x*Log[delta]*Log[x]*tci[1, 1] + 48*ep^3*Log[s]*Log[x]*tci[1, 1] + 48*ep^3*x*Log[s]*Log[x]*tci[1, 1] - 12*ep^2*Log[1 + x]*tci[1, 1] - 48*ep^2*x*Log[1 + x]*tci[1, 1] + 48*ep^3*Log[delta]*Log[1 + x]*tci[1, 1] + 96*ep^3*x*Log[delta]*Log[1 + x]*tci[1, 1] + 48*ep^3*x*Log[s]*Log[1 + x]*tci[1, 1] + 12*ep^3*x*Log[1 + x]^2*tci[1, 1] + 24*ep^3*Log[yt]^2*tci[1, 1] - 204*ep^2*Log[1 - z]*tci[1, 1] - 408*ep^2*x*Log[1 - z]*tci[1, 1] + 576*ep^3*Log[delta]*Log[1 - z]*tci[1, 1] + 1200*ep^3*x*Log[delta]*Log[1 - z]*tci[1, 1] + 120*ep^3*Log[s]*Log[1 - z]*tci[1, 1] + 216*ep^3*x*Log[s]*Log[1 - z]*tci[1, 1] + 24*ep^3*Log[x]*Log[1 - z]*tci[1, 1] + 48*ep^3*x*Log[x]*Log[1 - z]*tci[1, 1] + 24*ep^3*Log[1 + x]*Log[1 - z]*tci[1, 1] + 48*ep^3*x*Log[1 + x]*Log[1 - z]*tci[1, 1] + 168*ep^3*Log[1 - z]^2*tci[1, 1] + 348*ep^3*x*Log[1 - z]^2*tci[1, 1] + 156*ep^2*Log[z]*tci[1, 1] + 312*ep^2*x*Log[z]*tci[1, 1] - 384*ep^3*Log[delta]*Log[z]*tci[1, 1] - 816*ep^3*x*Log[delta]*Log[z]*tci[1, 1] - 120*ep^3*Log[s]*Log[z]*tci[1, 1] - 216*ep^3*x*Log[s]*Log[z]*tci[1, 1] - 24*ep^3*Log[x]*Log[z]*tci[1, 1] - 48*ep^3*x*Log[x]*Log[z]*tci[1, 1] - 24*ep^3*Log[1 + x]*Log[z]*tci[1, 1] - 48*ep^3*x*Log[1 + x]*Log[z]*tci[1, 1] - 264*ep^3*Log[1 - z]*Log[z]*tci[1, 1] - 552*ep^3*x*Log[1 - z]*Log[z]*tci[1, 1] + 96*ep^3*Log[z]^2*tci[1, 1] + 204*ep^3*x*Log[z]^2*tci[1, 1] + 192*ep^2*tci[1, 1]^2 + 360*ep^2*x*tci[1, 1]^2 - 510*ep^3*Log[delta]*tci[1, 1]^2 - 1020*ep^3*x*Log[delta]*tci[1, 1]^2 - 129*ep^3*Log[s]*tci[1, 1]^2 - 210*ep^3*x*Log[s]*tci[1, 1]^2 - 51*ep^3*Log[x]*tci[1, 1]^2 - 64*ep^3*x*Log[x]*tci[1, 1]^2 - ep^3*Log[1 + x]*tci[1, 1]^2 - 40*ep^3*x*Log[1 + x]*tci[1, 1]^2 + 4*ep^3*Log[yt]*tci[1, 1]^2 + 8*ep^3*x*Log[yt]*tci[1, 1]^2 - 285*ep^3*Log[1 - z]*tci[1, 1]^2 - 570*ep^3*x*Log[1 - z]*tci[1, 1]^2 + 243*ep^3*Log[z]*tci[1, 1]^2 + 486*ep^3*x*Log[z]*tci[1, 1]^2 + 174*ep^3*tci[1, 1]^3 + 330*ep^3*x*tci[1, 1]^3 - 24*ep^3*PolyLog[2, -x]*((1 + x)*Log[x] - x*tci[1, 1]) - 132*ep*tcr[1, 2] - 264*ep*x*tcr[1, 2] + 288*ep^2*Log[delta]*tcr[1, 2] + 576*ep^2*x*Log[delta]*tcr[1, 2] - 288*ep^3*Log[delta]^2*tcr[1, 2] - 576*ep^3*x*Log[delta]^2*tcr[1, 2] + 120*ep^2*Log[s]*tcr[1, 2] + 240*ep^2*x*Log[s]*tcr[1, 2] - 288*ep^3*Log[delta]*Log[s]*tcr[1, 2] - 576*ep^3*x*Log[delta]*Log[s]*tcr[1, 2] - 48*ep^3*Log[s]^2*tcr[1, 2] - 96*ep^3*x*Log[s]^2*tcr[1, 2] + 24*ep^2*Log[x]*tcr[1, 2] + 48*ep^2*x*Log[x]*tcr[1, 2] - 96*ep^3*x*Log[delta]*Log[x]*tcr[1, 2] - 48*ep^3*Log[s]*Log[x]*tcr[1, 2] - 48*ep^3*x*Log[s]*Log[x]*tcr[1, 2] + 24*ep^2*Log[1 + x]*tcr[1, 2] + 48*ep^2*x*Log[1 + x]*tcr[1, 2] - 96*ep^3*Log[delta]*Log[1 + x]*tcr[1, 2] - 96*ep^3*x*Log[delta]*Log[1 + x]*tcr[1, 2] - 48*ep^3*x*Log[s]*Log[1 + x]*tcr[1, 2] + 192*ep^2*Log[1 - z]*tcr[1, 2] + 384*ep^2*x*Log[1 - z]*tcr[1, 2] - 480*ep^3*Log[delta]*Log[1 - z]*tcr[1, 2] - 960*ep^3*x*Log[delta]*Log[1 - z]*tcr[1, 2] - 144*ep^3*Log[s]*Log[1 - z]*tcr[1, 2] - 288*ep^3*x*Log[s]*Log[1 - z]*tcr[1, 2] - 48*ep^3*x*Log[x]*Log[1 - z]*tcr[1, 2] - 48*ep^3*Log[1 + x]*Log[1 - z]*tcr[1, 2] - 48*ep^3*x*Log[1 + x]*Log[1 - z]*tcr[1, 2] - 168*ep^3*Log[1 - z]^2*tcr[1, 2] - 336*ep^3*x*Log[1 - z]^2*tcr[1, 2] - 48*ep^2*Log[z]*tcr[1, 2] - 96*ep^2*x*Log[z]*tcr[1, 2] - 96*ep^3*Log[delta]*Log[z]*tcr[1, 2] - 192*ep^3*x*Log[delta]*Log[z]*tcr[1, 2] + 144*ep^3*Log[s]*Log[z]*tcr[1, 2] + 288*ep^3*x*Log[s]*Log[z]*tcr[1, 2] + 48*ep^3*x*Log[x]*Log[z]*tcr[1, 2] + 48*ep^3*Log[1 + x]*Log[z]*tcr[1, 2] + 48*ep^3*x*Log[1 + x]*Log[z]*tcr[1, 2] + 144*ep^3*Log[1 - z]*Log[z]*tcr[1, 2] + 288*ep^3*x*Log[1 - z]*Log[z]*tcr[1, 2] + 24*ep^3*Log[z]^2*tcr[1, 2] + 48*ep^3*x*Log[z]^2*tcr[1, 2] - 360*ep^2*tci[1, 1]*tcr[1, 2] - 720*ep^2*x*tci[1, 1]*tcr[1, 2] + 960*ep^3*Log[delta]*tci[1, 1]*tcr[1, 2] + 2016*ep^3*x*Log[delta]*tci[1, 1]*tcr[1, 2] + 240*ep^3*Log[s]*tci[1, 1]*tcr[1, 2] + 432*ep^3*x*Log[s]*tci[1, 1]*tcr[1, 2] + 48*ep^3*Log[x]*tci[1, 1]*tcr[1, 2] + 96*ep^3*x*Log[x]*tci[1, 1]*tcr[1, 2] + 48*ep^3*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 96*ep^3*x*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 576*ep^3*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 1200*ep^3*x*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 384*ep^3*Log[z]*tci[1, 1]*tcr[1, 2] - 816*ep^3*x*Log[z]*tci[1, 1]*tcr[1, 2] - 510*ep^3*tci[1, 1]^2*tcr[1, 2] - 1020*ep^3*x*tci[1, 1]^2*tcr[1, 2] + 144*ep^2*tcr[1, 2]^2 + 288*ep^2*x*tcr[1, 2]^2 - 288*ep^3*Log[delta]*tcr[1, 2]^2 - 576*ep^3*x*Log[delta]*tcr[1, 2]^2 - 144*ep^3*Log[s]*tcr[1, 2]^2 - 288*ep^3*x*Log[s]*tcr[1, 2]^2 - 48*ep^3*x*Log[x]*tcr[1, 2]^2 - 48*ep^3*Log[1 + x]*tcr[1, 2]^2 - 48*ep^3*x*Log[1 + x]*tcr[1, 2]^2 - 240*ep^3*Log[1 - z]*tcr[1, 2]^2 - 480*ep^3*x*Log[1 - z]*tcr[1, 2]^2 - 48*ep^3*Log[z]*tcr[1, 2]^2 - 96*ep^3*x*Log[z]*tcr[1, 2]^2 + 480*ep^3*tci[1, 1]*tcr[1, 2]^2 + 1008*ep^3*x*tci[1, 1]*tcr[1, 2]^2 - 96*ep^3*tcr[1, 2]^3 - 192*ep^3*x*tcr[1, 2]^3 - 268*ep^3*tcr[3, 3] - 512*ep^3*x*tcr[3, 3] - 24*ep^3*Zeta[3] - 72*ep^3*x*Zeta[3]))/(6*ep^3*(1 + x)), (Nc*tci[1, 1]*(30 + 60*x - 84*ep*Log[delta] - 168*ep*x*Log[delta] + 144*ep^2*Log[delta]^2 + 288*ep^2*x*Log[delta]^2 - 192*ep^3*Log[delta]^3 - 384*ep^3*x*Log[delta]^3 - 18*ep*Log[s] - 36*ep*x*Log[s] + 24*ep^2*Log[delta]*Log[s] + 48*ep^2*x*Log[delta]*Log[s] + 12*ep^2*Log[s]^2 + 24*ep^2*x*Log[s]^2 - 24*ep^3*Log[delta]*Log[s]^2 - 48*ep^3*x*Log[delta]*Log[s]^2 - 4*ep^3*Log[s]^3 - 8*ep^3*x*Log[s]^3 - 6*ep*Log[x] - 12*ep*x*Log[x] + 24*ep^2*x*Log[delta]*Log[x] + 24*ep^3*Log[delta]^2*Log[x] - 24*ep^3*x*Log[delta]^2*Log[x] + 12*ep^2*Log[s]*Log[x] + 12*ep^2*x*Log[s]*Log[x] - 24*ep^3*Log[delta]*Log[s]*Log[x] - 24*ep^3*x*Log[delta]*Log[s]*Log[x] - 6*ep^3*Log[s]^2*Log[x] - 6*ep^3*x*Log[s]^2*Log[x] + 2*ep^3*Log[x]^3 + 2*ep^3*x*Log[x]^3 - 6*ep*Log[1 + x] - 12*ep*x*Log[1 + x] + 24*ep^2*Log[delta]*Log[1 + x] + 24*ep^2*x*Log[delta]*Log[1 + x] - 48*ep^3*Log[delta]^2*Log[1 + x] - 24*ep^3*x*Log[delta]^2*Log[1 + x] + 12*ep^2*x*Log[s]*Log[1 + x] - 24*ep^3*x*Log[delta]*Log[s]*Log[1 + x] - 6*ep^3*x*Log[s]^2*Log[1 + x] - 6*ep^3*Log[x]^2*Log[1 + x] - 6*ep^3*x*Log[x]^2*Log[1 + x] - 6*ep^3*x*Log[-x]*Log[1 + x]^2 + 2*ep^3*x*Log[1 + x]^3 + 16*ep^3*Log[yt]^3 + 32*ep^3*x*Log[yt]^3 - 30*ep*Log[1 - z] - 60*ep*x*Log[1 - z] + 96*ep^2*Log[delta]*Log[1 - z] + 192*ep^2*x*Log[delta]*Log[1 - z] - 192*ep^3*Log[delta]^2*Log[1 - z] - 384*ep^3*x*Log[delta]^2*Log[1 - z] + 12*ep^2*Log[s]*Log[1 - z] + 24*ep^2*x*Log[s]*Log[1 - z] - 12*ep^3*Log[s]^2*Log[1 - z] - 24*ep^3*x*Log[s]^2*Log[1 - z] + 12*ep^2*x*Log[x]*Log[1 - z] + 24*ep^3*Log[delta]*Log[x]*Log[1 - z] - 24*ep^3*x*Log[delta]*Log[x]*Log[1 - z] - 12*ep^3*Log[s]*Log[x]*Log[1 - z] - 12*ep^3*x*Log[s]*Log[x]*Log[1 - z] + 12*ep^2*Log[1 + x]*Log[1 - z] + 12*ep^2*x*Log[1 + x]*Log[1 - z] - 48*ep^3*Log[delta]*Log[1 + x]*Log[1 - z] - 24*ep^3*x*Log[delta]*Log[1 + x]*Log[1 - z] - 12*ep^3*x*Log[s]*Log[1 + x]*Log[1 - z] + 12*ep^2*Log[1 - z]^2 + 24*ep^2*x*Log[1 - z]^2 - 48*ep^3*Log[delta]*Log[1 - z]^2 - 96*ep^3*x*Log[delta]*Log[1 - z]^2 + 6*ep^3*Log[x]*Log[1 - z]^2 - 6*ep^3*x*Log[x]*Log[1 - z]^2 - 12*ep^3*Log[1 + x]*Log[1 - z]^2 - 6*ep^3*x*Log[1 + x]*Log[1 - z]^2 + 30*ep*Log[z] + 60*ep*x*Log[z] - 96*ep^2*Log[delta]*Log[z] - 192*ep^2*x*Log[delta]*Log[z] + 192*ep^3*Log[delta]^2*Log[z] + 384*ep^3*x*Log[delta]^2*Log[z] - 12*ep^2*Log[s]*Log[z] - 24*ep^2*x*Log[s]*Log[z] + 12*ep^3*Log[s]^2*Log[z] + 24*ep^3*x*Log[s]^2*Log[z] - 12*ep^2*x*Log[x]*Log[z] - 24*ep^3*Log[delta]*Log[x]*Log[z] + 24*ep^3*x*Log[delta]*Log[x]*Log[z] + 12*ep^3*Log[s]*Log[x]*Log[z] + 12*ep^3*x*Log[s]*Log[x]*Log[z] - 12*ep^2*Log[1 + x]*Log[z] - 12*ep^2*x*Log[1 + x]*Log[z] + 48*ep^3*Log[delta]*Log[1 + x]*Log[z] + 24*ep^3*x*Log[delta]*Log[1 + x]*Log[z] + 12*ep^3*x*Log[s]*Log[1 + x]*Log[z] - 36*ep^2*Log[1 - z]*Log[z] - 72*ep^2*x*Log[1 - z]*Log[z] + 144*ep^3*Log[delta]*Log[1 - z]*Log[z] + 288*ep^3*x*Log[delta]*Log[1 - z]*Log[z] - 12*ep^3*Log[x]*Log[1 - z]*Log[z] + 12*ep^3*x*Log[x]*Log[1 - z]*Log[z] + 24*ep^3*Log[1 + x]*Log[1 - z]*Log[z] + 12*ep^3*x*Log[1 + x]*Log[1 - z]*Log[z] + 6*ep^3*Log[1 - z]^2*Log[z] + 12*ep^3*x*Log[1 - z]^2*Log[z] + 24*ep^2*Log[z]^2 + 48*ep^2*x*Log[z]^2 - 96*ep^3*Log[delta]*Log[z]^2 - 192*ep^3*x*Log[delta]*Log[z]^2 + 6*ep^3*Log[x]*Log[z]^2 - 6*ep^3*x*Log[x]*Log[z]^2 - 12*ep^3*Log[1 + x]*Log[z]^2 - 6*ep^3*x*Log[1 + x]*Log[z]^2 - 30*ep^3*Log[1 - z]*Log[z]^2 - 60*ep^3*x*Log[1 - z]*Log[z]^2 + 16*ep^3*Log[z]^3 + 32*ep^3*x*Log[z]^3 - 12*ep^3*x*Log[1 + x]*PolyLog[2, 1 + x] - 12*ep^3*Log[1 - z]*PolyLog[2, 1 - z] - 24*ep^3*x*Log[1 - z]*PolyLog[2, 1 - z] - 12*ep^3*Log[1 - z]*PolyLog[2, z] - 24*ep^3*x*Log[1 - z]*PolyLog[2, z] + 12*ep^3*PolyLog[3, -x] + 12*ep^3*x*PolyLog[3, -x] + 12*ep^3*x*PolyLog[3, 1 + x] + 12*ep^3*PolyLog[3, 1 - z] + 24*ep^3*x*PolyLog[3, 1 - z] + 12*ep^3*PolyLog[3, z] + 24*ep^3*x*PolyLog[3, z] + 42*ep*tci[1, 1] + 84*ep*x*tci[1, 1] - 96*ep^2*Log[delta]*tci[1, 1] - 216*ep^2*x*Log[delta]*tci[1, 1] + 144*ep^3*Log[delta]^2*tci[1, 1] + 360*ep^3*x*Log[delta]^2*tci[1, 1] - 36*ep^2*Log[s]*tci[1, 1] - 60*ep^2*x*Log[s]*tci[1, 1] + 48*ep^3*Log[delta]*Log[s]*tci[1, 1] + 72*ep^3*x*Log[delta]*Log[s]*tci[1, 1] + 24*ep^3*Log[s]^2*tci[1, 1] + 42*ep^3*x*Log[s]^2*tci[1, 1] - 12*ep^2*Log[x]*tci[1, 1] - 24*ep^2*x*Log[x]*tci[1, 1] + 48*ep^3*x*Log[delta]*Log[x]*tci[1, 1] + 24*ep^3*Log[s]*Log[x]*tci[1, 1] + 24*ep^3*x*Log[s]*Log[x]*tci[1, 1] - 12*ep^2*Log[1 + x]*tci[1, 1] - 24*ep^2*x*Log[1 + x]*tci[1, 1] + 48*ep^3*Log[delta]*Log[1 + x]*tci[1, 1] + 48*ep^3*x*Log[delta]*Log[1 + x]*tci[1, 1] + 24*ep^3*x*Log[s]*Log[1 + x]*tci[1, 1] + 6*ep^3*x*Log[1 + x]^2*tci[1, 1] + 24*ep^3*Log[yt]^2*tci[1, 1] - 24*ep^2*Log[1 - z]*tci[1, 1] - 60*ep^2*x*Log[1 - z]*tci[1, 1] + 48*ep^3*Log[delta]*Log[1 - z]*tci[1, 1] + 168*ep^3*x*Log[delta]*Log[1 - z]*tci[1, 1] + 24*ep^3*Log[s]*Log[1 - z]*tci[1, 1] + 36*ep^3*x*Log[s]*Log[1 - z]*tci[1, 1] + 24*ep^3*x*Log[x]*Log[1 - z]*tci[1, 1] + 24*ep^3*Log[1 + x]*Log[1 - z]*tci[1, 1] + 24*ep^3*x*Log[1 + x]*Log[1 - z]*tci[1, 1] - 12*ep^3*Log[1 - z]^2*tci[1, 1] - 6*ep^3*x*Log[1 - z]^2*tci[1, 1] + 36*ep^2*Log[z]*tci[1, 1] + 84*ep^2*x*Log[z]*tci[1, 1] - 96*ep^3*Log[delta]*Log[z]*tci[1, 1] - 264*ep^3*x*Log[delta]*Log[z]*tci[1, 1] - 24*ep^3*Log[s]*Log[z]*tci[1, 1] - 36*ep^3*x*Log[s]*Log[z]*tci[1, 1] - 24*ep^3*x*Log[x]*Log[z]*tci[1, 1] - 24*ep^3*Log[1 + x]*Log[z]*tci[1, 1] - 24*ep^3*x*Log[1 + x]*Log[z]*tci[1, 1] - 12*ep^3*Log[1 - z]*Log[z]*tci[1, 1] - 60*ep^3*x*Log[1 - z]*Log[z]*tci[1, 1] + 24*ep^3*Log[z]^2*tci[1, 1] + 66*ep^3*x*Log[z]^2*tci[1, 1] + 36*ep^2*tci[1, 1]^2 + 72*ep^2*x*tci[1, 1]^2 - 54*ep^3*Log[delta]*tci[1, 1]^2 - 156*ep^3*x*Log[delta]*tci[1, 1]^2 - 45*ep^3*Log[s]*tci[1, 1]^2 - 66*ep^3*x*Log[s]*tci[1, 1]^2 - 19*ep^3*Log[x]*tci[1, 1]^2 - 32*ep^3*x*Log[x]*tci[1, 1]^2 - 7*ep^3*Log[1 + x]*tci[1, 1]^2 - 20*ep^3*x*Log[1 + x]*tci[1, 1]^2 - 4*ep^3*Log[yt]*tci[1, 1]^2 - 8*ep^3*x*Log[yt]*tci[1, 1]^2 - 3*ep^3*Log[1 - z]*tci[1, 1]^2 - 30*ep^3*x*Log[1 - z]*tci[1, 1]^2 + 21*ep^3*Log[z]*tci[1, 1]^2 + 66*ep^3*x*Log[z]*tci[1, 1]^2 + 19*ep^3*tci[1, 1]^3 + 48*ep^3*x*tci[1, 1]^3 - 12*ep^3*PolyLog[2, -x]*((1 + x)*Log[x] - x*tci[1, 1]) - 84*ep*tcr[1, 2] - 168*ep*x*tcr[1, 2] + 288*ep^2*Log[delta]*tcr[1, 2] + 576*ep^2*x*Log[delta]*tcr[1, 2] - 576*ep^3*Log[delta]^2*tcr[1, 2] - 1152*ep^3*x*Log[delta]^2*tcr[1, 2] + 24*ep^2*Log[s]*tcr[1, 2] + 48*ep^2*x*Log[s]*tcr[1, 2] - 24*ep^3*Log[s]^2*tcr[1, 2] - 48*ep^3*x*Log[s]^2*tcr[1, 2] + 24*ep^2*x*Log[x]*tcr[1, 2] + 48*ep^3*Log[delta]*Log[x]*tcr[1, 2] - 48*ep^3*x*Log[delta]*Log[x]*tcr[1, 2] - 24*ep^3*Log[s]*Log[x]*tcr[1, 2] - 24*ep^3*x*Log[s]*Log[x]*tcr[1, 2] + 24*ep^2*Log[1 + x]*tcr[1, 2] + 24*ep^2*x*Log[1 + x]*tcr[1, 2] - 96*ep^3*Log[delta]*Log[1 + x]*tcr[1, 2] - 48*ep^3*x*Log[delta]*Log[1 + x]*tcr[1, 2] - 24*ep^3*x*Log[s]*Log[1 + x]*tcr[1, 2] + 96*ep^2*Log[1 - z]*tcr[1, 2] + 192*ep^2*x*Log[1 - z]*tcr[1, 2] - 384*ep^3*Log[delta]*Log[1 - z]*tcr[1, 2] - 768*ep^3*x*Log[delta]*Log[1 - z]*tcr[1, 2] + 24*ep^3*Log[x]*Log[1 - z]*tcr[1, 2] - 24*ep^3*x*Log[x]*Log[1 - z]*tcr[1, 2] - 48*ep^3*Log[1 + x]*Log[1 - z]*tcr[1, 2] - 24*ep^3*x*Log[1 + x]*Log[1 - z]*tcr[1, 2] - 48*ep^3*Log[1 - z]^2*tcr[1, 2] - 96*ep^3*x*Log[1 - z]^2*tcr[1, 2] - 96*ep^2*Log[z]*tcr[1, 2] - 192*ep^2*x*Log[z]*tcr[1, 2] + 384*ep^3*Log[delta]*Log[z]*tcr[1, 2] + 768*ep^3*x*Log[delta]*Log[z]*tcr[1, 2] - 24*ep^3*Log[x]*Log[z]*tcr[1, 2] + 24*ep^3*x*Log[x]*Log[z]*tcr[1, 2] + 48*ep^3*Log[1 + x]*Log[z]*tcr[1, 2] + 24*ep^3*x*Log[1 + x]*Log[z]*tcr[1, 2] + 144*ep^3*Log[1 - z]*Log[z]*tcr[1, 2] + 288*ep^3*x*Log[1 - z]*Log[z]*tcr[1, 2] - 96*ep^3*Log[z]^2*tcr[1, 2] - 192*ep^3*x*Log[z]^2*tcr[1, 2] - 96*ep^2*tci[1, 1]*tcr[1, 2] - 216*ep^2*x*tci[1, 1]*tcr[1, 2] + 288*ep^3*Log[delta]*tci[1, 1]*tcr[1, 2] + 720*ep^3*x*Log[delta]*tci[1, 1]*tcr[1, 2] + 48*ep^3*Log[s]*tci[1, 1]*tcr[1, 2] + 72*ep^3*x*Log[s]*tci[1, 1]*tcr[1, 2] + 48*ep^3*x*Log[x]*tci[1, 1]*tcr[1, 2] + 48*ep^3*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 48*ep^3*x*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 48*ep^3*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 168*ep^3*x*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 96*ep^3*Log[z]*tci[1, 1]*tcr[1, 2] - 264*ep^3*x*Log[z]*tci[1, 1]*tcr[1, 2] - 54*ep^3*tci[1, 1]^2*tcr[1, 2] - 156*ep^3*x*tci[1, 1]^2*tcr[1, 2] + 144*ep^2*tcr[1, 2]^2 + 288*ep^2*x*tcr[1, 2]^2 - 576*ep^3*Log[delta]*tcr[1, 2]^2 - 1152*ep^3*x*Log[delta]*tcr[1, 2]^2 + 24*ep^3*Log[x]*tcr[1, 2]^2 - 24*ep^3*x*Log[x]*tcr[1, 2]^2 - 48*ep^3*Log[1 + x]*tcr[1, 2]^2 - 24*ep^3*x*Log[1 + x]*tcr[1, 2]^2 - 192*ep^3*Log[1 - z]*tcr[1, 2]^2 - 384*ep^3*x*Log[1 - z]*tcr[1, 2]^2 + 192*ep^3*Log[z]*tcr[1, 2]^2 + 384*ep^3*x*Log[z]*tcr[1, 2]^2 + 144*ep^3*tci[1, 1]*tcr[1, 2]^2 + 360*ep^3*x*tci[1, 1]*tcr[1, 2]^2 - 192*ep^3*tcr[1, 2]^3 - 384*ep^3*x*tcr[1, 2]^3 - 170*ep^3*tcr[3, 3] - 328*ep^3*x*tcr[3, 3] - 12*ep^3*Zeta[3] - 36*ep^3*x*Zeta[3]))/(3*ep^3*(1 + x)), (Nc*tci[1, 1]*(60 - 132*ep*Log[delta] + 144*ep^2*Log[delta]^2 - 96*ep^3*Log[delta]^3 - 54*ep*Log[s] + 120*ep^2*Log[delta]*Log[s] - 144*ep^3*Log[delta]^2*Log[s] + 24*ep^2*Log[s]^2 - 48*ep^3*Log[delta]*Log[s]^2 - 8*ep^3*Log[s]^3 - 30*ep*Log[x] + 72*ep^2*Log[delta]*Log[x] - 96*ep^3*Log[delta]^2*Log[x] + 24*ep^2*Log[s]*Log[x] - 48*ep^3*Log[delta]*Log[s]*Log[x] - 12*ep^3*Log[s]^2*Log[x] + 4*ep^3*Log[x]^3 - 18*ep*Log[1 + x] + 24*ep^2*Log[delta]*Log[1 + x] + 24*ep^2*Log[s]*Log[1 + x] - 48*ep^3*Log[delta]*Log[s]*Log[1 + x] - 12*ep^3*Log[s]^2*Log[1 + x] + 24*ep^2*Log[x]*Log[1 + x] - 48*ep^3*Log[delta]*Log[x]*Log[1 + x] - 24*ep^3*Log[s]*Log[x]*Log[1 + x] + 12*ep^3*Log[-x]*Log[1 + x]^2 - 12*ep^3*Log[x]*Log[1 + x]^2 + 4*ep^3*Log[1 + x]^3 - 16*ep^3*Log[yt]^3 - 78*ep*Log[1 - z] + 192*ep^2*Log[delta]*Log[1 - z] - 240*ep^3*Log[delta]^2*Log[1 - z] + 60*ep^2*Log[s]*Log[1 - z] - 144*ep^3*Log[delta]*Log[s]*Log[1 - z] - 24*ep^3*Log[s]^2*Log[1 - z] + 36*ep^2*Log[x]*Log[1 - z] - 96*ep^3*Log[delta]*Log[x]*Log[1 - z] - 24*ep^3*Log[s]*Log[x]*Log[1 - z] + 12*ep^2*Log[1 + x]*Log[1 - z] - 24*ep^3*Log[s]*Log[1 + x]*Log[1 - z] - 24*ep^3*Log[x]*Log[1 + x]*Log[1 - z] + 60*ep^2*Log[1 - z]^2 - 168*ep^3*Log[delta]*Log[1 - z]^2 - 36*ep^3*Log[s]*Log[1 - z]^2 - 24*ep^3*Log[x]*Log[1 - z]^2 - 36*ep^3*Log[1 - z]^3 + 42*ep*Log[z] - 48*ep^2*Log[delta]*Log[z] - 48*ep^3*Log[delta]^2*Log[z] - 60*ep^2*Log[s]*Log[z] + 144*ep^3*Log[delta]*Log[s]*Log[z] + 24*ep^3*Log[s]^2*Log[z] - 36*ep^2*Log[x]*Log[z] + 96*ep^3*Log[delta]*Log[x]*Log[z] + 24*ep^3*Log[s]*Log[x]*Log[z] - 12*ep^2*Log[1 + x]*Log[z] + 24*ep^3*Log[s]*Log[1 + x]*Log[z] + 24*ep^3*Log[x]*Log[1 + x]*Log[z] - 72*ep^2*Log[1 - z]*Log[z] + 144*ep^3*Log[delta]*Log[1 - z]*Log[z] + 72*ep^3*Log[s]*Log[1 - z]*Log[z] + 48*ep^3*Log[x]*Log[1 - z]*Log[z] + 48*ep^3*Log[1 - z]^2*Log[z] + 12*ep^2*Log[z]^2 + 24*ep^3*Log[delta]*Log[z]^2 - 36*ep^3*Log[s]*Log[z]^2 - 24*ep^3*Log[x]*Log[z]^2 - 24*ep^3*Log[1 - z]*Log[z]^2 - 4*ep^3*Log[z]^3 + 24*ep^3*Log[1 + x]*PolyLog[2, 1 + x] - 24*ep^3*Log[1 - z]*PolyLog[2, 1 - z] - 24*ep^3*Log[1 - z]*PolyLog[2, z] - 24*ep^3*PolyLog[3, -x] - 24*ep^3*PolyLog[3, 1 + x] + 24*ep^3*PolyLog[3, 1 - z] + 24*ep^3*PolyLog[3, z] + 24*ep^3*PolyLog[2, -x]*(Log[x] - tci[1, 1]) + 132*ep*tci[1, 1] - 360*ep^2*Log[delta]*tci[1, 1] + 528*ep^3*Log[delta]^2*tci[1, 1] - 84*ep^2*Log[s]*tci[1, 1] + 192*ep^3*Log[delta]*Log[s]*tci[1, 1] + 36*ep^3*Log[s]^2*tci[1, 1] - 36*ep^2*Log[x]*tci[1, 1] + 96*ep^3*Log[delta]*Log[x]*tci[1, 1] + 24*ep^3*Log[s]*Log[x]*tci[1, 1] - 12*ep^3*Log[x]^2*tci[1, 1] - 36*ep^2*Log[1 + x]*tci[1, 1] + 48*ep^3*Log[delta]*Log[1 + x]*tci[1, 1] + 48*ep^3*Log[s]*Log[1 + x]*tci[1, 1] + 24*ep^3*Log[x]*Log[1 + x]*tci[1, 1] + 12*ep^3*Log[1 + x]^2*tci[1, 1] - 24*ep^3*Log[yt]^2*tci[1, 1] - 204*ep^2*Log[1 - z]*tci[1, 1] + 624*ep^3*Log[delta]*Log[1 - z]*tci[1, 1] + 96*ep^3*Log[s]*Log[1 - z]*tci[1, 1] + 48*ep^3*Log[x]*Log[1 - z]*tci[1, 1] + 24*ep^3*Log[1 + x]*Log[1 - z]*tci[1, 1] + 180*ep^3*Log[1 - z]^2*tci[1, 1] + 156*ep^2*Log[z]*tci[1, 1] - 432*ep^3*Log[delta]*Log[z]*tci[1, 1] - 96*ep^3*Log[s]*Log[z]*tci[1, 1] - 48*ep^3*Log[x]*Log[z]*tci[1, 1] - 24*ep^3*Log[1 + x]*Log[z]*tci[1, 1] - 288*ep^3*Log[1 - z]*Log[z]*tci[1, 1] + 108*ep^3*Log[z]^2*tci[1, 1] + 168*ep^2*tci[1, 1]^2 - 510*ep^3*Log[delta]*tci[1, 1]^2 - 81*ep^3*Log[s]*tci[1, 1]^2 - 29*ep^3*Log[x]*tci[1, 1]^2 - 39*ep^3*Log[1 + x]*tci[1, 1]^2 + 4*ep^3*Log[yt]*tci[1, 1]^2 - 285*ep^3*Log[1 - z]*tci[1, 1]^2 + 243*ep^3*Log[z]*tci[1, 1]^2 + 160*ep^3*tci[1, 1]^3 - 132*ep*tcr[1, 2] + 288*ep^2*Log[delta]*tcr[1, 2] - 288*ep^3*Log[delta]^2*tcr[1, 2] + 120*ep^2*Log[s]*tcr[1, 2] - 288*ep^3*Log[delta]*Log[s]*tcr[1, 2] - 48*ep^3*Log[s]^2*tcr[1, 2] + 72*ep^2*Log[x]*tcr[1, 2] - 192*ep^3*Log[delta]*Log[x]*tcr[1, 2] - 48*ep^3*Log[s]*Log[x]*tcr[1, 2] + 24*ep^2*Log[1 + x]*tcr[1, 2] - 48*ep^3*Log[s]*Log[1 + x]*tcr[1, 2] - 48*ep^3*Log[x]*Log[1 + x]*tcr[1, 2] + 192*ep^2*Log[1 - z]*tcr[1, 2] - 480*ep^3*Log[delta]*Log[1 - z]*tcr[1, 2] - 144*ep^3*Log[s]*Log[1 - z]*tcr[1, 2] - 96*ep^3*Log[x]*Log[1 - z]*tcr[1, 2] - 168*ep^3*Log[1 - z]^2*tcr[1, 2] - 48*ep^2*Log[z]*tcr[1, 2] - 96*ep^3*Log[delta]*Log[z]*tcr[1, 2] + 144*ep^3*Log[s]*Log[z]*tcr[1, 2] + 96*ep^3*Log[x]*Log[z]*tcr[1, 2] + 144*ep^3*Log[1 - z]*Log[z]*tcr[1, 2] + 24*ep^3*Log[z]^2*tcr[1, 2] - 360*ep^2*tci[1, 1]*tcr[1, 2] + 1056*ep^3*Log[delta]*tci[1, 1]*tcr[1, 2] + 192*ep^3*Log[s]*tci[1, 1]*tcr[1, 2] + 96*ep^3*Log[x]*tci[1, 1]*tcr[1, 2] + 48*ep^3*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 624*ep^3*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 432*ep^3*Log[z]*tci[1, 1]*tcr[1, 2] - 510*ep^3*tci[1, 1]^2*tcr[1, 2] + 144*ep^2*tcr[1, 2]^2 - 288*ep^3*Log[delta]*tcr[1, 2]^2 - 144*ep^3*Log[s]*tcr[1, 2]^2 - 96*ep^3*Log[x]*tcr[1, 2]^2 - 240*ep^3*Log[1 - z]*tcr[1, 2]^2 - 48*ep^3*Log[z]*tcr[1, 2]^2 + 528*ep^3*tci[1, 1]*tcr[1, 2]^2 - 96*ep^3*tcr[1, 2]^3 - 268*ep^3*tcr[3, 3]))/(6*ep^3*(1 + x)), (Nc*(28*ep^3*Pi^4 + 20*ep^3*Pi^4*x - 600*x*Log[x] + 240*ep*x*Log[delta]*Log[x] - 240*ep^2*x*Log[delta]^2*Log[x] + 160*ep^3*x*Log[delta]^3*Log[x] + 1080*ep*x*Log[s]*Log[x] - 240*ep^2*x*Log[delta]*Log[s]*Log[x] + 240*ep^3*x*Log[delta]^2*Log[s]*Log[x] - 1020*ep^2*x*Log[s]^2*Log[x] + 120*ep^3*x*Log[delta]*Log[s]^2*Log[x] + 660*ep^3*x*Log[s]^3*Log[x] + 100*ep^2*x*Log[x]^3 - 40*ep^3*x*Log[delta]*Log[x]^3 - 180*ep^3*x*Log[s]*Log[x]^3 - 30*ep^3*x*Log[x]^4 + 600*Log[1 + x] + 600*x*Log[1 + x] - 240*ep*Log[delta]*Log[1 + x] - 240*ep*x*Log[delta]*Log[1 + x] + 240*ep^2*Log[delta]^2*Log[1 + x] + 240*ep^2*x*Log[delta]^2*Log[1 + x] - 160*ep^3*Log[delta]^3*Log[1 + x] - 160*ep^3*x*Log[delta]^3*Log[1 + x] - 1080*ep*Log[s]*Log[1 + x] - 1080*ep*x*Log[s]*Log[1 + x] + 240*ep^2*Log[delta]*Log[s]*Log[1 + x] + 240*ep^2*x*Log[delta]*Log[s]*Log[1 + x] - 240*ep^3*Log[delta]^2*Log[s]*Log[1 + x] - 240*ep^3*x*Log[delta]^2*Log[s]*Log[1 + x] + 1020*ep^2*Log[s]^2*Log[1 + x] + 1020*ep^2*x*Log[s]^2*Log[1 + x] - 120*ep^3*Log[delta]*Log[s]^2*Log[1 + x] - 120*ep^3*x*Log[delta]*Log[s]^2*Log[1 + x] - 660*ep^3*Log[s]^3*Log[1 + x] - 660*ep^3*x*Log[s]^3*Log[1 + x] - 720*ep*Log[x]*Log[1 + x] + 240*ep^2*Log[delta]*Log[x]*Log[1 + x] - 240*ep^3*Log[delta]^2*Log[x]*Log[1 + x] + 1320*ep^2*Log[s]*Log[x]*Log[1 + x] - 240*ep^3*Log[delta]*Log[s]*Log[x]*Log[1 + x] - 1260*ep^3*Log[s]^2*Log[x]*Log[1 + x] - 300*ep^2*Log[x]^2*Log[1 + x] - 300*ep^2*x*Log[x]^2*Log[1 + x] + 120*ep^3*Log[delta]*Log[x]^2*Log[1 + x] + 120*ep^3*x*Log[delta]*Log[x]^2*Log[1 + x] + 540*ep^3*Log[s]*Log[x]^2*Log[1 + x] + 540*ep^3*x*Log[s]*Log[x]^2*Log[1 + x] + 300*ep^3*Log[x]^3*Log[1 + x] + 240*ep^3*x*Log[x]^3*Log[1 + x] - 300*ep^2*Log[-x]*Log[1 + x]^2 + 300*ep^2*x*Log[-x]*Log[1 + x]^2 + 120*ep^3*Log[delta]*Log[-x]*Log[1 + x]^2 - 120*ep^3*x*Log[delta]*Log[-x]*Log[1 + x]^2 + 540*ep^3*Log[s]*Log[-x]*Log[1 + x]^2 - 540*ep^3*x*Log[s]*Log[-x]*Log[1 + x]^2 + 300*ep^2*Log[x]*Log[1 + x]^2 - 120*ep^3*Log[delta]*Log[x]*Log[1 + x]^2 - 540*ep^3*Log[s]*Log[x]*Log[1 + x]^2 + 360*ep^3*Log[-x]*Log[x]*Log[1 + x]^2 + 540*ep^3*x*Log[-x]*Log[x]*Log[1 + x]^2 - 270*ep^3*Log[x]^2*Log[1 + x]^2 - 270*ep^3*x*Log[x]^2*Log[1 + x]^2 - 100*ep^2*Log[1 + x]^3 - 100*ep^2*x*Log[1 + x]^3 + 40*ep^3*Log[delta]*Log[1 + x]^3 + 40*ep^3*x*Log[delta]*Log[1 + x]^3 + 180*ep^3*Log[s]*Log[1 + x]^3 + 180*ep^3*x*Log[s]*Log[1 + x]^3 + 120*ep^3*Log[-x]*Log[1 + x]^3 - 120*ep^3*x*Log[-x]*Log[1 + x]^3 - 60*ep^3*Log[x]*Log[1 + x]^3 - 120*ep^3*x*Log[x]*Log[1 + x]^3 + 30*ep^3*Log[1 + x]^4 + 30*ep^3*x*Log[1 + x]^4 + 120*ep*x*Log[x]*Log[1 - z] - 240*ep^2*x*Log[delta]*Log[x]*Log[1 - z] + 240*ep^3*x*Log[delta]^2*Log[x]*Log[1 - z] - 120*ep^2*x*Log[s]*Log[x]*Log[1 - z] + 240*ep^3*x*Log[delta]*Log[s]*Log[x]*Log[1 - z] + 60*ep^3*x*Log[s]^2*Log[x]*Log[1 - z] - 20*ep^3*x*Log[x]^3*Log[1 - z] - 120*ep*Log[1 + x]*Log[1 - z] - 120*ep*x*Log[1 + x]*Log[1 - z] + 240*ep^2*Log[delta]*Log[1 + x]*Log[1 - z] + 240*ep^2*x*Log[delta]*Log[1 + x]*Log[1 - z] - 240*ep^3*Log[delta]^2*Log[1 + x]*Log[1 - z] - 240*ep^3*x*Log[delta]^2*Log[1 + x]*Log[1 - z] + 120*ep^2*Log[s]*Log[1 + x]*Log[1 - z] + 120*ep^2*x*Log[s]*Log[1 + x]*Log[1 - z] - 240*ep^3*Log[delta]*Log[s]*Log[1 + x]*Log[1 - z] - 240*ep^3*x*Log[delta]*Log[s]*Log[1 + x]*Log[1 - z] - 60*ep^3*Log[s]^2*Log[1 + x]*Log[1 - z] - 60*ep^3*x*Log[s]^2*Log[1 + x]*Log[1 - z] + 120*ep^2*Log[x]*Log[1 + x]*Log[1 - z] - 240*ep^3*Log[delta]*Log[x]*Log[1 + x]*Log[1 - z] - 120*ep^3*Log[s]*Log[x]*Log[1 + x]*Log[1 - z] + 60*ep^3*Log[x]^2*Log[1 + x]*Log[1 - z] + 60*ep^3*x*Log[x]^2*Log[1 + x]*Log[1 - z] + 60*ep^3*Log[-x]*Log[1 + x]^2*Log[1 - z] - 60*ep^3*x*Log[-x]*Log[1 + x]^2*Log[1 - z] - 60*ep^3*Log[x]*Log[1 + x]^2*Log[1 - z] + 20*ep^3*Log[1 + x]^3*Log[1 - z] + 20*ep^3*x*Log[1 + x]^3*Log[1 - z] - 60*ep^2*x*Log[x]*Log[1 - z]^2 + 120*ep^3*x*Log[delta]*Log[x]*Log[1 - z]^2 + 60*ep^3*x*Log[s]*Log[x]*Log[1 - z]^2 + 60*ep^2*Log[1 + x]*Log[1 - z]^2 + 60*ep^2*x*Log[1 + x]*Log[1 - z]^2 - 120*ep^3*Log[delta]*Log[1 + x]*Log[1 - z]^2 - 120*ep^3*x*Log[delta]*Log[1 + x]*Log[1 - z]^2 - 60*ep^3*Log[s]*Log[1 + x]*Log[1 - z]^2 - 60*ep^3*x*Log[s]*Log[1 + x]*Log[1 - z]^2 - 60*ep^3*Log[x]*Log[1 + x]*Log[1 - z]^2 + 20*ep^3*x*Log[x]*Log[1 - z]^3 - 20*ep^3*Log[1 + x]*Log[1 - z]^3 - 20*ep^3*x*Log[1 + x]*Log[1 - z]^3 + 120*ep*x*Log[x]*Log[z] - 240*ep^2*x*Log[delta]*Log[x]*Log[z] + 240*ep^3*x*Log[delta]^2*Log[x]*Log[z] - 120*ep^2*x*Log[s]*Log[x]*Log[z] + 240*ep^3*x*Log[delta]*Log[s]*Log[x]*Log[z] + 60*ep^3*x*Log[s]^2*Log[x]*Log[z] - 20*ep^3*x*Log[x]^3*Log[z] - 120*ep*Log[1 + x]*Log[z] - 120*ep*x*Log[1 + x]*Log[z] + 240*ep^2*Log[delta]*Log[1 + x]*Log[z] + 240*ep^2*x*Log[delta]*Log[1 + x]*Log[z] - 240*ep^3*Log[delta]^2*Log[1 + x]*Log[z] - 240*ep^3*x*Log[delta]^2*Log[1 + x]*Log[z] + 120*ep^2*Log[s]*Log[1 + x]*Log[z] + 120*ep^2*x*Log[s]*Log[1 + x]*Log[z] - 240*ep^3*Log[delta]*Log[s]*Log[1 + x]*Log[z] - 240*ep^3*x*Log[delta]*Log[s]*Log[1 + x]*Log[z] - 60*ep^3*Log[s]^2*Log[1 + x]*Log[z] - 60*ep^3*x*Log[s]^2*Log[1 + x]*Log[z] + 120*ep^2*Log[x]*Log[1 + x]*Log[z] - 240*ep^3*Log[delta]*Log[x]*Log[1 + x]*Log[z] - 120*ep^3*Log[s]*Log[x]*Log[1 + x]*Log[z] + 60*ep^3*Log[x]^2*Log[1 + x]*Log[z] + 60*ep^3*x*Log[x]^2*Log[1 + x]*Log[z] + 60*ep^3*Log[-x]*Log[1 + x]^2*Log[z] - 60*ep^3*x*Log[-x]*Log[1 + x]^2*Log[z] - 60*ep^3*Log[x]*Log[1 + x]^2*Log[z] + 20*ep^3*Log[1 + x]^3*Log[z] + 20*ep^3*x*Log[1 + x]^3*Log[z] + 120*ep^2*x*Log[x]*Log[1 - z]*Log[z] - 240*ep^3*x*Log[delta]*Log[x]*Log[1 - z]*Log[z] - 120*ep^3*x*Log[s]*Log[x]*Log[1 - z]*Log[z] - 120*ep^2*Log[1 + x]*Log[1 - z]*Log[z] - 120*ep^2*x*Log[1 + x]*Log[1 - z]*Log[z] + 240*ep^3*Log[delta]*Log[1 + x]*Log[1 - z]*Log[z] + 240*ep^3*x*Log[delta]*Log[1 + x]*Log[1 - z]*Log[z] + 120*ep^3*Log[s]*Log[1 + x]*Log[1 - z]*Log[z] + 120*ep^3*x*Log[s]*Log[1 + x]*Log[1 - z]*Log[z] + 120*ep^3*Log[x]*Log[1 + x]*Log[1 - z]*Log[z] + 180*ep^3*x*Log[x]*Log[1 - z]^2*Log[z] - 180*ep^3*Log[1 + x]*Log[1 - z]^2*Log[z] - 180*ep^3*x*Log[1 + x]*Log[1 - z]^2*Log[z] - 60*ep^2*x*Log[x]*Log[z]^2 + 120*ep^3*x*Log[delta]*Log[x]*Log[z]^2 + 60*ep^3*x*Log[s]*Log[x]*Log[z]^2 + 60*ep^2*Log[1 + x]*Log[z]^2 + 60*ep^2*x*Log[1 + x]*Log[z]^2 - 120*ep^3*Log[delta]*Log[1 + x]*Log[z]^2 - 120*ep^3*x*Log[delta]*Log[1 + x]*Log[z]^2 - 60*ep^3*Log[s]*Log[1 + x]*Log[z]^2 - 60*ep^3*x*Log[s]*Log[1 + x]*Log[z]^2 - 60*ep^3*Log[x]*Log[1 + x]*Log[z]^2 - 60*ep^3*x*Log[x]*Log[1 - z]*Log[z]^2 + 60*ep^3*Log[1 + x]*Log[1 - z]*Log[z]^2 + 60*ep^3*x*Log[1 + x]*Log[1 - z]*Log[z]^2 + 20*ep^3*x*Log[x]*Log[z]^3 - 20*ep^3*Log[1 + x]*Log[z]^3 - 20*ep^3*x*Log[1 + x]*Log[z]^3 + 240*ep^3*x*Log[x]*Log[1 - z]*PolyLog[2, 1 - z] - 240*ep^3*Log[1 + x]*Log[1 - z]*PolyLog[2, 1 - z] - 240*ep^3*x*Log[1 + x]*Log[1 - z]*PolyLog[2, 1 - z] + 240*ep^3*x*Log[x]*Log[1 - z]*PolyLog[2, z] - 240*ep^3*Log[1 + x]*Log[1 - z]*PolyLog[2, z] - 240*ep^3*x*Log[1 + x]*Log[1 - z]*PolyLog[2, z] + 1200*ep^2*PolyLog[3, -x] + 600*ep^2*x*PolyLog[3, -x] - 480*ep^3*Log[delta]*PolyLog[3, -x] - 240*ep^3*x*Log[delta]*PolyLog[3, -x] - 2160*ep^3*Log[s]*PolyLog[3, -x] - 1080*ep^3*x*Log[s]*PolyLog[3, -x] - 1440*ep^3*x*Log[x]*PolyLog[3, -x] + 360*ep^3*x*Log[1 + x]*PolyLog[3, -x] - 240*ep^3*Log[1 - z]*PolyLog[3, -x] - 120*ep^3*x*Log[1 - z]*PolyLog[3, -x] - 240*ep^3*Log[z]*PolyLog[3, -x] - 120*ep^3*x*Log[z]*PolyLog[3, -x] + 600*ep^2*PolyLog[3, 1 + x] - 600*ep^2*x*PolyLog[3, 1 + x] - 240*ep^3*Log[delta]*PolyLog[3, 1 + x] + 240*ep^3*x*Log[delta]*PolyLog[3, 1 + x] - 1080*ep^3*Log[s]*PolyLog[3, 1 + x] + 1080*ep^3*x*Log[s]*PolyLog[3, 1 + x] - 720*ep^3*Log[x]*PolyLog[3, 1 + x] - 1080*ep^3*x*Log[x]*PolyLog[3, 1 + x] + 1440*ep^3*Log[1 + x]*PolyLog[3, 1 + x] + 1440*ep^3*x*Log[1 + x]*PolyLog[3, 1 + x] - 120*ep^3*Log[1 - z]*PolyLog[3, 1 + x] + 120*ep^3*x*Log[1 - z]*PolyLog[3, 1 + x] - 120*ep^3*Log[z]*PolyLog[3, 1 + x] + 120*ep^3*x*Log[z]*PolyLog[3, 1 + x] - 240*ep^3*x*Log[x]*PolyLog[3, 1 - z] + 240*ep^3*Log[1 + x]*PolyLog[3, 1 - z] + 240*ep^3*x*Log[1 + x]*PolyLog[3, 1 - z] - 240*ep^3*x*Log[x]*PolyLog[3, z] + 240*ep^3*Log[1 + x]*PolyLog[3, z] + 240*ep^3*x*Log[1 + x]*PolyLog[3, z] - 720*ep^3*PolyLog[4, -x] + 1800*ep^3*x*PolyLog[4, -x] - 2520*ep^3*PolyLog[4, 1 + x] - 1800*ep^3*x*PolyLog[4, 1 + x] - 360*ep^3*PolyLog[2, 2, -x] - 720*ep^3*x*PolyLog[2, 2, -x] + 300*tci[1, 1] + 600*x*tci[1, 1] + 480*ep*Log[delta]*tci[1, 1] - 240*ep*x*Log[delta]*tci[1, 1] - 720*ep^2*Log[delta]^2*tci[1, 1] + 240*ep^2*x*Log[delta]^2*tci[1, 1] + 800*ep^3*Log[delta]^3*tci[1, 1] - 160*ep^3*x*Log[delta]^3*tci[1, 1] - 840*ep*Log[s]*tci[1, 1] - 1080*ep*x*Log[s]*tci[1, 1] - 240*ep^2*Log[delta]*Log[s]*tci[1, 1] + 240*ep^2*x*Log[delta]*Log[s]*tci[1, 1] + 240*ep^3*Log[delta]^2*Log[s]*tci[1, 1] - 240*ep^3*x*Log[delta]^2*Log[s]*tci[1, 1] + 900*ep^2*Log[s]^2*tci[1, 1] + 1020*ep^2*x*Log[s]^2*tci[1, 1] + 120*ep^3*Log[delta]*Log[s]^2*tci[1, 1] - 120*ep^3*x*Log[delta]*Log[s]^2*tci[1, 1] - 620*ep^3*Log[s]^3*tci[1, 1] - 660*ep^3*x*Log[s]^3*tci[1, 1] - 660*ep*Log[x]*tci[1, 1] - 1080*ep*x*Log[x]*tci[1, 1] + 240*ep^2*Log[delta]*Log[x]*tci[1, 1] + 480*ep^2*x*Log[delta]*Log[x]*tci[1, 1] - 480*ep^3*Log[delta]^2*Log[x]*tci[1, 1] - 960*ep^3*x*Log[delta]^2*Log[x]*tci[1, 1] + 1200*ep^2*Log[s]*Log[x]*tci[1, 1] + 1920*ep^2*x*Log[s]*Log[x]*tci[1, 1] - 1200*ep^3*Log[s]^2*Log[x]*tci[1, 1] - 1920*ep^3*x*Log[s]^2*Log[x]*tci[1, 1] + 300*ep^2*Log[x]^2*tci[1, 1] - 120*ep^3*Log[delta]*Log[x]^2*tci[1, 1] - 540*ep^3*Log[s]*Log[x]^2*tci[1, 1] + 40*ep^3*Log[x]^3*tci[1, 1] + 280*ep^3*x*Log[x]^3*tci[1, 1] + 1140*ep*Log[1 + x]*tci[1, 1] - 180*ep^3*Pi^2*Log[1 + x]*tci[1, 1] + 1080*ep*x*Log[1 + x]*tci[1, 1] - 60*ep^3*Pi^2*x*Log[1 + x]*tci[1, 1] - 480*ep^2*Log[delta]*Log[1 + x]*tci[1, 1] - 480*ep^2*x*Log[delta]*Log[1 + x]*tci[1, 1] + 720*ep^3*Log[delta]^2*Log[1 + x]*tci[1, 1] + 960*ep^3*x*Log[delta]^2*Log[1 + x]*tci[1, 1] - 2040*ep^2*Log[s]*Log[1 + x]*tci[1, 1] - 1920*ep^2*x*Log[s]*Log[1 + x]*tci[1, 1] + 240*ep^3*Log[delta]*Log[s]*Log[1 + x]*tci[1, 1] + 1980*ep^3*Log[s]^2*Log[1 + x]*tci[1, 1] + 1920*ep^3*x*Log[s]^2*Log[1 + x]*tci[1, 1] - 720*ep^2*Log[x]*Log[1 + x]*tci[1, 1] + 1440*ep^3*Log[s]*Log[x]*Log[1 + x]*tci[1, 1] - 1020*ep^3*Log[x]^2*Log[1 + x]*tci[1, 1] - 840*ep^3*x*Log[x]^2*Log[1 + x]*tci[1, 1] - 300*ep^2*Log[1 + x]^2*tci[1, 1] - 300*ep^2*x*Log[1 + x]^2*tci[1, 1] + 120*ep^3*Log[delta]*Log[1 + x]^2*tci[1, 1] + 120*ep^3*x*Log[delta]*Log[1 + x]^2*tci[1, 1] + 540*ep^3*Log[s]*Log[1 + x]^2*tci[1, 1] + 540*ep^3*x*Log[s]*Log[1 + x]^2*tci[1, 1] - 180*ep^3*Log[-x]*Log[1 + x]^2*tci[1, 1] + 120*ep^3*x*Log[-x]*Log[1 + x]^2*tci[1, 1] + 360*ep^3*Log[x]*Log[1 + x]^2*tci[1, 1] - 360*ep^3*x*Log[x]*Log[1 + x]^2*tci[1, 1] - 60*ep^3*Log[1 + x]^3*tci[1, 1] - 40*ep^3*x*Log[1 + x]^3*tci[1, 1] + 240*ep*Log[1 - z]*tci[1, 1] - 120*ep*x*Log[1 - z]*tci[1, 1] - 720*ep^2*Log[delta]*Log[1 - z]*tci[1, 1] + 240*ep^2*x*Log[delta]*Log[1 - z]*tci[1, 1] + 1200*ep^3*Log[delta]^2*Log[1 - z]*tci[1, 1] - 240*ep^3*x*Log[delta]^2*Log[1 - z]*tci[1, 1] - 120*ep^2*Log[s]*Log[1 - z]*tci[1, 1] + 120*ep^2*x*Log[s]*Log[1 - z]*tci[1, 1] + 240*ep^3*Log[delta]*Log[s]*Log[1 - z]*tci[1, 1] - 240*ep^3*x*Log[delta]*Log[s]*Log[1 - z]*tci[1, 1] + 60*ep^3*Log[s]^2*Log[1 - z]*tci[1, 1] - 60*ep^3*x*Log[s]^2*Log[1 - z]*tci[1, 1] + 120*ep^2*Log[x]*Log[1 - z]*tci[1, 1] + 240*ep^2*x*Log[x]*Log[1 - z]*tci[1, 1] - 480*ep^3*Log[delta]*Log[x]*Log[1 - z]*tci[1, 1] - 960*ep^3*x*Log[delta]*Log[x]*Log[1 - z]*tci[1, 1] - 60*ep^3*Log[x]^2*Log[1 - z]*tci[1, 1] - 240*ep^2*Log[1 + x]*Log[1 - z]*tci[1, 1] - 240*ep^2*x*Log[1 + x]*Log[1 - z]*tci[1, 1] + 720*ep^3*Log[delta]*Log[1 + x]*Log[1 - z]*tci[1, 1] + 960*ep^3*x*Log[delta]*Log[1 + x]*Log[1 - z]*tci[1, 1] + 120*ep^3*Log[s]*Log[1 + x]*Log[1 - z]*tci[1, 1] + 60*ep^3*Log[1 + x]^2*Log[1 - z]*tci[1, 1] + 60*ep^3*x*Log[1 + x]^2*Log[1 - z]*tci[1, 1] - 180*ep^2*Log[1 - z]^2*tci[1, 1] + 60*ep^2*x*Log[1 - z]^2*tci[1, 1] + 600*ep^3*Log[delta]*Log[1 - z]^2*tci[1, 1] - 120*ep^3*x*Log[delta]*Log[1 - z]^2*tci[1, 1] + 60*ep^3*Log[s]*Log[1 - z]^2*tci[1, 1] - 60*ep^3*x*Log[s]*Log[1 - z]^2*tci[1, 1] - 120*ep^3*Log[x]*Log[1 - z]^2*tci[1, 1] - 240*ep^3*x*Log[x]*Log[1 - z]^2*tci[1, 1] + 180*ep^3*Log[1 + x]*Log[1 - z]^2*tci[1, 1] + 240*ep^3*x*Log[1 + x]*Log[1 - z]^2*tci[1, 1] + 100*ep^3*Log[1 - z]^3*tci[1, 1] - 20*ep^3*x*Log[1 - z]^3*tci[1, 1] - 360*ep*Log[z]*tci[1, 1] - 120*ep*x*Log[z]*tci[1, 1] + 720*ep^2*Log[delta]*Log[z]*tci[1, 1] + 240*ep^2*x*Log[delta]*Log[z]*tci[1, 1] - 720*ep^3*Log[delta]^2*Log[z]*tci[1, 1] - 240*ep^3*x*Log[delta]^2*Log[z]*tci[1, 1] + 360*ep^2*Log[s]*Log[z]*tci[1, 1] + 120*ep^2*x*Log[s]*Log[z]*tci[1, 1] - 720*ep^3*Log[delta]*Log[s]*Log[z]*tci[1, 1] - 240*ep^3*x*Log[delta]*Log[s]*Log[z]*tci[1, 1] - 180*ep^3*Log[s]^2*Log[z]*tci[1, 1] - 60*ep^3*x*Log[s]^2*Log[z]*tci[1, 1] + 120*ep^2*Log[x]*Log[z]*tci[1, 1] + 480*ep^3*x*Log[delta]*Log[x]*Log[z]*tci[1, 1] - 240*ep^3*Log[s]*Log[x]*Log[z]*tci[1, 1] - 240*ep^3*x*Log[s]*Log[x]*Log[z]*tci[1, 1] - 60*ep^3*Log[x]^2*Log[z]*tci[1, 1] - 240*ep^3*Log[delta]*Log[1 + x]*Log[z]*tci[1, 1] - 480*ep^3*x*Log[delta]*Log[1 + x]*Log[z]*tci[1, 1] + 120*ep^3*Log[s]*Log[1 + x]*Log[z]*tci[1, 1] + 240*ep^3*x*Log[s]*Log[1 + x]*Log[z]*tci[1, 1] + 60*ep^3*Log[1 + x]^2*Log[z]*tci[1, 1] + 60*ep^3*x*Log[1 + x]^2*Log[z]*tci[1, 1] + 240*ep^2*Log[1 - z]*Log[z]*tci[1, 1] - 120*ep^2*x*Log[1 - z]*Log[z]*tci[1, 1] - 720*ep^3*Log[delta]*Log[1 - z]*Log[z]*tci[1, 1] + 240*ep^3*x*Log[delta]*Log[1 - z]*Log[z]*tci[1, 1] - 120*ep^3*Log[s]*Log[1 - z]*Log[z]*tci[1, 1] + 120*ep^3*x*Log[s]*Log[1 - z]*Log[z]*tci[1, 1] + 240*ep^3*Log[x]*Log[1 - z]*Log[z]*tci[1, 1] + 480*ep^3*x*Log[x]*Log[1 - z]*Log[z]*tci[1, 1] - 360*ep^3*Log[1 + x]*Log[1 - z]*Log[z]*tci[1, 1] - 480*ep^3*x*Log[1 + x]*Log[1 - z]*Log[z]*tci[1, 1] - 360*ep^3*Log[1 - z]^2*Log[z]*tci[1, 1] - 180*ep^3*x*Log[1 - z]^2*Log[z]*tci[1, 1] - 60*ep^2*Log[z]^2*tci[1, 1] + 60*ep^2*x*Log[z]^2*tci[1, 1] + 120*ep^3*Log[delta]*Log[z]^2*tci[1, 1] - 120*ep^3*x*Log[delta]*Log[z]^2*tci[1, 1] + 60*ep^3*Log[s]*Log[z]^2*tci[1, 1] - 60*ep^3*x*Log[s]*Log[z]^2*tci[1, 1] - 120*ep^3*Log[x]*Log[z]^2*tci[1, 1] - 240*ep^3*x*Log[x]*Log[z]^2*tci[1, 1] + 180*ep^3*Log[1 + x]*Log[z]^2*tci[1, 1] + 240*ep^3*x*Log[1 + x]*Log[z]^2*tci[1, 1] + 240*ep^3*Log[1 - z]*Log[z]^2*tci[1, 1] + 60*ep^3*x*Log[1 - z]*Log[z]^2*tci[1, 1] - 60*ep^3*Log[z]^3*tci[1, 1] - 20*ep^3*x*Log[z]^3*tci[1, 1] - 120*ep^3*Log[1 - z]*PolyLog[2, 1 - z]*tci[1, 1] - 240*ep^3*x*Log[1 - z]*PolyLog[2, 1 - z]*tci[1, 1] - 120*ep^3*Log[1 - z]*PolyLog[2, z]*tci[1, 1] - 240*ep^3*x*Log[1 - z]*PolyLog[2, z]*tci[1, 1] + 2400*ep^3*PolyLog[3, -x]*tci[1, 1] + 2040*ep^3*x*PolyLog[3, -x]*tci[1, 1] + 2520*ep^3*PolyLog[3, 1 + x]*tci[1, 1] + 480*ep^3*x*PolyLog[3, 1 + x]*tci[1, 1] + 120*ep^3*PolyLog[3, 1 - z]*tci[1, 1] + 240*ep^3*x*PolyLog[3, 1 - z]*tci[1, 1] + 120*ep^3*PolyLog[3, z]*tci[1, 1] + 240*ep^3*x*PolyLog[3, z]*tci[1, 1] + 540*ep*tci[1, 1]^2 + 1080*ep*x*tci[1, 1]^2 + 960*ep^2*Log[delta]*tci[1, 1]^2 - 480*ep^2*x*Log[delta]*tci[1, 1]^2 - 1200*ep^3*Log[delta]^2*tci[1, 1]^2 + 960*ep^3*x*Log[delta]^2*tci[1, 1]^2 - 1560*ep^2*Log[s]*tci[1, 1]^2 - 1920*ep^2*x*Log[s]*tci[1, 1]^2 - 720*ep^3*Log[delta]*Log[s]*tci[1, 1]^2 + 1740*ep^3*Log[s]^2*tci[1, 1]^2 + 1920*ep^3*x*Log[s]^2*tci[1, 1]^2 - 1200*ep^2*Log[x]*tci[1, 1]^2 - 1500*ep^2*x*Log[x]*tci[1, 1]^2 + 240*ep^3*Log[delta]*Log[x]*tci[1, 1]^2 + 720*ep^3*x*Log[delta]*Log[x]*tci[1, 1]^2 + 2280*ep^3*Log[s]*Log[x]*tci[1, 1]^2 + 2640*ep^3*x*Log[s]*Log[x]*tci[1, 1]^2 + 540*ep^3*Log[x]^2*tci[1, 1]^2 + 30*ep^3*x*Log[x]^2*tci[1, 1]^2 + 1620*ep^2*Log[1 + x]*tci[1, 1]^2 + 1500*ep^2*x*Log[1 + x]*tci[1, 1]^2 - 720*ep^3*Log[delta]*Log[1 + x]*tci[1, 1]^2 - 720*ep^3*x*Log[delta]*Log[1 + x]*tci[1, 1]^2 - 2880*ep^3*Log[s]*Log[1 + x]*tci[1, 1]^2 - 2640*ep^3*x*Log[s]*Log[1 + x]*tci[1, 1]^2 - 720*ep^3*Log[x]*Log[1 + x]*tci[1, 1]^2 - 420*ep^3*x*Log[x]*Log[1 + x]*tci[1, 1]^2 - 120*ep^3*Log[1 + x]^2*tci[1, 1]^2 - 60*ep^3*x*Log[1 + x]^2*tci[1, 1]^2 - 240*ep^3*Log[yt]^2*tci[1, 1]^2 - 480*ep^3*x*Log[yt]^2*tci[1, 1]^2 + 480*ep^2*Log[1 - z]*tci[1, 1]^2 - 240*ep^2*x*Log[1 - z]*tci[1, 1]^2 - 1200*ep^3*Log[delta]*Log[1 - z]*tci[1, 1]^2 + 960*ep^3*x*Log[delta]*Log[1 - z]*tci[1, 1]^2 - 360*ep^3*Log[s]*Log[1 - z]*tci[1, 1]^2 + 120*ep^3*Log[x]*Log[1 - z]*tci[1, 1]^2 + 400*ep^3*x*Log[x]*Log[1 - z]*tci[1, 1]^2 - 400*ep^3*Log[1 + x]*Log[1 - z]*tci[1, 1]^2 - 400*ep^3*x*Log[1 + x]*Log[1 - z]*tci[1, 1]^2 - 300*ep^3*Log[1 - z]^2*tci[1, 1]^2 + 240*ep^3*x*Log[1 - z]^2*tci[1, 1]^2 - 600*ep^2*Log[z]*tci[1, 1]^2 + 1200*ep^3*Log[delta]*Log[z]*tci[1, 1]^2 - 480*ep^3*x*Log[delta]*Log[z]*tci[1, 1]^2 + 600*ep^3*Log[s]*Log[z]*tci[1, 1]^2 + 240*ep^3*x*Log[s]*Log[z]*tci[1, 1]^2 + 120*ep^3*Log[x]*Log[z]*tci[1, 1]^2 - 120*ep^3*x*Log[x]*Log[z]*tci[1, 1]^2 + 120*ep^3*Log[1 + x]*Log[z]*tci[1, 1]^2 + 120*ep^3*x*Log[1 + x]*Log[z]*tci[1, 1]^2 + 480*ep^3*Log[1 - z]*Log[z]*tci[1, 1]^2 - 480*ep^3*x*Log[1 - z]*Log[z]*tci[1, 1]^2 - 180*ep^3*Log[z]^2*tci[1, 1]^2 + 240*ep^3*x*Log[z]^2*tci[1, 1]^2 + 600*ep^2*tci[1, 1]^3 + 1300*ep^2*x*tci[1, 1]^3 + 1120*ep^3*Log[delta]*tci[1, 1]^3 - 640*ep^3*x*Log[delta]*tci[1, 1]^3 - 1760*ep^3*Log[s]*tci[1, 1]^3 - 2280*ep^3*x*Log[s]*tci[1, 1]^3 - 1370*ep^3*Log[x]*tci[1, 1]^3 - 1740*ep^3*x*Log[x]*tci[1, 1]^3 + 2050*ep^3*Log[1 + x]*tci[1, 1]^3 + 1860*ep^3*x*Log[1 + x]*tci[1, 1]^3 + 540*ep^3*Log[1 - z]*tci[1, 1]^3 - 360*ep^3*x*Log[1 - z]*tci[1, 1]^3 - 620*ep^3*Log[z]*tci[1, 1]^3 + 160*ep^3*x*Log[z]*tci[1, 1]^3 + 570*ep^3*tci[1, 1]^4 + 1331*ep^3*x*tci[1, 1]^4 + 240*ep*x*Log[x]*tcr[1, 2] - 480*ep^2*x*Log[delta]*Log[x]*tcr[1, 2] + 480*ep^3*x*Log[delta]^2*Log[x]*tcr[1, 2] - 240*ep^2*x*Log[s]*Log[x]*tcr[1, 2] + 480*ep^3*x*Log[delta]*Log[s]*Log[x]*tcr[1, 2] + 120*ep^3*x*Log[s]^2*Log[x]*tcr[1, 2] - 40*ep^3*x*Log[x]^3*tcr[1, 2] - 240*ep*Log[1 + x]*tcr[1, 2] - 240*ep*x*Log[1 + x]*tcr[1, 2] + 480*ep^2*Log[delta]*Log[1 + x]*tcr[1, 2] + 480*ep^2*x*Log[delta]*Log[1 + x]*tcr[1, 2] - 480*ep^3*Log[delta]^2*Log[1 + x]*tcr[1, 2] - 480*ep^3*x*Log[delta]^2*Log[1 + x]*tcr[1, 2] + 240*ep^2*Log[s]*Log[1 + x]*tcr[1, 2] + 240*ep^2*x*Log[s]*Log[1 + x]*tcr[1, 2] - 480*ep^3*Log[delta]*Log[s]*Log[1 + x]*tcr[1, 2] - 480*ep^3*x*Log[delta]*Log[s]*Log[1 + x]*tcr[1, 2] - 120*ep^3*Log[s]^2*Log[1 + x]*tcr[1, 2] - 120*ep^3*x*Log[s]^2*Log[1 + x]*tcr[1, 2] + 240*ep^2*Log[x]*Log[1 + x]*tcr[1, 2] - 480*ep^3*Log[delta]*Log[x]*Log[1 + x]*tcr[1, 2] - 240*ep^3*Log[s]*Log[x]*Log[1 + x]*tcr[1, 2] + 120*ep^3*Log[x]^2*Log[1 + x]*tcr[1, 2] + 120*ep^3*x*Log[x]^2*Log[1 + x]*tcr[1, 2] + 120*ep^3*Log[-x]*Log[1 + x]^2*tcr[1, 2] - 120*ep^3*x*Log[-x]*Log[1 + x]^2*tcr[1, 2] - 120*ep^3*Log[x]*Log[1 + x]^2*tcr[1, 2] + 40*ep^3*Log[1 + x]^3*tcr[1, 2] + 40*ep^3*x*Log[1 + x]^3*tcr[1, 2] - 240*ep^2*x*Log[x]*Log[1 - z]*tcr[1, 2] + 480*ep^3*x*Log[delta]*Log[x]*Log[1 - z]*tcr[1, 2] + 240*ep^3*x*Log[s]*Log[x]*Log[1 - z]*tcr[1, 2] + 240*ep^2*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 240*ep^2*x*Log[1 + x]*Log[1 - z]*tcr[1, 2] - 480*ep^3*Log[delta]*Log[1 + x]*Log[1 - z]*tcr[1, 2] - 480*ep^3*x*Log[delta]*Log[1 + x]*Log[1 - z]*tcr[1, 2] - 240*ep^3*Log[s]*Log[1 + x]*Log[1 - z]*tcr[1, 2] - 240*ep^3*x*Log[s]*Log[1 + x]*Log[1 - z]*tcr[1, 2] - 240*ep^3*Log[x]*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 120*ep^3*x*Log[x]*Log[1 - z]^2*tcr[1, 2] - 120*ep^3*Log[1 + x]*Log[1 - z]^2*tcr[1, 2] - 120*ep^3*x*Log[1 + x]*Log[1 - z]^2*tcr[1, 2] - 240*ep^2*x*Log[x]*Log[z]*tcr[1, 2] + 480*ep^3*x*Log[delta]*Log[x]*Log[z]*tcr[1, 2] + 240*ep^3*x*Log[s]*Log[x]*Log[z]*tcr[1, 2] + 240*ep^2*Log[1 + x]*Log[z]*tcr[1, 2] + 240*ep^2*x*Log[1 + x]*Log[z]*tcr[1, 2] - 480*ep^3*Log[delta]*Log[1 + x]*Log[z]*tcr[1, 2] - 480*ep^3*x*Log[delta]*Log[1 + x]*Log[z]*tcr[1, 2] - 240*ep^3*Log[s]*Log[1 + x]*Log[z]*tcr[1, 2] - 240*ep^3*x*Log[s]*Log[1 + x]*Log[z]*tcr[1, 2] - 240*ep^3*Log[x]*Log[1 + x]*Log[z]*tcr[1, 2] - 240*ep^3*x*Log[x]*Log[1 - z]*Log[z]*tcr[1, 2] + 240*ep^3*Log[1 + x]*Log[1 - z]*Log[z]*tcr[1, 2] + 240*ep^3*x*Log[1 + x]*Log[1 - z]*Log[z]*tcr[1, 2] + 120*ep^3*x*Log[x]*Log[z]^2*tcr[1, 2] - 120*ep^3*Log[1 + x]*Log[z]^2*tcr[1, 2] - 120*ep^3*x*Log[1 + x]*Log[z]^2*tcr[1, 2] - 480*ep^3*PolyLog[3, -x]*tcr[1, 2] - 240*ep^3*x*PolyLog[3, -x]*tcr[1, 2] - 240*ep^3*PolyLog[3, 1 + x]*tcr[1, 2] + 240*ep^3*x*PolyLog[3, 1 + x]*tcr[1, 2] + 480*ep*tci[1, 1]*tcr[1, 2] - 240*ep*x*tci[1, 1]*tcr[1, 2] - 1440*ep^2*Log[delta]*tci[1, 1]*tcr[1, 2] + 480*ep^2*x*Log[delta]*tci[1, 1]*tcr[1, 2] + 2400*ep^3*Log[delta]^2*tci[1, 1]*tcr[1, 2] - 480*ep^3*x*Log[delta]^2*tci[1, 1]*tcr[1, 2] - 240*ep^2*Log[s]*tci[1, 1]*tcr[1, 2] + 240*ep^2*x*Log[s]*tci[1, 1]*tcr[1, 2] + 480*ep^3*Log[delta]*Log[s]*tci[1, 1]*tcr[1, 2] - 480*ep^3*x*Log[delta]*Log[s]*tci[1, 1]*tcr[1, 2] + 120*ep^3*Log[s]^2*tci[1, 1]*tcr[1, 2] - 120*ep^3*x*Log[s]^2*tci[1, 1]*tcr[1, 2] + 240*ep^2*Log[x]*tci[1, 1]*tcr[1, 2] + 480*ep^2*x*Log[x]*tci[1, 1]*tcr[1, 2] - 960*ep^3*Log[delta]*Log[x]*tci[1, 1]*tcr[1, 2] - 1920*ep^3*x*Log[delta]*Log[x]*tci[1, 1]*tcr[1, 2] - 120*ep^3*Log[x]^2*tci[1, 1]*tcr[1, 2] - 480*ep^2*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 480*ep^2*x*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 1440*ep^3*Log[delta]*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 1920*ep^3*x*Log[delta]*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 240*ep^3*Log[s]*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 120*ep^3*Log[1 + x]^2*tci[1, 1]*tcr[1, 2] + 120*ep^3*x*Log[1 + x]^2*tci[1, 1]*tcr[1, 2] - 720*ep^2*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 240*ep^2*x*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 2400*ep^3*Log[delta]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 480*ep^3*x*Log[delta]*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 240*ep^3*Log[s]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 240*ep^3*x*Log[s]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 480*ep^3*Log[x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 960*ep^3*x*Log[x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 720*ep^3*Log[1 + x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 960*ep^3*x*Log[1 + x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 600*ep^3*Log[1 - z]^2*tci[1, 1]*tcr[1, 2] - 120*ep^3*x*Log[1 - z]^2*tci[1, 1]*tcr[1, 2] + 720*ep^2*Log[z]*tci[1, 1]*tcr[1, 2] + 240*ep^2*x*Log[z]*tci[1, 1]*tcr[1, 2] - 1440*ep^3*Log[delta]*Log[z]*tci[1, 1]*tcr[1, 2] - 480*ep^3*x*Log[delta]*Log[z]*tci[1, 1]*tcr[1, 2] - 720*ep^3*Log[s]*Log[z]*tci[1, 1]*tcr[1, 2] - 240*ep^3*x*Log[s]*Log[z]*tci[1, 1]*tcr[1, 2] + 480*ep^3*x*Log[x]*Log[z]*tci[1, 1]*tcr[1, 2] - 240*ep^3*Log[1 + x]*Log[z]*tci[1, 1]*tcr[1, 2] - 480*ep^3*x*Log[1 + x]*Log[z]*tci[1, 1]*tcr[1, 2] - 720*ep^3*Log[1 - z]*Log[z]*tci[1, 1]*tcr[1, 2] + 240*ep^3*x*Log[1 - z]*Log[z]*tci[1, 1]*tcr[1, 2] + 120*ep^3*Log[z]^2*tci[1, 1]*tcr[1, 2] - 120*ep^3*x*Log[z]^2*tci[1, 1]*tcr[1, 2] + 960*ep^2*tci[1, 1]^2*tcr[1, 2] - 480*ep^2*x*tci[1, 1]^2*tcr[1, 2] - 2400*ep^3*Log[delta]*tci[1, 1]^2*tcr[1, 2] + 1920*ep^3*x*Log[delta]*tci[1, 1]^2*tcr[1, 2] - 720*ep^3*Log[s]*tci[1, 1]^2*tcr[1, 2] + 240*ep^3*Log[x]*tci[1, 1]^2*tcr[1, 2] + 720*ep^3*x*Log[x]*tci[1, 1]^2*tcr[1, 2] - 720*ep^3*Log[1 + x]*tci[1, 1]^2*tcr[1, 2] - 720*ep^3*x*Log[1 + x]*tci[1, 1]^2*tcr[1, 2] - 1200*ep^3*Log[1 - z]*tci[1, 1]^2*tcr[1, 2] + 960*ep^3*x*Log[1 - z]*tci[1, 1]^2*tcr[1, 2] + 1200*ep^3*Log[z]*tci[1, 1]^2*tcr[1, 2] - 480*ep^3*x*Log[z]*tci[1, 1]^2*tcr[1, 2] + 1120*ep^3*tci[1, 1]^3*tcr[1, 2] - 640*ep^3*x*tci[1, 1]^3*tcr[1, 2] - 240*ep^2*x*Log[x]*tcr[1, 2]^2 + 480*ep^3*x*Log[delta]*Log[x]*tcr[1, 2]^2 + 240*ep^3*x*Log[s]*Log[x]*tcr[1, 2]^2 + 240*ep^2*Log[1 + x]*tcr[1, 2]^2 + 240*ep^2*x*Log[1 + x]*tcr[1, 2]^2 - 480*ep^3*Log[delta]*Log[1 + x]*tcr[1, 2]^2 - 480*ep^3*x*Log[delta]*Log[1 + x]*tcr[1, 2]^2 - 240*ep^3*Log[s]*Log[1 + x]*tcr[1, 2]^2 - 240*ep^3*x*Log[s]*Log[1 + x]*tcr[1, 2]^2 - 240*ep^3*Log[x]*Log[1 + x]*tcr[1, 2]^2 + 240*ep^3*x*Log[x]*Log[1 - z]*tcr[1, 2]^2 - 240*ep^3*Log[1 + x]*Log[1 - z]*tcr[1, 2]^2 - 240*ep^3*x*Log[1 + x]*Log[1 - z]*tcr[1, 2]^2 + 240*ep^3*x*Log[x]*Log[z]*tcr[1, 2]^2 - 240*ep^3*Log[1 + x]*Log[z]*tcr[1, 2]^2 - 240*ep^3*x*Log[1 + x]*Log[z]*tcr[1, 2]^2 - 720*ep^2*tci[1, 1]*tcr[1, 2]^2 + 240*ep^2*x*tci[1, 1]*tcr[1, 2]^2 + 2400*ep^3*Log[delta]*tci[1, 1]*tcr[1, 2]^2 - 480*ep^3*x*Log[delta]*tci[1, 1]*tcr[1, 2]^2 + 240*ep^3*Log[s]*tci[1, 1]*tcr[1, 2]^2 - 240*ep^3*x*Log[s]*tci[1, 1]*tcr[1, 2]^2 - 480*ep^3*Log[x]*tci[1, 1]*tcr[1, 2]^2 - 960*ep^3*x*Log[x]*tci[1, 1]*tcr[1, 2]^2 + 720*ep^3*Log[1 + x]*tci[1, 1]*tcr[1, 2]^2 + 960*ep^3*x*Log[1 + x]*tci[1, 1]*tcr[1, 2]^2 + 1200*ep^3*Log[1 - z]*tci[1, 1]*tcr[1, 2]^2 - 240*ep^3*x*Log[1 - z]*tci[1, 1]*tcr[1, 2]^2 - 720*ep^3*Log[z]*tci[1, 1]*tcr[1, 2]^2 - 240*ep^3*x*Log[z]*tci[1, 1]*tcr[1, 2]^2 - 1200*ep^3*tci[1, 1]^2*tcr[1, 2]^2 + 960*ep^3*x*tci[1, 1]^2*tcr[1, 2]^2 + 160*ep^3*x*Log[x]*tcr[1, 2]^3 - 160*ep^3*Log[1 + x]*tcr[1, 2]^3 - 160*ep^3*x*Log[1 + x]*tcr[1, 2]^3 + 800*ep^3*tci[1, 1]*tcr[1, 2]^3 - 160*ep^3*x*tci[1, 1]*tcr[1, 2]^3 - 60*ep^2*Log[1 + x]*PolyLog[2, 1 + x]*(10 - 10*x + 4*ep*(-1 + x)*Log[delta] + 18*ep*(-1 + x)*Log[s] - 12*ep*Log[x] - 18*ep*x*Log[x] + 3*ep*Log[1 + x] + 9*ep*x*Log[1 + x] - 2*ep*Log[1 - z] + 2*ep*x*Log[1 - z] - 2*ep*Log[z] + 2*ep*x*Log[z] + 24*ep*tci[1, 1] + 2*ep*x*tci[1, 1] - 4*ep*tcr[1, 2] + 4*ep*x*tcr[1, 2]) + 60*ep^2*PolyLog[2, -x]*(3*ep*(2 + 3*x)*Log[x]^2 + 2*Log[x]*(-10 - 5*x + 2*ep*(2 + x)*Log[delta] + 9*ep*(2 + x)*Log[s] - 3*ep*x*Log[1 + x] + 2*ep*Log[1 - z] + ep*x*Log[1 - z] + 2*ep*Log[z] + ep*x*Log[z] - 23*ep*tci[1, 1] - 20*ep*x*tci[1, 1] + 4*ep*tcr[1, 2] + 2*ep*x*tcr[1, 2]) + tci[1, 1]*(10 - 10*x + 4*ep*(-1 + x)*Log[delta] + 18*ep*(-1 + x)*Log[s] - 2*ep*Log[1 - z] + 2*ep*x*Log[1 - z] - 2*ep*Log[z] + 2*ep*x*Log[z] + 17*ep*tci[1, 1] - 15*ep*x*tci[1, 1] - 4*ep*tcr[1, 2] + 4*ep*x*tcr[1, 2])) - 600*ep^2*x*tcr[3, 3] + 240*ep^3*x*Log[delta]*tcr[3, 3] + 1080*ep^3*x*Log[s]*tcr[3, 3] + 3280*ep^3*x*Log[x]*tcr[3, 3] - 4360*ep^3*Log[1 + x]*tcr[3, 3] - 4000*ep^3*x*Log[1 + x]*tcr[3, 3] + 120*ep^3*x*Log[1 - z]*tcr[3, 3] + 120*ep^3*x*Log[z]*tcr[3, 3] - 740*ep^3*tci[1, 1]*tcr[3, 3] - 3880*ep^3*x*tci[1, 1]*tcr[3, 3] + 240*ep^3*x*tcr[1, 2]*tcr[3, 3] - 600*ep^2*Zeta[3] + 600*ep^2*x*Zeta[3] + 240*ep^3*Log[delta]*Zeta[3] - 240*ep^3*x*Log[delta]*Zeta[3] + 1080*ep^3*Log[s]*Zeta[3] - 1080*ep^3*x*Log[s]*Zeta[3] + 720*ep^3*Log[x]*Zeta[3] + 1320*ep^3*x*Log[x]*Zeta[3] + 840*ep^3*Log[1 + x]*Zeta[3] + 120*ep^3*x*Log[1 + x]*Zeta[3] + 120*ep^3*Log[1 - z]*Zeta[3] - 120*ep^3*x*Log[1 - z]*Zeta[3] + 120*ep^3*Log[z]*Zeta[3] - 120*ep^3*x*Log[z]*Zeta[3] - 2640*ep^3*tci[1, 1]*Zeta[3] - 720*ep^3*x*tci[1, 1]*Zeta[3] + 240*ep^3*tcr[1, 2]*Zeta[3] - 240*ep^3*x*tcr[1, 2]*Zeta[3]))/(30*ep^3*(1 + x)), -1/30*(Nc*(20*ep^3*Pi^4 + 28*ep^3*Pi^4*x + 600*x*Log[x] - 240*ep*x*Log[delta]*Log[x] + 240*ep^2*x*Log[delta]^2*Log[x] - 160*ep^3*x*Log[delta]^3*Log[x] - 1080*ep*x*Log[s]*Log[x] + 240*ep^2*x*Log[delta]*Log[s]*Log[x] - 240*ep^3*x*Log[delta]^2*Log[s]*Log[x] + 1020*ep^2*x*Log[s]^2*Log[x] - 120*ep^3*x*Log[delta]*Log[s]^2*Log[x] - 660*ep^3*x*Log[s]^3*Log[x] - 360*ep*x*Log[x]^2 + 720*ep^2*x*Log[s]*Log[x]^2 - 720*ep^3*x*Log[s]^2*Log[x]^2 - 100*ep^2*x*Log[x]^3 + 40*ep^3*x*Log[delta]*Log[x]^3 + 180*ep^3*x*Log[s]*Log[x]^3 + 210*ep^3*x*Log[x]^4 - 600*Log[1 + x] - 600*x*Log[1 + x] + 240*ep*Log[delta]*Log[1 + x] + 240*ep*x*Log[delta]*Log[1 + x] - 240*ep^2*Log[delta]^2*Log[1 + x] - 240*ep^2*x*Log[delta]^2*Log[1 + x] + 160*ep^3*Log[delta]^3*Log[1 + x] + 160*ep^3*x*Log[delta]^3*Log[1 + x] + 1080*ep*Log[s]*Log[1 + x] + 1080*ep*x*Log[s]*Log[1 + x] - 240*ep^2*Log[delta]*Log[s]*Log[1 + x] - 240*ep^2*x*Log[delta]*Log[s]*Log[1 + x] + 240*ep^3*Log[delta]^2*Log[s]*Log[1 + x] + 240*ep^3*x*Log[delta]^2*Log[s]*Log[1 + x] - 1020*ep^2*Log[s]^2*Log[1 + x] - 1020*ep^2*x*Log[s]^2*Log[1 + x] + 120*ep^3*Log[delta]*Log[s]^2*Log[1 + x] + 120*ep^3*x*Log[delta]*Log[s]^2*Log[1 + x] + 660*ep^3*Log[s]^3*Log[1 + x] + 660*ep^3*x*Log[s]^3*Log[1 + x] + 1080*ep*Log[x]*Log[1 + x] + 360*ep*x*Log[x]*Log[1 + x] - 240*ep^2*Log[delta]*Log[x]*Log[1 + x] + 240*ep^3*Log[delta]^2*Log[x]*Log[1 + x] - 2040*ep^2*Log[s]*Log[x]*Log[1 + x] - 720*ep^2*x*Log[s]*Log[x]*Log[1 + x] + 240*ep^3*Log[delta]*Log[s]*Log[x]*Log[1 + x] + 1980*ep^3*Log[s]^2*Log[x]*Log[1 + x] + 720*ep^3*x*Log[s]^2*Log[x]*Log[1 + x] - 420*ep^2*Log[x]^2*Log[1 + x] + 300*ep^2*x*Log[x]^2*Log[1 + x] - 120*ep^3*Log[delta]*Log[x]^2*Log[1 + x] - 120*ep^3*x*Log[delta]*Log[x]^2*Log[1 + x] + 900*ep^3*Log[s]*Log[x]^2*Log[1 + x] - 540*ep^3*x*Log[s]*Log[x]^2*Log[1 + x] - 780*ep^3*Log[x]^3*Log[1 + x] - 720*ep^3*x*Log[x]^3*Log[1 + x] + 300*ep^2*Log[-x]*Log[1 + x]^2 - 300*ep^2*x*Log[-x]*Log[1 + x]^2 - 120*ep^3*Log[delta]*Log[-x]*Log[1 + x]^2 + 120*ep^3*x*Log[delta]*Log[-x]*Log[1 + x]^2 - 540*ep^3*Log[s]*Log[-x]*Log[1 + x]^2 + 540*ep^3*x*Log[s]*Log[-x]*Log[1 + x]^2 - 300*ep^2*Log[x]*Log[1 + x]^2 + 120*ep^3*Log[delta]*Log[x]*Log[1 + x]^2 + 540*ep^3*Log[s]*Log[x]*Log[1 + x]^2 - 360*ep^3*Log[-x]*Log[x]*Log[1 + x]^2 + 900*ep^3*x*Log[-x]*Log[x]*Log[1 + x]^2 + 990*ep^3*Log[x]^2*Log[1 + x]^2 + 270*ep^3*x*Log[x]^2*Log[1 + x]^2 + 100*ep^2*Log[1 + x]^3 + 100*ep^2*x*Log[1 + x]^3 - 40*ep^3*Log[delta]*Log[1 + x]^3 - 40*ep^3*x*Log[delta]*Log[1 + x]^3 - 180*ep^3*Log[s]*Log[1 + x]^3 - 180*ep^3*x*Log[s]*Log[1 + x]^3 - 120*ep^3*Log[-x]*Log[1 + x]^3 + 120*ep^3*x*Log[-x]*Log[1 + x]^3 - 180*ep^3*Log[x]*Log[1 + x]^3 - 120*ep^3*x*Log[x]*Log[1 + x]^3 - 30*ep^3*Log[1 + x]^4 - 30*ep^3*x*Log[1 + x]^4 - 120*ep*x*Log[x]*Log[1 - z] + 240*ep^2*x*Log[delta]*Log[x]*Log[1 - z] - 240*ep^3*x*Log[delta]^2*Log[x]*Log[1 - z] + 120*ep^2*x*Log[s]*Log[x]*Log[1 - z] - 240*ep^3*x*Log[delta]*Log[s]*Log[x]*Log[1 - z] - 60*ep^3*x*Log[s]^2*Log[x]*Log[1 - z] + 20*ep^3*x*Log[x]^3*Log[1 - z] + 120*ep*Log[1 + x]*Log[1 - z] + 120*ep*x*Log[1 + x]*Log[1 - z] - 240*ep^2*Log[delta]*Log[1 + x]*Log[1 - z] - 240*ep^2*x*Log[delta]*Log[1 + x]*Log[1 - z] + 240*ep^3*Log[delta]^2*Log[1 + x]*Log[1 - z] + 240*ep^3*x*Log[delta]^2*Log[1 + x]*Log[1 - z] - 120*ep^2*Log[s]*Log[1 + x]*Log[1 - z] - 120*ep^2*x*Log[s]*Log[1 + x]*Log[1 - z] + 240*ep^3*Log[delta]*Log[s]*Log[1 + x]*Log[1 - z] + 240*ep^3*x*Log[delta]*Log[s]*Log[1 + x]*Log[1 - z] + 60*ep^3*Log[s]^2*Log[1 + x]*Log[1 - z] + 60*ep^3*x*Log[s]^2*Log[1 + x]*Log[1 - z] - 120*ep^2*Log[x]*Log[1 + x]*Log[1 - z] + 240*ep^3*Log[delta]*Log[x]*Log[1 + x]*Log[1 - z] + 120*ep^3*Log[s]*Log[x]*Log[1 + x]*Log[1 - z] - 60*ep^3*Log[x]^2*Log[1 + x]*Log[1 - z] - 60*ep^3*x*Log[x]^2*Log[1 + x]*Log[1 - z] - 60*ep^3*Log[-x]*Log[1 + x]^2*Log[1 - z] + 60*ep^3*x*Log[-x]*Log[1 + x]^2*Log[1 - z] + 60*ep^3*Log[x]*Log[1 + x]^2*Log[1 - z] - 20*ep^3*Log[1 + x]^3*Log[1 - z] - 20*ep^3*x*Log[1 + x]^3*Log[1 - z] + 60*ep^2*x*Log[x]*Log[1 - z]^2 - 120*ep^3*x*Log[delta]*Log[x]*Log[1 - z]^2 - 60*ep^3*x*Log[s]*Log[x]*Log[1 - z]^2 - 60*ep^2*Log[1 + x]*Log[1 - z]^2 - 60*ep^2*x*Log[1 + x]*Log[1 - z]^2 + 120*ep^3*Log[delta]*Log[1 + x]*Log[1 - z]^2 + 120*ep^3*x*Log[delta]*Log[1 + x]*Log[1 - z]^2 + 60*ep^3*Log[s]*Log[1 + x]*Log[1 - z]^2 + 60*ep^3*x*Log[s]*Log[1 + x]*Log[1 - z]^2 + 60*ep^3*Log[x]*Log[1 + x]*Log[1 - z]^2 - 20*ep^3*x*Log[x]*Log[1 - z]^3 + 20*ep^3*Log[1 + x]*Log[1 - z]^3 + 20*ep^3*x*Log[1 + x]*Log[1 - z]^3 - 120*ep*x*Log[x]*Log[z] + 240*ep^2*x*Log[delta]*Log[x]*Log[z] - 240*ep^3*x*Log[delta]^2*Log[x]*Log[z] + 120*ep^2*x*Log[s]*Log[x]*Log[z] - 240*ep^3*x*Log[delta]*Log[s]*Log[x]*Log[z] - 60*ep^3*x*Log[s]^2*Log[x]*Log[z] + 20*ep^3*x*Log[x]^3*Log[z] + 120*ep*Log[1 + x]*Log[z] + 120*ep*x*Log[1 + x]*Log[z] - 240*ep^2*Log[delta]*Log[1 + x]*Log[z] - 240*ep^2*x*Log[delta]*Log[1 + x]*Log[z] + 240*ep^3*Log[delta]^2*Log[1 + x]*Log[z] + 240*ep^3*x*Log[delta]^2*Log[1 + x]*Log[z] - 120*ep^2*Log[s]*Log[1 + x]*Log[z] - 120*ep^2*x*Log[s]*Log[1 + x]*Log[z] + 240*ep^3*Log[delta]*Log[s]*Log[1 + x]*Log[z] + 240*ep^3*x*Log[delta]*Log[s]*Log[1 + x]*Log[z] + 60*ep^3*Log[s]^2*Log[1 + x]*Log[z] + 60*ep^3*x*Log[s]^2*Log[1 + x]*Log[z] - 120*ep^2*Log[x]*Log[1 + x]*Log[z] + 240*ep^3*Log[delta]*Log[x]*Log[1 + x]*Log[z] + 120*ep^3*Log[s]*Log[x]*Log[1 + x]*Log[z] - 60*ep^3*Log[x]^2*Log[1 + x]*Log[z] - 60*ep^3*x*Log[x]^2*Log[1 + x]*Log[z] - 60*ep^3*Log[-x]*Log[1 + x]^2*Log[z] + 60*ep^3*x*Log[-x]*Log[1 + x]^2*Log[z] + 60*ep^3*Log[x]*Log[1 + x]^2*Log[z] - 20*ep^3*Log[1 + x]^3*Log[z] - 20*ep^3*x*Log[1 + x]^3*Log[z] - 120*ep^2*x*Log[x]*Log[1 - z]*Log[z] + 240*ep^3*x*Log[delta]*Log[x]*Log[1 - z]*Log[z] + 120*ep^3*x*Log[s]*Log[x]*Log[1 - z]*Log[z] + 120*ep^2*Log[1 + x]*Log[1 - z]*Log[z] + 120*ep^2*x*Log[1 + x]*Log[1 - z]*Log[z] - 240*ep^3*Log[delta]*Log[1 + x]*Log[1 - z]*Log[z] - 240*ep^3*x*Log[delta]*Log[1 + x]*Log[1 - z]*Log[z] - 120*ep^3*Log[s]*Log[1 + x]*Log[1 - z]*Log[z] - 120*ep^3*x*Log[s]*Log[1 + x]*Log[1 - z]*Log[z] - 120*ep^3*Log[x]*Log[1 + x]*Log[1 - z]*Log[z] - 180*ep^3*x*Log[x]*Log[1 - z]^2*Log[z] + 180*ep^3*Log[1 + x]*Log[1 - z]^2*Log[z] + 180*ep^3*x*Log[1 + x]*Log[1 - z]^2*Log[z] + 60*ep^2*x*Log[x]*Log[z]^2 - 120*ep^3*x*Log[delta]*Log[x]*Log[z]^2 - 60*ep^3*x*Log[s]*Log[x]*Log[z]^2 - 60*ep^2*Log[1 + x]*Log[z]^2 - 60*ep^2*x*Log[1 + x]*Log[z]^2 + 120*ep^3*Log[delta]*Log[1 + x]*Log[z]^2 + 120*ep^3*x*Log[delta]*Log[1 + x]*Log[z]^2 + 60*ep^3*Log[s]*Log[1 + x]*Log[z]^2 + 60*ep^3*x*Log[s]*Log[1 + x]*Log[z]^2 + 60*ep^3*Log[x]*Log[1 + x]*Log[z]^2 + 60*ep^3*x*Log[x]*Log[1 - z]*Log[z]^2 - 60*ep^3*Log[1 + x]*Log[1 - z]*Log[z]^2 - 60*ep^3*x*Log[1 + x]*Log[1 - z]*Log[z]^2 - 20*ep^3*x*Log[x]*Log[z]^3 + 20*ep^3*Log[1 + x]*Log[z]^3 + 20*ep^3*x*Log[1 + x]*Log[z]^3 - 240*ep^3*x*Log[x]*Log[1 - z]*PolyLog[2, 1 - z] + 240*ep^3*Log[1 + x]*Log[1 - z]*PolyLog[2, 1 - z] + 240*ep^3*x*Log[1 + x]*Log[1 - z]*PolyLog[2, 1 - z] - 240*ep^3*x*Log[x]*Log[1 - z]*PolyLog[2, z] + 240*ep^3*Log[1 + x]*Log[1 - z]*PolyLog[2, z] + 240*ep^3*x*Log[1 + x]*Log[1 - z]*PolyLog[2, z] - 1200*ep^2*PolyLog[3, -x] - 600*ep^2*x*PolyLog[3, -x] + 480*ep^3*Log[delta]*PolyLog[3, -x] + 240*ep^3*x*Log[delta]*PolyLog[3, -x] + 2160*ep^3*Log[s]*PolyLog[3, -x] + 1080*ep^3*x*Log[s]*PolyLog[3, -x] + 1440*ep^3*Log[x]*PolyLog[3, -x] + 720*ep^3*x*Log[x]*PolyLog[3, -x] - 720*ep^3*Log[1 + x]*PolyLog[3, -x] - 1080*ep^3*x*Log[1 + x]*PolyLog[3, -x] + 240*ep^3*Log[1 - z]*PolyLog[3, -x] + 120*ep^3*x*Log[1 - z]*PolyLog[3, -x] + 240*ep^3*Log[z]*PolyLog[3, -x] + 120*ep^3*x*Log[z]*PolyLog[3, -x] - 600*ep^2*PolyLog[3, 1 + x] + 600*ep^2*x*PolyLog[3, 1 + x] + 240*ep^3*Log[delta]*PolyLog[3, 1 + x] - 240*ep^3*x*Log[delta]*PolyLog[3, 1 + x] + 1080*ep^3*Log[s]*PolyLog[3, 1 + x] - 1080*ep^3*x*Log[s]*PolyLog[3, 1 + x] + 720*ep^3*Log[x]*PolyLog[3, 1 + x] - 1800*ep^3*x*Log[x]*PolyLog[3, 1 + x] + 1440*ep^3*Log[1 + x]*PolyLog[3, 1 + x] + 1440*ep^3*x*Log[1 + x]*PolyLog[3, 1 + x] + 120*ep^3*Log[1 - z]*PolyLog[3, 1 + x] - 120*ep^3*x*Log[1 - z]*PolyLog[3, 1 + x] + 120*ep^3*Log[z]*PolyLog[3, 1 + x] - 120*ep^3*x*Log[z]*PolyLog[3, 1 + x] + 240*ep^3*x*Log[x]*PolyLog[3, 1 - z] - 240*ep^3*Log[1 + x]*PolyLog[3, 1 - z] - 240*ep^3*x*Log[1 + x]*PolyLog[3, 1 - z] + 240*ep^3*x*Log[x]*PolyLog[3, z] - 240*ep^3*Log[1 + x]*PolyLog[3, z] - 240*ep^3*x*Log[1 + x]*PolyLog[3, z] + 2160*ep^3*PolyLog[4, -x] + 1080*ep^3*x*PolyLog[4, -x] - 1800*ep^3*PolyLog[4, 1 + x] - 2520*ep^3*x*PolyLog[4, 1 + x] - 1080*ep^3*PolyLog[2, 2, -x] - 2160*ep^3*x*PolyLog[2, 2, -x] - 300*tci[1, 1] - 600*x*tci[1, 1] - 480*ep*Log[delta]*tci[1, 1] + 240*ep*x*Log[delta]*tci[1, 1] + 720*ep^2*Log[delta]^2*tci[1, 1] - 240*ep^2*x*Log[delta]^2*tci[1, 1] - 800*ep^3*Log[delta]^3*tci[1, 1] + 160*ep^3*x*Log[delta]^3*tci[1, 1] + 840*ep*Log[s]*tci[1, 1] + 1080*ep*x*Log[s]*tci[1, 1] + 240*ep^2*Log[delta]*Log[s]*tci[1, 1] - 240*ep^2*x*Log[delta]*Log[s]*tci[1, 1] - 240*ep^3*Log[delta]^2*Log[s]*tci[1, 1] + 240*ep^3*x*Log[delta]^2*Log[s]*tci[1, 1] - 900*ep^2*Log[s]^2*tci[1, 1] - 1020*ep^2*x*Log[s]^2*tci[1, 1] - 120*ep^3*Log[delta]*Log[s]^2*tci[1, 1] + 120*ep^3*x*Log[delta]*Log[s]^2*tci[1, 1] + 620*ep^3*Log[s]^3*tci[1, 1] + 660*ep^3*x*Log[s]^3*tci[1, 1] + 840*ep*Log[x]*tci[1, 1] + 1620*ep*x*Log[x]*tci[1, 1] + 480*ep^2*Log[delta]*Log[x]*tci[1, 1] - 480*ep^2*x*Log[delta]*Log[x]*tci[1, 1] - 960*ep^3*Log[delta]^2*Log[x]*tci[1, 1] + 240*ep^3*x*Log[delta]^2*Log[x]*tci[1, 1] - 1920*ep^2*Log[s]*Log[x]*tci[1, 1] - 3000*ep^2*x*Log[s]*Log[x]*tci[1, 1] + 720*ep^3*x*Log[delta]*Log[s]*Log[x]*tci[1, 1] + 1920*ep^3*Log[s]^2*Log[x]*tci[1, 1] + 2820*ep^3*x*Log[s]^2*Log[x]*tci[1, 1] - 1020*ep^2*Log[x]^2*tci[1, 1] - 720*ep^2*x*Log[x]^2*tci[1, 1] + 120*ep^3*Log[delta]*Log[x]^2*tci[1, 1] + 1980*ep^3*Log[s]*Log[x]^2*tci[1, 1] + 1440*ep^3*x*Log[s]*Log[x]^2*tci[1, 1] + 680*ep^3*Log[x]^3*tci[1, 1] - 220*ep^3*x*Log[x]^3*tci[1, 1] - 1320*ep*Log[1 + x]*tci[1, 1] - 60*ep^3*Pi^2*Log[1 + x]*tci[1, 1] - 1260*ep*x*Log[1 + x]*tci[1, 1] - 180*ep^3*Pi^2*x*Log[1 + x]*tci[1, 1] + 480*ep^2*Log[delta]*Log[1 + x]*tci[1, 1] + 480*ep^2*x*Log[delta]*Log[1 + x]*tci[1, 1] - 240*ep^3*x*Log[delta]^2*Log[1 + x]*tci[1, 1] + 2400*ep^2*Log[s]*Log[1 + x]*tci[1, 1] + 2280*ep^2*x*Log[s]*Log[1 + x]*tci[1, 1] - 960*ep^3*Log[delta]*Log[s]*Log[1 + x]*tci[1, 1] - 720*ep^3*x*Log[delta]*Log[s]*Log[1 + x]*tci[1, 1] - 2160*ep^3*Log[s]^2*Log[1 + x]*tci[1, 1] - 2100*ep^3*x*Log[s]^2*Log[1 + x]*tci[1, 1] + 1800*ep^2*Log[x]*Log[1 + x]*tci[1, 1] + 720*ep^2*x*Log[x]*Log[1 + x]*tci[1, 1] - 720*ep^3*Log[delta]*Log[x]*Log[1 + x]*tci[1, 1] - 3240*ep^3*Log[s]*Log[x]*Log[1 + x]*tci[1, 1] - 1440*ep^3*x*Log[s]*Log[x]*Log[1 + x]*tci[1, 1] + 840*ep^3*Log[x]^2*Log[1 + x]*tci[1, 1] + 660*ep^3*x*Log[x]^2*Log[1 + x]*tci[1, 1] + 300*ep^2*Log[1 + x]^2*tci[1, 1] + 300*ep^2*x*Log[1 + x]^2*tci[1, 1] - 120*ep^3*Log[delta]*Log[1 + x]^2*tci[1, 1] - 120*ep^3*x*Log[delta]*Log[1 + x]^2*tci[1, 1] - 540*ep^3*Log[s]*Log[1 + x]^2*tci[1, 1] - 540*ep^3*x*Log[s]*Log[1 + x]^2*tci[1, 1] + 360*ep^3*Log[-x]*Log[1 + x]^2*tci[1, 1] - 300*ep^3*x*Log[-x]*Log[1 + x]^2*tci[1, 1] - 1260*ep^3*Log[x]*Log[1 + x]^2*tci[1, 1] - 360*ep^3*x*Log[x]*Log[1 + x]^2*tci[1, 1] + 120*ep^3*Log[1 + x]^3*tci[1, 1] + 100*ep^3*x*Log[1 + x]^3*tci[1, 1] - 240*ep*Log[1 - z]*tci[1, 1] + 120*ep*x*Log[1 - z]*tci[1, 1] + 720*ep^2*Log[delta]*Log[1 - z]*tci[1, 1] - 240*ep^2*x*Log[delta]*Log[1 - z]*tci[1, 1] - 1200*ep^3*Log[delta]^2*Log[1 - z]*tci[1, 1] + 240*ep^3*x*Log[delta]^2*Log[1 - z]*tci[1, 1] + 120*ep^2*Log[s]*Log[1 - z]*tci[1, 1] - 120*ep^2*x*Log[s]*Log[1 - z]*tci[1, 1] - 240*ep^3*Log[delta]*Log[s]*Log[1 - z]*tci[1, 1] + 240*ep^3*x*Log[delta]*Log[s]*Log[1 - z]*tci[1, 1] - 60*ep^3*Log[s]^2*Log[1 - z]*tci[1, 1] + 60*ep^3*x*Log[s]^2*Log[1 - z]*tci[1, 1] + 240*ep^2*Log[x]*Log[1 - z]*tci[1, 1] - 240*ep^2*x*Log[x]*Log[1 - z]*tci[1, 1] - 960*ep^3*Log[delta]*Log[x]*Log[1 - z]*tci[1, 1] + 240*ep^3*x*Log[delta]*Log[x]*Log[1 - z]*tci[1, 1] + 360*ep^3*x*Log[s]*Log[x]*Log[1 - z]*tci[1, 1] + 60*ep^3*Log[x]^2*Log[1 - z]*tci[1, 1] + 240*ep^2*Log[1 + x]*Log[1 - z]*tci[1, 1] + 240*ep^2*x*Log[1 + x]*Log[1 - z]*tci[1, 1] - 240*ep^3*x*Log[delta]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 480*ep^3*Log[s]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 360*ep^3*x*Log[s]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 360*ep^3*Log[x]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 60*ep^3*Log[1 + x]^2*Log[1 - z]*tci[1, 1] - 60*ep^3*x*Log[1 + x]^2*Log[1 - z]*tci[1, 1] + 180*ep^2*Log[1 - z]^2*tci[1, 1] - 60*ep^2*x*Log[1 - z]^2*tci[1, 1] - 600*ep^3*Log[delta]*Log[1 - z]^2*tci[1, 1] + 120*ep^3*x*Log[delta]*Log[1 - z]^2*tci[1, 1] - 60*ep^3*Log[s]*Log[1 - z]^2*tci[1, 1] + 60*ep^3*x*Log[s]*Log[1 - z]^2*tci[1, 1] - 240*ep^3*Log[x]*Log[1 - z]^2*tci[1, 1] + 60*ep^3*x*Log[x]*Log[1 - z]^2*tci[1, 1] - 60*ep^3*x*Log[1 + x]*Log[1 - z]^2*tci[1, 1] - 100*ep^3*Log[1 - z]^3*tci[1, 1] + 20*ep^3*x*Log[1 - z]^3*tci[1, 1] + 360*ep*Log[z]*tci[1, 1] + 120*ep*x*Log[z]*tci[1, 1] - 720*ep^2*Log[delta]*Log[z]*tci[1, 1] - 240*ep^2*x*Log[delta]*Log[z]*tci[1, 1] + 720*ep^3*Log[delta]^2*Log[z]*tci[1, 1] + 240*ep^3*x*Log[delta]^2*Log[z]*tci[1, 1] - 360*ep^2*Log[s]*Log[z]*tci[1, 1] - 120*ep^2*x*Log[s]*Log[z]*tci[1, 1] + 720*ep^3*Log[delta]*Log[s]*Log[z]*tci[1, 1] + 240*ep^3*x*Log[delta]*Log[s]*Log[z]*tci[1, 1] + 180*ep^3*Log[s]^2*Log[z]*tci[1, 1] + 60*ep^3*x*Log[s]^2*Log[z]*tci[1, 1] - 480*ep^2*Log[x]*Log[z]*tci[1, 1] + 1440*ep^3*Log[delta]*Log[x]*Log[z]*tci[1, 1] + 240*ep^3*x*Log[delta]*Log[x]*Log[z]*tci[1, 1] + 240*ep^3*Log[s]*Log[x]*Log[z]*tci[1, 1] - 120*ep^3*x*Log[s]*Log[x]*Log[z]*tci[1, 1] + 60*ep^3*Log[x]^2*Log[z]*tci[1, 1] - 480*ep^3*Log[delta]*Log[1 + x]*Log[z]*tci[1, 1] - 240*ep^3*x*Log[delta]*Log[1 + x]*Log[z]*tci[1, 1] + 240*ep^3*Log[s]*Log[1 + x]*Log[z]*tci[1, 1] + 120*ep^3*x*Log[s]*Log[1 + x]*Log[z]*tci[1, 1] + 360*ep^3*Log[x]*Log[1 + x]*Log[z]*tci[1, 1] - 60*ep^3*Log[1 + x]^2*Log[z]*tci[1, 1] - 60*ep^3*x*Log[1 + x]^2*Log[z]*tci[1, 1] - 240*ep^2*Log[1 - z]*Log[z]*tci[1, 1] + 120*ep^2*x*Log[1 - z]*Log[z]*tci[1, 1] + 720*ep^3*Log[delta]*Log[1 - z]*Log[z]*tci[1, 1] - 240*ep^3*x*Log[delta]*Log[1 - z]*Log[z]*tci[1, 1] + 120*ep^3*Log[s]*Log[1 - z]*Log[z]*tci[1, 1] - 120*ep^3*x*Log[s]*Log[1 - z]*Log[z]*tci[1, 1] + 480*ep^3*Log[x]*Log[1 - z]*Log[z]*tci[1, 1] - 120*ep^3*x*Log[x]*Log[1 - z]*Log[z]*tci[1, 1] + 120*ep^3*x*Log[1 + x]*Log[1 - z]*Log[z]*tci[1, 1] + 360*ep^3*Log[1 - z]^2*Log[z]*tci[1, 1] + 180*ep^3*x*Log[1 - z]^2*Log[z]*tci[1, 1] + 60*ep^2*Log[z]^2*tci[1, 1] - 60*ep^2*x*Log[z]^2*tci[1, 1] - 120*ep^3*Log[delta]*Log[z]^2*tci[1, 1] + 120*ep^3*x*Log[delta]*Log[z]^2*tci[1, 1] - 60*ep^3*Log[s]*Log[z]^2*tci[1, 1] + 60*ep^3*x*Log[s]*Log[z]^2*tci[1, 1] - 240*ep^3*Log[x]*Log[z]^2*tci[1, 1] + 60*ep^3*x*Log[x]*Log[z]^2*tci[1, 1] - 60*ep^3*x*Log[1 + x]*Log[z]^2*tci[1, 1] - 240*ep^3*Log[1 - z]*Log[z]^2*tci[1, 1] - 60*ep^3*x*Log[1 - z]*Log[z]^2*tci[1, 1] + 60*ep^3*Log[z]^3*tci[1, 1] + 20*ep^3*x*Log[z]^3*tci[1, 1] + 120*ep^3*Log[1 - z]*PolyLog[2, 1 - z]*tci[1, 1] + 240*ep^3*x*Log[1 - z]*PolyLog[2, 1 - z]*tci[1, 1] + 120*ep^3*Log[1 - z]*PolyLog[2, z]*tci[1, 1] + 240*ep^3*x*Log[1 - z]*PolyLog[2, z]*tci[1, 1] - 2400*ep^3*PolyLog[3, -x]*tci[1, 1] - 240*ep^3*x*PolyLog[3, -x]*tci[1, 1] + 2760*ep^3*x*PolyLog[3, 1 + x]*tci[1, 1] - 120*ep^3*PolyLog[3, 1 - z]*tci[1, 1] - 240*ep^3*x*PolyLog[3, 1 - z]*tci[1, 1] - 120*ep^3*PolyLog[3, z]*tci[1, 1] - 240*ep^3*x*PolyLog[3, z]*tci[1, 1] - 660*ep*tci[1, 1]^2 - 1260*ep*x*tci[1, 1]^2 - 1200*ep^2*Log[delta]*tci[1, 1]^2 + 480*ep^2*x*Log[delta]*tci[1, 1]^2 + 2400*ep^3*Log[delta]^2*tci[1, 1]^2 - 240*ep^3*x*Log[delta]^2*tci[1, 1]^2 + 1920*ep^2*Log[s]*tci[1, 1]^2 + 2280*ep^2*x*Log[s]*tci[1, 1]^2 - 720*ep^3*x*Log[delta]*Log[s]*tci[1, 1]^2 - 1920*ep^3*Log[s]^2*tci[1, 1]^2 - 2100*ep^3*x*Log[s]^2*tci[1, 1]^2 + 1920*ep^2*Log[x]*tci[1, 1]^2 + 2580*ep^2*x*Log[x]*tci[1, 1]^2 + 480*ep^3*Log[delta]*Log[x]*tci[1, 1]^2 - 720*ep^3*x*Log[delta]*Log[x]*tci[1, 1]^2 - 4080*ep^3*Log[s]*Log[x]*tci[1, 1]^2 - 4800*ep^3*x*Log[s]*Log[x]*tci[1, 1]^2 - 2160*ep^3*Log[x]^2*tci[1, 1]^2 - 1530*ep^3*x*Log[x]^2*tci[1, 1]^2 - 1980*ep^2*Log[1 + x]*tci[1, 1]^2 - 1860*ep^2*x*Log[1 + x]*tci[1, 1]^2 + 720*ep^3*Log[delta]*Log[1 + x]*tci[1, 1]^2 + 720*ep^3*x*Log[delta]*Log[1 + x]*tci[1, 1]^2 + 3600*ep^3*Log[s]*Log[1 + x]*tci[1, 1]^2 + 3360*ep^3*x*Log[s]*Log[1 + x]*tci[1, 1]^2 + 2580*ep^3*Log[x]*Log[1 + x]*tci[1, 1]^2 + 1920*ep^3*x*Log[x]*Log[1 + x]*tci[1, 1]^2 + 300*ep^3*Log[1 + x]^2*tci[1, 1]^2 + 240*ep^3*x*Log[1 + x]^2*tci[1, 1]^2 - 480*ep^3*Log[yt]^2*tci[1, 1]^2 - 240*ep^3*x*Log[yt]^2*tci[1, 1]^2 - 600*ep^2*Log[1 - z]*tci[1, 1]^2 + 240*ep^2*x*Log[1 - z]*tci[1, 1]^2 + 2400*ep^3*Log[delta]*Log[1 - z]*tci[1, 1]^2 - 240*ep^3*x*Log[delta]*Log[1 - z]*tci[1, 1]^2 - 360*ep^3*x*Log[s]*Log[1 - z]*tci[1, 1]^2 + 240*ep^3*Log[x]*Log[1 - z]*tci[1, 1]^2 - 400*ep^3*x*Log[x]*Log[1 - z]*tci[1, 1]^2 + 400*ep^3*Log[1 + x]*Log[1 - z]*tci[1, 1]^2 + 400*ep^3*x*Log[1 + x]*Log[1 - z]*tci[1, 1]^2 + 600*ep^3*Log[1 - z]^2*tci[1, 1]^2 - 60*ep^3*x*Log[1 - z]^2*tci[1, 1]^2 + 720*ep^2*Log[z]*tci[1, 1]^2 - 2400*ep^3*Log[delta]*Log[z]*tci[1, 1]^2 - 240*ep^3*x*Log[delta]*Log[z]*tci[1, 1]^2 - 240*ep^3*Log[s]*Log[z]*tci[1, 1]^2 + 120*ep^3*x*Log[s]*Log[z]*tci[1, 1]^2 - 480*ep^3*Log[x]*Log[z]*tci[1, 1]^2 + 120*ep^3*x*Log[x]*Log[z]*tci[1, 1]^2 - 120*ep^3*Log[1 + x]*Log[z]*tci[1, 1]^2 - 120*ep^3*x*Log[1 + x]*Log[z]*tci[1, 1]^2 - 1080*ep^3*Log[1 - z]*Log[z]*tci[1, 1]^2 + 120*ep^3*x*Log[1 - z]*Log[z]*tci[1, 1]^2 + 480*ep^3*Log[z]^2*tci[1, 1]^2 - 60*ep^3*x*Log[z]^2*tci[1, 1]^2 - 840*ep^2*tci[1, 1]^3 - 1660*ep^2*x*tci[1, 1]^3 - 1600*ep^3*Log[delta]*tci[1, 1]^3 + 640*ep^3*x*Log[delta]*tci[1, 1]^3 + 2480*ep^3*Log[s]*tci[1, 1]^3 + 3000*ep^3*x*Log[s]*tci[1, 1]^3 + 2480*ep^3*Log[x]*tci[1, 1]^3 + 3210*ep^3*x*Log[x]*tci[1, 1]^3 - 2500*ep^3*Log[1 + x]*tci[1, 1]^3 - 2310*ep^3*x*Log[1 + x]*tci[1, 1]^3 - 780*ep^3*Log[1 - z]*tci[1, 1]^3 + 360*ep^3*x*Log[1 - z]*tci[1, 1]^3 + 860*ep^3*Log[z]*tci[1, 1]^3 - 160*ep^3*x*Log[z]*tci[1, 1]^3 - 650*ep^3*tci[1, 1]^4 - 1553*ep^3*x*tci[1, 1]^4 - 240*ep*x*Log[x]*tcr[1, 2] + 480*ep^2*x*Log[delta]*Log[x]*tcr[1, 2] - 480*ep^3*x*Log[delta]^2*Log[x]*tcr[1, 2] + 240*ep^2*x*Log[s]*Log[x]*tcr[1, 2] - 480*ep^3*x*Log[delta]*Log[s]*Log[x]*tcr[1, 2] - 120*ep^3*x*Log[s]^2*Log[x]*tcr[1, 2] + 40*ep^3*x*Log[x]^3*tcr[1, 2] + 240*ep*Log[1 + x]*tcr[1, 2] + 240*ep*x*Log[1 + x]*tcr[1, 2] - 480*ep^2*Log[delta]*Log[1 + x]*tcr[1, 2] - 480*ep^2*x*Log[delta]*Log[1 + x]*tcr[1, 2] + 480*ep^3*Log[delta]^2*Log[1 + x]*tcr[1, 2] + 480*ep^3*x*Log[delta]^2*Log[1 + x]*tcr[1, 2] - 240*ep^2*Log[s]*Log[1 + x]*tcr[1, 2] - 240*ep^2*x*Log[s]*Log[1 + x]*tcr[1, 2] + 480*ep^3*Log[delta]*Log[s]*Log[1 + x]*tcr[1, 2] + 480*ep^3*x*Log[delta]*Log[s]*Log[1 + x]*tcr[1, 2] + 120*ep^3*Log[s]^2*Log[1 + x]*tcr[1, 2] + 120*ep^3*x*Log[s]^2*Log[1 + x]*tcr[1, 2] - 240*ep^2*Log[x]*Log[1 + x]*tcr[1, 2] + 480*ep^3*Log[delta]*Log[x]*Log[1 + x]*tcr[1, 2] + 240*ep^3*Log[s]*Log[x]*Log[1 + x]*tcr[1, 2] - 120*ep^3*Log[x]^2*Log[1 + x]*tcr[1, 2] - 120*ep^3*x*Log[x]^2*Log[1 + x]*tcr[1, 2] - 120*ep^3*Log[-x]*Log[1 + x]^2*tcr[1, 2] + 120*ep^3*x*Log[-x]*Log[1 + x]^2*tcr[1, 2] + 120*ep^3*Log[x]*Log[1 + x]^2*tcr[1, 2] - 40*ep^3*Log[1 + x]^3*tcr[1, 2] - 40*ep^3*x*Log[1 + x]^3*tcr[1, 2] + 240*ep^2*x*Log[x]*Log[1 - z]*tcr[1, 2] - 480*ep^3*x*Log[delta]*Log[x]*Log[1 - z]*tcr[1, 2] - 240*ep^3*x*Log[s]*Log[x]*Log[1 - z]*tcr[1, 2] - 240*ep^2*Log[1 + x]*Log[1 - z]*tcr[1, 2] - 240*ep^2*x*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 480*ep^3*Log[delta]*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 480*ep^3*x*Log[delta]*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 240*ep^3*Log[s]*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 240*ep^3*x*Log[s]*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 240*ep^3*Log[x]*Log[1 + x]*Log[1 - z]*tcr[1, 2] - 120*ep^3*x*Log[x]*Log[1 - z]^2*tcr[1, 2] + 120*ep^3*Log[1 + x]*Log[1 - z]^2*tcr[1, 2] + 120*ep^3*x*Log[1 + x]*Log[1 - z]^2*tcr[1, 2] + 240*ep^2*x*Log[x]*Log[z]*tcr[1, 2] - 480*ep^3*x*Log[delta]*Log[x]*Log[z]*tcr[1, 2] - 240*ep^3*x*Log[s]*Log[x]*Log[z]*tcr[1, 2] - 240*ep^2*Log[1 + x]*Log[z]*tcr[1, 2] - 240*ep^2*x*Log[1 + x]*Log[z]*tcr[1, 2] + 480*ep^3*Log[delta]*Log[1 + x]*Log[z]*tcr[1, 2] + 480*ep^3*x*Log[delta]*Log[1 + x]*Log[z]*tcr[1, 2] + 240*ep^3*Log[s]*Log[1 + x]*Log[z]*tcr[1, 2] + 240*ep^3*x*Log[s]*Log[1 + x]*Log[z]*tcr[1, 2] + 240*ep^3*Log[x]*Log[1 + x]*Log[z]*tcr[1, 2] + 240*ep^3*x*Log[x]*Log[1 - z]*Log[z]*tcr[1, 2] - 240*ep^3*Log[1 + x]*Log[1 - z]*Log[z]*tcr[1, 2] - 240*ep^3*x*Log[1 + x]*Log[1 - z]*Log[z]*tcr[1, 2] - 120*ep^3*x*Log[x]*Log[z]^2*tcr[1, 2] + 120*ep^3*Log[1 + x]*Log[z]^2*tcr[1, 2] + 120*ep^3*x*Log[1 + x]*Log[z]^2*tcr[1, 2] + 480*ep^3*PolyLog[3, -x]*tcr[1, 2] + 240*ep^3*x*PolyLog[3, -x]*tcr[1, 2] + 240*ep^3*PolyLog[3, 1 + x]*tcr[1, 2] - 240*ep^3*x*PolyLog[3, 1 + x]*tcr[1, 2] - 480*ep*tci[1, 1]*tcr[1, 2] + 240*ep*x*tci[1, 1]*tcr[1, 2] + 1440*ep^2*Log[delta]*tci[1, 1]*tcr[1, 2] - 480*ep^2*x*Log[delta]*tci[1, 1]*tcr[1, 2] - 2400*ep^3*Log[delta]^2*tci[1, 1]*tcr[1, 2] + 480*ep^3*x*Log[delta]^2*tci[1, 1]*tcr[1, 2] + 240*ep^2*Log[s]*tci[1, 1]*tcr[1, 2] - 240*ep^2*x*Log[s]*tci[1, 1]*tcr[1, 2] - 480*ep^3*Log[delta]*Log[s]*tci[1, 1]*tcr[1, 2] + 480*ep^3*x*Log[delta]*Log[s]*tci[1, 1]*tcr[1, 2] - 120*ep^3*Log[s]^2*tci[1, 1]*tcr[1, 2] + 120*ep^3*x*Log[s]^2*tci[1, 1]*tcr[1, 2] + 480*ep^2*Log[x]*tci[1, 1]*tcr[1, 2] - 480*ep^2*x*Log[x]*tci[1, 1]*tcr[1, 2] - 1920*ep^3*Log[delta]*Log[x]*tci[1, 1]*tcr[1, 2] + 480*ep^3*x*Log[delta]*Log[x]*tci[1, 1]*tcr[1, 2] + 720*ep^3*x*Log[s]*Log[x]*tci[1, 1]*tcr[1, 2] + 120*ep^3*Log[x]^2*tci[1, 1]*tcr[1, 2] + 480*ep^2*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 480*ep^2*x*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 480*ep^3*x*Log[delta]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 960*ep^3*Log[s]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 720*ep^3*x*Log[s]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 720*ep^3*Log[x]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 120*ep^3*Log[1 + x]^2*tci[1, 1]*tcr[1, 2] - 120*ep^3*x*Log[1 + x]^2*tci[1, 1]*tcr[1, 2] + 720*ep^2*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 240*ep^2*x*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 2400*ep^3*Log[delta]*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 480*ep^3*x*Log[delta]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 240*ep^3*Log[s]*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 240*ep^3*x*Log[s]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 960*ep^3*Log[x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 240*ep^3*x*Log[x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 240*ep^3*x*Log[1 + x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 600*ep^3*Log[1 - z]^2*tci[1, 1]*tcr[1, 2] + 120*ep^3*x*Log[1 - z]^2*tci[1, 1]*tcr[1, 2] - 720*ep^2*Log[z]*tci[1, 1]*tcr[1, 2] - 240*ep^2*x*Log[z]*tci[1, 1]*tcr[1, 2] + 1440*ep^3*Log[delta]*Log[z]*tci[1, 1]*tcr[1, 2] + 480*ep^3*x*Log[delta]*Log[z]*tci[1, 1]*tcr[1, 2] + 720*ep^3*Log[s]*Log[z]*tci[1, 1]*tcr[1, 2] + 240*ep^3*x*Log[s]*Log[z]*tci[1, 1]*tcr[1, 2] + 1440*ep^3*Log[x]*Log[z]*tci[1, 1]*tcr[1, 2] + 240*ep^3*x*Log[x]*Log[z]*tci[1, 1]*tcr[1, 2] - 480*ep^3*Log[1 + x]*Log[z]*tci[1, 1]*tcr[1, 2] - 240*ep^3*x*Log[1 + x]*Log[z]*tci[1, 1]*tcr[1, 2] + 720*ep^3*Log[1 - z]*Log[z]*tci[1, 1]*tcr[1, 2] - 240*ep^3*x*Log[1 - z]*Log[z]*tci[1, 1]*tcr[1, 2] - 120*ep^3*Log[z]^2*tci[1, 1]*tcr[1, 2] + 120*ep^3*x*Log[z]^2*tci[1, 1]*tcr[1, 2] - 1200*ep^2*tci[1, 1]^2*tcr[1, 2] + 480*ep^2*x*tci[1, 1]^2*tcr[1, 2] + 4800*ep^3*Log[delta]*tci[1, 1]^2*tcr[1, 2] - 480*ep^3*x*Log[delta]*tci[1, 1]^2*tcr[1, 2] - 720*ep^3*x*Log[s]*tci[1, 1]^2*tcr[1, 2] + 480*ep^3*Log[x]*tci[1, 1]^2*tcr[1, 2] - 720*ep^3*x*Log[x]*tci[1, 1]^2*tcr[1, 2] + 720*ep^3*Log[1 + x]*tci[1, 1]^2*tcr[1, 2] + 720*ep^3*x*Log[1 + x]*tci[1, 1]^2*tcr[1, 2] + 2400*ep^3*Log[1 - z]*tci[1, 1]^2*tcr[1, 2] - 240*ep^3*x*Log[1 - z]*tci[1, 1]^2*tcr[1, 2] - 2400*ep^3*Log[z]*tci[1, 1]^2*tcr[1, 2] - 240*ep^3*x*Log[z]*tci[1, 1]^2*tcr[1, 2] - 1600*ep^3*tci[1, 1]^3*tcr[1, 2] + 640*ep^3*x*tci[1, 1]^3*tcr[1, 2] + 240*ep^2*x*Log[x]*tcr[1, 2]^2 - 480*ep^3*x*Log[delta]*Log[x]*tcr[1, 2]^2 - 240*ep^3*x*Log[s]*Log[x]*tcr[1, 2]^2 - 240*ep^2*Log[1 + x]*tcr[1, 2]^2 - 240*ep^2*x*Log[1 + x]*tcr[1, 2]^2 + 480*ep^3*Log[delta]*Log[1 + x]*tcr[1, 2]^2 + 480*ep^3*x*Log[delta]*Log[1 + x]*tcr[1, 2]^2 + 240*ep^3*Log[s]*Log[1 + x]*tcr[1, 2]^2 + 240*ep^3*x*Log[s]*Log[1 + x]*tcr[1, 2]^2 + 240*ep^3*Log[x]*Log[1 + x]*tcr[1, 2]^2 - 240*ep^3*x*Log[x]*Log[1 - z]*tcr[1, 2]^2 + 240*ep^3*Log[1 + x]*Log[1 - z]*tcr[1, 2]^2 + 240*ep^3*x*Log[1 + x]*Log[1 - z]*tcr[1, 2]^2 - 240*ep^3*x*Log[x]*Log[z]*tcr[1, 2]^2 + 240*ep^3*Log[1 + x]*Log[z]*tcr[1, 2]^2 + 240*ep^3*x*Log[1 + x]*Log[z]*tcr[1, 2]^2 + 720*ep^2*tci[1, 1]*tcr[1, 2]^2 - 240*ep^2*x*tci[1, 1]*tcr[1, 2]^2 - 2400*ep^3*Log[delta]*tci[1, 1]*tcr[1, 2]^2 + 480*ep^3*x*Log[delta]*tci[1, 1]*tcr[1, 2]^2 - 240*ep^3*Log[s]*tci[1, 1]*tcr[1, 2]^2 + 240*ep^3*x*Log[s]*tci[1, 1]*tcr[1, 2]^2 - 960*ep^3*Log[x]*tci[1, 1]*tcr[1, 2]^2 + 240*ep^3*x*Log[x]*tci[1, 1]*tcr[1, 2]^2 - 240*ep^3*x*Log[1 + x]*tci[1, 1]*tcr[1, 2]^2 - 1200*ep^3*Log[1 - z]*tci[1, 1]*tcr[1, 2]^2 + 240*ep^3*x*Log[1 - z]*tci[1, 1]*tcr[1, 2]^2 + 720*ep^3*Log[z]*tci[1, 1]*tcr[1, 2]^2 + 240*ep^3*x*Log[z]*tci[1, 1]*tcr[1, 2]^2 + 2400*ep^3*tci[1, 1]^2*tcr[1, 2]^2 - 240*ep^3*x*tci[1, 1]^2*tcr[1, 2]^2 - 160*ep^3*x*Log[x]*tcr[1, 2]^3 + 160*ep^3*Log[1 + x]*tcr[1, 2]^3 + 160*ep^3*x*Log[1 + x]*tcr[1, 2]^3 - 800*ep^3*tci[1, 1]*tcr[1, 2]^3 + 160*ep^3*x*tci[1, 1]*tcr[1, 2]^3 - 60*ep^2*Log[1 + x]*PolyLog[2, 1 + x]*(-10 + 10*x - 4*ep*(-1 + x)*Log[delta] - 18*ep*(-1 + x)*Log[s] + 12*ep*Log[x] - 30*ep*x*Log[x] + 9*ep*Log[1 + x] + 3*ep*x*Log[1 + x] + 2*ep*Log[1 - z] - 2*ep*x*Log[1 - z] + 2*ep*Log[z] - 2*ep*x*Log[z] - 6*ep*tci[1, 1] + 28*ep*x*tci[1, 1] + 4*ep*tcr[1, 2] - 4*ep*x*tcr[1, 2]) - 60*ep^2*PolyLog[2, -x]*(21*ep*(2 + x)*Log[x]^2 + 2*Log[x]*(-10 - 5*x + 2*ep*(2 + x)*Log[delta] + 9*ep*(2 + x)*Log[s] - 6*ep*Log[1 + x] - 9*ep*x*Log[1 + x] + 2*ep*Log[1 - z] + ep*x*Log[1 - z] + 2*ep*Log[z] + ep*x*Log[z] - 35*ep*tci[1, 1] - 5*ep*x*tci[1, 1] + 4*ep*tcr[1, 2] + 2*ep*x*tcr[1, 2]) + tci[1, 1]*(10 - 10*x + 4*ep*(-1 + x)*Log[delta] + 18*ep*(-1 + x)*Log[s] - 2*ep*Log[1 - z] + 2*ep*x*Log[1 - z] - 2*ep*Log[z] + 2*ep*x*Log[z] + 23*ep*tci[1, 1] - 21*ep*x*tci[1, 1] - 4*ep*tcr[1, 2] + 4*ep*x*tcr[1, 2])) + 600*ep^2*x*tcr[3, 3] - 240*ep^3*x*Log[delta]*tcr[3, 3] - 1080*ep^3*x*Log[s]*tcr[3, 3] - 4000*ep^3*x*Log[x]*tcr[3, 3] + 3640*ep^3*Log[1 + x]*tcr[3, 3] + 3280*ep^3*x*Log[1 + x]*tcr[3, 3] - 120*ep^3*x*Log[1 - z]*tcr[3, 3] - 120*ep^3*x*Log[z]*tcr[3, 3] + 2900*ep^3*tci[1, 1]*tcr[3, 3] + 4960*ep^3*x*tci[1, 1]*tcr[3, 3] - 240*ep^3*x*tcr[1, 2]*tcr[3, 3] + 600*ep^2*Zeta[3] - 600*ep^2*x*Zeta[3] - 240*ep^3*Log[delta]*Zeta[3] + 240*ep^3*x*Log[delta]*Zeta[3] - 1080*ep^3*Log[s]*Zeta[3] + 1080*ep^3*x*Log[s]*Zeta[3] - 720*ep^3*Log[x]*Zeta[3] + 1560*ep^3*x*Log[x]*Zeta[3] + 600*ep^3*Log[1 + x]*Zeta[3] + 1320*ep^3*x*Log[1 + x]*Zeta[3] - 120*ep^3*Log[1 - z]*Zeta[3] + 120*ep^3*x*Log[1 - z]*Zeta[3] - 120*ep^3*Log[z]*Zeta[3] + 120*ep^3*x*Log[z]*Zeta[3] + 120*ep^3*tci[1, 1]*Zeta[3] - 2520*ep^3*x*tci[1, 1]*Zeta[3] - 240*ep^3*tcr[1, 2]*Zeta[3] + 240*ep^3*x*tcr[1, 2]*Zeta[3]))/(ep^3*(1 + x)), (Nc*tci[1, 1]*(60 + 120*x - 132*ep*Log[delta] - 264*ep*x*Log[delta] + 144*ep^2*Log[delta]^2 + 288*ep^2*x*Log[delta]^2 - 96*ep^3*Log[delta]^3 - 192*ep^3*x*Log[delta]^3 - 54*ep*Log[s] - 108*ep*x*Log[s] + 120*ep^2*Log[delta]*Log[s] + 240*ep^2*x*Log[delta]*Log[s] - 144*ep^3*Log[delta]^2*Log[s] - 288*ep^3*x*Log[delta]^2*Log[s] + 24*ep^2*Log[s]^2 + 48*ep^2*x*Log[s]^2 - 48*ep^3*Log[delta]*Log[s]^2 - 96*ep^3*x*Log[delta]*Log[s]^2 - 8*ep^3*Log[s]^3 - 16*ep^3*x*Log[s]^3 - 18*ep*Log[x] - 24*ep*x*Log[x] + 24*ep^2*Log[delta]*Log[x] + 48*ep^2*x*Log[delta]*Log[x] - 48*ep^3*x*Log[delta]^2*Log[x] + 24*ep^2*Log[s]*Log[x] + 24*ep^2*x*Log[s]*Log[x] - 48*ep^3*Log[delta]*Log[s]*Log[x] - 48*ep^3*x*Log[delta]*Log[s]*Log[x] - 12*ep^3*Log[s]^2*Log[x] - 12*ep^3*x*Log[s]^2*Log[x] + 4*ep^3*Log[x]^3 + 4*ep^3*x*Log[x]^3 - 6*ep*Log[1 + x] - 24*ep*x*Log[1 + x] + 24*ep^2*Log[delta]*Log[1 + x] + 48*ep^2*x*Log[delta]*Log[1 + x] - 48*ep^3*Log[delta]^2*Log[1 + x] - 48*ep^3*x*Log[delta]^2*Log[1 + x] + 24*ep^2*x*Log[s]*Log[1 + x] - 48*ep^3*x*Log[delta]*Log[s]*Log[1 + x] - 12*ep^3*x*Log[s]^2*Log[1 + x] - 12*ep^3*Log[x]^2*Log[1 + x] - 12*ep^3*x*Log[x]^2*Log[1 + x] - 12*ep^3*x*Log[-x]*Log[1 + x]^2 + 4*ep^3*x*Log[1 + x]^3 - 16*ep^3*Log[yt]^3 - 32*ep^3*x*Log[yt]^3 - 78*ep*Log[1 - z] - 156*ep*x*Log[1 - z] + 192*ep^2*Log[delta]*Log[1 - z] + 384*ep^2*x*Log[delta]*Log[1 - z] - 240*ep^3*Log[delta]^2*Log[1 - z] - 480*ep^3*x*Log[delta]^2*Log[1 - z] + 60*ep^2*Log[s]*Log[1 - z] + 120*ep^2*x*Log[s]*Log[1 - z] - 144*ep^3*Log[delta]*Log[s]*Log[1 - z] - 288*ep^3*x*Log[delta]*Log[s]*Log[1 - z] - 24*ep^3*Log[s]^2*Log[1 - z] - 48*ep^3*x*Log[s]^2*Log[1 - z] + 12*ep^2*Log[x]*Log[1 - z] + 24*ep^2*x*Log[x]*Log[1 - z] - 48*ep^3*x*Log[delta]*Log[x]*Log[1 - z] - 24*ep^3*Log[s]*Log[x]*Log[1 - z] - 24*ep^3*x*Log[s]*Log[x]*Log[1 - z] + 12*ep^2*Log[1 + x]*Log[1 - z] + 24*ep^2*x*Log[1 + x]*Log[1 - z] - 48*ep^3*Log[delta]*Log[1 + x]*Log[1 - z] - 48*ep^3*x*Log[delta]*Log[1 + x]*Log[1 - z] - 24*ep^3*x*Log[s]*Log[1 + x]*Log[1 - z] + 60*ep^2*Log[1 - z]^2 + 120*ep^2*x*Log[1 - z]^2 - 168*ep^3*Log[delta]*Log[1 - z]^2 - 336*ep^3*x*Log[delta]*Log[1 - z]^2 - 36*ep^3*Log[s]*Log[1 - z]^2 - 72*ep^3*x*Log[s]*Log[1 - z]^2 - 12*ep^3*x*Log[x]*Log[1 - z]^2 - 12*ep^3*Log[1 + x]*Log[1 - z]^2 - 12*ep^3*x*Log[1 + x]*Log[1 - z]^2 - 36*ep^3*Log[1 - z]^3 - 72*ep^3*x*Log[1 - z]^3 + 42*ep*Log[z] + 84*ep*x*Log[z] - 48*ep^2*Log[delta]*Log[z] - 96*ep^2*x*Log[delta]*Log[z] - 48*ep^3*Log[delta]^2*Log[z] - 96*ep^3*x*Log[delta]^2*Log[z] - 60*ep^2*Log[s]*Log[z] - 120*ep^2*x*Log[s]*Log[z] + 144*ep^3*Log[delta]*Log[s]*Log[z] + 288*ep^3*x*Log[delta]*Log[s]*Log[z] + 24*ep^3*Log[s]^2*Log[z] + 48*ep^3*x*Log[s]^2*Log[z] - 12*ep^2*Log[x]*Log[z] - 24*ep^2*x*Log[x]*Log[z] + 48*ep^3*x*Log[delta]*Log[x]*Log[z] + 24*ep^3*Log[s]*Log[x]*Log[z] + 24*ep^3*x*Log[s]*Log[x]*Log[z] - 12*ep^2*Log[1 + x]*Log[z] - 24*ep^2*x*Log[1 + x]*Log[z] + 48*ep^3*Log[delta]*Log[1 + x]*Log[z] + 48*ep^3*x*Log[delta]*Log[1 + x]*Log[z] + 24*ep^3*x*Log[s]*Log[1 + x]*Log[z] - 72*ep^2*Log[1 - z]*Log[z] - 144*ep^2*x*Log[1 - z]*Log[z] + 144*ep^3*Log[delta]*Log[1 - z]*Log[z] + 288*ep^3*x*Log[delta]*Log[1 - z]*Log[z] + 72*ep^3*Log[s]*Log[1 - z]*Log[z] + 144*ep^3*x*Log[s]*Log[1 - z]*Log[z] + 24*ep^3*x*Log[x]*Log[1 - z]*Log[z] + 24*ep^3*Log[1 + x]*Log[1 - z]*Log[z] + 24*ep^3*x*Log[1 + x]*Log[1 - z]*Log[z] + 48*ep^3*Log[1 - z]^2*Log[z] + 96*ep^3*x*Log[1 - z]^2*Log[z] + 12*ep^2*Log[z]^2 + 24*ep^2*x*Log[z]^2 + 24*ep^3*Log[delta]*Log[z]^2 + 48*ep^3*x*Log[delta]*Log[z]^2 - 36*ep^3*Log[s]*Log[z]^2 - 72*ep^3*x*Log[s]*Log[z]^2 - 12*ep^3*x*Log[x]*Log[z]^2 - 12*ep^3*Log[1 + x]*Log[z]^2 - 12*ep^3*x*Log[1 + x]*Log[z]^2 - 24*ep^3*Log[1 - z]*Log[z]^2 - 48*ep^3*x*Log[1 - z]*Log[z]^2 - 4*ep^3*Log[z]^3 - 8*ep^3*x*Log[z]^3 - 24*ep^3*x*Log[1 + x]*PolyLog[2, 1 + x] - 24*ep^3*Log[1 - z]*PolyLog[2, 1 - z] - 48*ep^3*x*Log[1 - z]*PolyLog[2, 1 - z] - 24*ep^3*Log[1 - z]*PolyLog[2, z] - 48*ep^3*x*Log[1 - z]*PolyLog[2, z] + 24*ep^3*PolyLog[3, -x] + 24*ep^3*x*PolyLog[3, -x] + 24*ep^3*x*PolyLog[3, 1 + x] + 24*ep^3*PolyLog[3, 1 - z] + 48*ep^3*x*PolyLog[3, 1 - z] + 24*ep^3*PolyLog[3, z] + 48*ep^3*x*PolyLog[3, z] + 108*ep*tci[1, 1] + 204*ep*x*tci[1, 1] - 216*ep^2*Log[delta]*tci[1, 1] - 432*ep^2*x*Log[delta]*tci[1, 1] + 192*ep^3*Log[delta]^2*tci[1, 1] + 432*ep^3*x*Log[delta]^2*tci[1, 1] - 108*ep^2*Log[s]*tci[1, 1] - 192*ep^2*x*Log[s]*tci[1, 1] + 240*ep^3*Log[delta]*Log[s]*tci[1, 1] + 432*ep^3*x*Log[delta]*Log[s]*tci[1, 1] + 48*ep^3*Log[s]^2*tci[1, 1] + 84*ep^3*x*Log[s]^2*tci[1, 1] - 36*ep^2*Log[x]*tci[1, 1] - 48*ep^2*x*Log[x]*tci[1, 1] + 48*ep^3*Log[delta]*Log[x]*tci[1, 1] + 96*ep^3*x*Log[delta]*Log[x]*tci[1, 1] + 48*ep^3*Log[s]*Log[x]*tci[1, 1] + 48*ep^3*x*Log[s]*Log[x]*tci[1, 1] - 12*ep^2*Log[1 + x]*tci[1, 1] - 48*ep^2*x*Log[1 + x]*tci[1, 1] + 48*ep^3*Log[delta]*Log[1 + x]*tci[1, 1] + 96*ep^3*x*Log[delta]*Log[1 + x]*tci[1, 1] + 48*ep^3*x*Log[s]*Log[1 + x]*tci[1, 1] + 12*ep^3*x*Log[1 + x]^2*tci[1, 1] + 24*ep^3*Log[yt]^2*tci[1, 1] - 132*ep^2*Log[1 - z]*tci[1, 1] - 264*ep^2*x*Log[1 - z]*tci[1, 1] + 288*ep^3*Log[delta]*Log[1 - z]*tci[1, 1] + 624*ep^3*x*Log[delta]*Log[1 - z]*tci[1, 1] + 120*ep^3*Log[s]*Log[1 - z]*tci[1, 1] + 216*ep^3*x*Log[s]*Log[1 - z]*tci[1, 1] + 24*ep^3*Log[x]*Log[1 - z]*tci[1, 1] + 48*ep^3*x*Log[x]*Log[1 - z]*tci[1, 1] + 24*ep^3*Log[1 + x]*Log[1 - z]*tci[1, 1] + 48*ep^3*x*Log[1 + x]*Log[1 - z]*tci[1, 1] + 96*ep^3*Log[1 - z]^2*tci[1, 1] + 204*ep^3*x*Log[1 - z]^2*tci[1, 1] + 84*ep^2*Log[z]*tci[1, 1] + 168*ep^2*x*Log[z]*tci[1, 1] - 96*ep^3*Log[delta]*Log[z]*tci[1, 1] - 240*ep^3*x*Log[delta]*Log[z]*tci[1, 1] - 120*ep^3*Log[s]*Log[z]*tci[1, 1] - 216*ep^3*x*Log[s]*Log[z]*tci[1, 1] - 24*ep^3*Log[x]*Log[z]*tci[1, 1] - 48*ep^3*x*Log[x]*Log[z]*tci[1, 1] - 24*ep^3*Log[1 + x]*Log[z]*tci[1, 1] - 48*ep^3*x*Log[1 + x]*Log[z]*tci[1, 1] - 120*ep^3*Log[1 - z]*Log[z]*tci[1, 1] - 264*ep^3*x*Log[1 - z]*Log[z]*tci[1, 1] + 24*ep^3*Log[z]^2*tci[1, 1] + 60*ep^3*x*Log[z]^2*tci[1, 1] + 120*ep^2*tci[1, 1]^2 + 216*ep^2*x*tci[1, 1]^2 - 222*ep^3*Log[delta]*tci[1, 1]^2 - 444*ep^3*x*Log[delta]*tci[1, 1]^2 - 129*ep^3*Log[s]*tci[1, 1]^2 - 210*ep^3*x*Log[s]*tci[1, 1]^2 - 51*ep^3*Log[x]*tci[1, 1]^2 - 64*ep^3*x*Log[x]*tci[1, 1]^2 - ep^3*Log[1 + x]*tci[1, 1]^2 - 40*ep^3*x*Log[1 + x]*tci[1, 1]^2 + 4*ep^3*Log[yt]*tci[1, 1]^2 + 8*ep^3*x*Log[yt]*tci[1, 1]^2 - 141*ep^3*Log[1 - z]*tci[1, 1]^2 - 282*ep^3*x*Log[1 - z]*tci[1, 1]^2 + 99*ep^3*Log[z]*tci[1, 1]^2 + 198*ep^3*x*Log[z]*tci[1, 1]^2 + 96*ep^3*tci[1, 1]^3 + 174*ep^3*x*tci[1, 1]^3 - 24*ep^3*PolyLog[2, -x]*((1 + x)*Log[x] - x*tci[1, 1]) - 132*ep*tcr[1, 2] - 264*ep*x*tcr[1, 2] + 288*ep^2*Log[delta]*tcr[1, 2] + 576*ep^2*x*Log[delta]*tcr[1, 2] - 288*ep^3*Log[delta]^2*tcr[1, 2] - 576*ep^3*x*Log[delta]^2*tcr[1, 2] + 120*ep^2*Log[s]*tcr[1, 2] + 240*ep^2*x*Log[s]*tcr[1, 2] - 288*ep^3*Log[delta]*Log[s]*tcr[1, 2] - 576*ep^3*x*Log[delta]*Log[s]*tcr[1, 2] - 48*ep^3*Log[s]^2*tcr[1, 2] - 96*ep^3*x*Log[s]^2*tcr[1, 2] + 24*ep^2*Log[x]*tcr[1, 2] + 48*ep^2*x*Log[x]*tcr[1, 2] - 96*ep^3*x*Log[delta]*Log[x]*tcr[1, 2] - 48*ep^3*Log[s]*Log[x]*tcr[1, 2] - 48*ep^3*x*Log[s]*Log[x]*tcr[1, 2] + 24*ep^2*Log[1 + x]*tcr[1, 2] + 48*ep^2*x*Log[1 + x]*tcr[1, 2] - 96*ep^3*Log[delta]*Log[1 + x]*tcr[1, 2] - 96*ep^3*x*Log[delta]*Log[1 + x]*tcr[1, 2] - 48*ep^3*x*Log[s]*Log[1 + x]*tcr[1, 2] + 192*ep^2*Log[1 - z]*tcr[1, 2] + 384*ep^2*x*Log[1 - z]*tcr[1, 2] - 480*ep^3*Log[delta]*Log[1 - z]*tcr[1, 2] - 960*ep^3*x*Log[delta]*Log[1 - z]*tcr[1, 2] - 144*ep^3*Log[s]*Log[1 - z]*tcr[1, 2] - 288*ep^3*x*Log[s]*Log[1 - z]*tcr[1, 2] - 48*ep^3*x*Log[x]*Log[1 - z]*tcr[1, 2] - 48*ep^3*Log[1 + x]*Log[1 - z]*tcr[1, 2] - 48*ep^3*x*Log[1 + x]*Log[1 - z]*tcr[1, 2] - 168*ep^3*Log[1 - z]^2*tcr[1, 2] - 336*ep^3*x*Log[1 - z]^2*tcr[1, 2] - 48*ep^2*Log[z]*tcr[1, 2] - 96*ep^2*x*Log[z]*tcr[1, 2] - 96*ep^3*Log[delta]*Log[z]*tcr[1, 2] - 192*ep^3*x*Log[delta]*Log[z]*tcr[1, 2] + 144*ep^3*Log[s]*Log[z]*tcr[1, 2] + 288*ep^3*x*Log[s]*Log[z]*tcr[1, 2] + 48*ep^3*x*Log[x]*Log[z]*tcr[1, 2] + 48*ep^3*Log[1 + x]*Log[z]*tcr[1, 2] + 48*ep^3*x*Log[1 + x]*Log[z]*tcr[1, 2] + 144*ep^3*Log[1 - z]*Log[z]*tcr[1, 2] + 288*ep^3*x*Log[1 - z]*Log[z]*tcr[1, 2] + 24*ep^3*Log[z]^2*tcr[1, 2] + 48*ep^3*x*Log[z]^2*tcr[1, 2] - 216*ep^2*tci[1, 1]*tcr[1, 2] - 432*ep^2*x*tci[1, 1]*tcr[1, 2] + 384*ep^3*Log[delta]*tci[1, 1]*tcr[1, 2] + 864*ep^3*x*Log[delta]*tci[1, 1]*tcr[1, 2] + 240*ep^3*Log[s]*tci[1, 1]*tcr[1, 2] + 432*ep^3*x*Log[s]*tci[1, 1]*tcr[1, 2] + 48*ep^3*Log[x]*tci[1, 1]*tcr[1, 2] + 96*ep^3*x*Log[x]*tci[1, 1]*tcr[1, 2] + 48*ep^3*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 96*ep^3*x*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 288*ep^3*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 624*ep^3*x*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 96*ep^3*Log[z]*tci[1, 1]*tcr[1, 2] - 240*ep^3*x*Log[z]*tci[1, 1]*tcr[1, 2] - 222*ep^3*tci[1, 1]^2*tcr[1, 2] - 444*ep^3*x*tci[1, 1]^2*tcr[1, 2] + 144*ep^2*tcr[1, 2]^2 + 288*ep^2*x*tcr[1, 2]^2 - 288*ep^3*Log[delta]*tcr[1, 2]^2 - 576*ep^3*x*Log[delta]*tcr[1, 2]^2 - 144*ep^3*Log[s]*tcr[1, 2]^2 - 288*ep^3*x*Log[s]*tcr[1, 2]^2 - 48*ep^3*x*Log[x]*tcr[1, 2]^2 - 48*ep^3*Log[1 + x]*tcr[1, 2]^2 - 48*ep^3*x*Log[1 + x]*tcr[1, 2]^2 - 240*ep^3*Log[1 - z]*tcr[1, 2]^2 - 480*ep^3*x*Log[1 - z]*tcr[1, 2]^2 - 48*ep^3*Log[z]*tcr[1, 2]^2 - 96*ep^3*x*Log[z]*tcr[1, 2]^2 + 192*ep^3*tci[1, 1]*tcr[1, 2]^2 + 432*ep^3*x*tci[1, 1]*tcr[1, 2]^2 - 96*ep^3*tcr[1, 2]^3 - 192*ep^3*x*tcr[1, 2]^3 - 268*ep^3*tcr[3, 3] - 512*ep^3*x*tcr[3, 3] - 24*ep^3*Zeta[3] - 72*ep^3*x*Zeta[3]))/(6*ep^3*(1 + x)), (Nc*tci[1, 1]*(60 - 132*ep*Log[delta] + 144*ep^2*Log[delta]^2 - 96*ep^3*Log[delta]^3 - 54*ep*Log[s] + 120*ep^2*Log[delta]*Log[s] - 144*ep^3*Log[delta]^2*Log[s] + 24*ep^2*Log[s]^2 - 48*ep^3*Log[delta]*Log[s]^2 - 8*ep^3*Log[s]^3 - 30*ep*Log[x] + 72*ep^2*Log[delta]*Log[x] - 96*ep^3*Log[delta]^2*Log[x] + 24*ep^2*Log[s]*Log[x] - 48*ep^3*Log[delta]*Log[s]*Log[x] - 12*ep^3*Log[s]^2*Log[x] + 4*ep^3*Log[x]^3 - 18*ep*Log[1 + x] + 24*ep^2*Log[delta]*Log[1 + x] + 24*ep^2*Log[s]*Log[1 + x] - 48*ep^3*Log[delta]*Log[s]*Log[1 + x] - 12*ep^3*Log[s]^2*Log[1 + x] + 24*ep^2*Log[x]*Log[1 + x] - 48*ep^3*Log[delta]*Log[x]*Log[1 + x] - 24*ep^3*Log[s]*Log[x]*Log[1 + x] + 12*ep^3*Log[-x]*Log[1 + x]^2 - 12*ep^3*Log[x]*Log[1 + x]^2 + 4*ep^3*Log[1 + x]^3 - 16*ep^3*Log[yt]^3 - 78*ep*Log[1 - z] + 192*ep^2*Log[delta]*Log[1 - z] - 240*ep^3*Log[delta]^2*Log[1 - z] + 60*ep^2*Log[s]*Log[1 - z] - 144*ep^3*Log[delta]*Log[s]*Log[1 - z] - 24*ep^3*Log[s]^2*Log[1 - z] + 36*ep^2*Log[x]*Log[1 - z] - 96*ep^3*Log[delta]*Log[x]*Log[1 - z] - 24*ep^3*Log[s]*Log[x]*Log[1 - z] + 12*ep^2*Log[1 + x]*Log[1 - z] - 24*ep^3*Log[s]*Log[1 + x]*Log[1 - z] - 24*ep^3*Log[x]*Log[1 + x]*Log[1 - z] + 60*ep^2*Log[1 - z]^2 - 168*ep^3*Log[delta]*Log[1 - z]^2 - 36*ep^3*Log[s]*Log[1 - z]^2 - 24*ep^3*Log[x]*Log[1 - z]^2 - 36*ep^3*Log[1 - z]^3 + 42*ep*Log[z] - 48*ep^2*Log[delta]*Log[z] - 48*ep^3*Log[delta]^2*Log[z] - 60*ep^2*Log[s]*Log[z] + 144*ep^3*Log[delta]*Log[s]*Log[z] + 24*ep^3*Log[s]^2*Log[z] - 36*ep^2*Log[x]*Log[z] + 96*ep^3*Log[delta]*Log[x]*Log[z] + 24*ep^3*Log[s]*Log[x]*Log[z] - 12*ep^2*Log[1 + x]*Log[z] + 24*ep^3*Log[s]*Log[1 + x]*Log[z] + 24*ep^3*Log[x]*Log[1 + x]*Log[z] - 72*ep^2*Log[1 - z]*Log[z] + 144*ep^3*Log[delta]*Log[1 - z]*Log[z] + 72*ep^3*Log[s]*Log[1 - z]*Log[z] + 48*ep^3*Log[x]*Log[1 - z]*Log[z] + 48*ep^3*Log[1 - z]^2*Log[z] + 12*ep^2*Log[z]^2 + 24*ep^3*Log[delta]*Log[z]^2 - 36*ep^3*Log[s]*Log[z]^2 - 24*ep^3*Log[x]*Log[z]^2 - 24*ep^3*Log[1 - z]*Log[z]^2 - 4*ep^3*Log[z]^3 + 24*ep^3*Log[1 + x]*PolyLog[2, 1 + x] - 24*ep^3*Log[1 - z]*PolyLog[2, 1 - z] - 24*ep^3*Log[1 - z]*PolyLog[2, z] - 24*ep^3*PolyLog[3, -x] - 24*ep^3*PolyLog[3, 1 + x] + 24*ep^3*PolyLog[3, 1 - z] + 24*ep^3*PolyLog[3, z] + 24*ep^3*PolyLog[2, -x]*(Log[x] - tci[1, 1]) + 120*ep*tci[1, 1] - 312*ep^2*Log[delta]*tci[1, 1] + 432*ep^3*Log[delta]^2*tci[1, 1] - 84*ep^2*Log[s]*tci[1, 1] + 192*ep^3*Log[delta]*Log[s]*tci[1, 1] + 36*ep^3*Log[s]^2*tci[1, 1] - 36*ep^2*Log[x]*tci[1, 1] + 96*ep^3*Log[delta]*Log[x]*tci[1, 1] + 24*ep^3*Log[s]*Log[x]*tci[1, 1] - 12*ep^3*Log[x]^2*tci[1, 1] - 36*ep^2*Log[1 + x]*tci[1, 1] + 48*ep^3*Log[delta]*Log[1 + x]*tci[1, 1] + 48*ep^3*Log[s]*Log[1 + x]*tci[1, 1] + 24*ep^3*Log[x]*Log[1 + x]*tci[1, 1] + 12*ep^3*Log[1 + x]^2*tci[1, 1] - 24*ep^3*Log[yt]^2*tci[1, 1] - 180*ep^2*Log[1 - z]*tci[1, 1] + 528*ep^3*Log[delta]*Log[1 - z]*tci[1, 1] + 96*ep^3*Log[s]*Log[1 - z]*tci[1, 1] + 48*ep^3*Log[x]*Log[1 - z]*tci[1, 1] + 24*ep^3*Log[1 + x]*Log[1 - z]*tci[1, 1] + 156*ep^3*Log[1 - z]^2*tci[1, 1] + 132*ep^2*Log[z]*tci[1, 1] - 336*ep^3*Log[delta]*Log[z]*tci[1, 1] - 96*ep^3*Log[s]*Log[z]*tci[1, 1] - 48*ep^3*Log[x]*Log[z]*tci[1, 1] - 24*ep^3*Log[1 + x]*Log[z]*tci[1, 1] - 240*ep^3*Log[1 - z]*Log[z]*tci[1, 1] + 84*ep^3*Log[z]^2*tci[1, 1] + 144*ep^2*tci[1, 1]^2 - 414*ep^3*Log[delta]*tci[1, 1]^2 - 81*ep^3*Log[s]*tci[1, 1]^2 - 29*ep^3*Log[x]*tci[1, 1]^2 - 39*ep^3*Log[1 + x]*tci[1, 1]^2 + 4*ep^3*Log[yt]*tci[1, 1]^2 - 237*ep^3*Log[1 - z]*tci[1, 1]^2 + 195*ep^3*Log[z]*tci[1, 1]^2 + 134*ep^3*tci[1, 1]^3 - 132*ep*tcr[1, 2] + 288*ep^2*Log[delta]*tcr[1, 2] - 288*ep^3*Log[delta]^2*tcr[1, 2] + 120*ep^2*Log[s]*tcr[1, 2] - 288*ep^3*Log[delta]*Log[s]*tcr[1, 2] - 48*ep^3*Log[s]^2*tcr[1, 2] + 72*ep^2*Log[x]*tcr[1, 2] - 192*ep^3*Log[delta]*Log[x]*tcr[1, 2] - 48*ep^3*Log[s]*Log[x]*tcr[1, 2] + 24*ep^2*Log[1 + x]*tcr[1, 2] - 48*ep^3*Log[s]*Log[1 + x]*tcr[1, 2] - 48*ep^3*Log[x]*Log[1 + x]*tcr[1, 2] + 192*ep^2*Log[1 - z]*tcr[1, 2] - 480*ep^3*Log[delta]*Log[1 - z]*tcr[1, 2] - 144*ep^3*Log[s]*Log[1 - z]*tcr[1, 2] - 96*ep^3*Log[x]*Log[1 - z]*tcr[1, 2] - 168*ep^3*Log[1 - z]^2*tcr[1, 2] - 48*ep^2*Log[z]*tcr[1, 2] - 96*ep^3*Log[delta]*Log[z]*tcr[1, 2] + 144*ep^3*Log[s]*Log[z]*tcr[1, 2] + 96*ep^3*Log[x]*Log[z]*tcr[1, 2] + 144*ep^3*Log[1 - z]*Log[z]*tcr[1, 2] + 24*ep^3*Log[z]^2*tcr[1, 2] - 312*ep^2*tci[1, 1]*tcr[1, 2] + 864*ep^3*Log[delta]*tci[1, 1]*tcr[1, 2] + 192*ep^3*Log[s]*tci[1, 1]*tcr[1, 2] + 96*ep^3*Log[x]*tci[1, 1]*tcr[1, 2] + 48*ep^3*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 528*ep^3*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 336*ep^3*Log[z]*tci[1, 1]*tcr[1, 2] - 414*ep^3*tci[1, 1]^2*tcr[1, 2] + 144*ep^2*tcr[1, 2]^2 - 288*ep^3*Log[delta]*tcr[1, 2]^2 - 144*ep^3*Log[s]*tcr[1, 2]^2 - 96*ep^3*Log[x]*tcr[1, 2]^2 - 240*ep^3*Log[1 - z]*tcr[1, 2]^2 - 48*ep^3*Log[z]*tcr[1, 2]^2 + 432*ep^3*tci[1, 1]*tcr[1, 2]^2 - 96*ep^3*tcr[1, 2]^3 - 268*ep^3*tcr[3, 3]))/(6*ep^3*(1 + x)), (Nc*tci[1, 1]*(60 - 132*ep*Log[delta] + 144*ep^2*Log[delta]^2 - 96*ep^3*Log[delta]^3 - 54*ep*Log[s] + 120*ep^2*Log[delta]*Log[s] - 144*ep^3*Log[delta]^2*Log[s] + 24*ep^2*Log[s]^2 - 48*ep^3*Log[delta]*Log[s]^2 - 8*ep^3*Log[s]^3 - 18*ep*Log[x] + 24*ep^2*Log[delta]*Log[x] + 24*ep^2*Log[s]*Log[x] - 48*ep^3*Log[delta]*Log[s]*Log[x] - 12*ep^3*Log[s]^2*Log[x] + 4*ep^3*Log[x]^3 - 30*ep*Log[1 + x] + 72*ep^2*Log[delta]*Log[1 + x] - 96*ep^3*Log[delta]^2*Log[1 + x] + 24*ep^2*Log[s]*Log[1 + x] - 48*ep^3*Log[delta]*Log[s]*Log[1 + x] - 12*ep^3*Log[s]^2*Log[1 + x] + 24*ep^2*Log[x]*Log[1 + x] - 48*ep^3*Log[delta]*Log[x]*Log[1 + x] - 24*ep^3*Log[s]*Log[x]*Log[1 + x] + 12*ep^3*Log[-x]*Log[1 + x]^2 - 12*ep^3*Log[x]*Log[1 + x]^2 + 4*ep^3*Log[1 + x]^3 - 16*ep^3*Log[yt]^3 - 78*ep*Log[1 - z] + 192*ep^2*Log[delta]*Log[1 - z] - 240*ep^3*Log[delta]^2*Log[1 - z] + 60*ep^2*Log[s]*Log[1 - z] - 144*ep^3*Log[delta]*Log[s]*Log[1 - z] - 24*ep^3*Log[s]^2*Log[1 - z] + 12*ep^2*Log[x]*Log[1 - z] - 24*ep^3*Log[s]*Log[x]*Log[1 - z] + 36*ep^2*Log[1 + x]*Log[1 - z] - 96*ep^3*Log[delta]*Log[1 + x]*Log[1 - z] - 24*ep^3*Log[s]*Log[1 + x]*Log[1 - z] - 24*ep^3*Log[x]*Log[1 + x]*Log[1 - z] + 60*ep^2*Log[1 - z]^2 - 168*ep^3*Log[delta]*Log[1 - z]^2 - 36*ep^3*Log[s]*Log[1 - z]^2 - 24*ep^3*Log[1 + x]*Log[1 - z]^2 - 36*ep^3*Log[1 - z]^3 + 42*ep*Log[z] - 48*ep^2*Log[delta]*Log[z] - 48*ep^3*Log[delta]^2*Log[z] - 60*ep^2*Log[s]*Log[z] + 144*ep^3*Log[delta]*Log[s]*Log[z] + 24*ep^3*Log[s]^2*Log[z] - 12*ep^2*Log[x]*Log[z] + 24*ep^3*Log[s]*Log[x]*Log[z] - 36*ep^2*Log[1 + x]*Log[z] + 96*ep^3*Log[delta]*Log[1 + x]*Log[z] + 24*ep^3*Log[s]*Log[1 + x]*Log[z] + 24*ep^3*Log[x]*Log[1 + x]*Log[z] - 72*ep^2*Log[1 - z]*Log[z] + 144*ep^3*Log[delta]*Log[1 - z]*Log[z] + 72*ep^3*Log[s]*Log[1 - z]*Log[z] + 48*ep^3*Log[1 + x]*Log[1 - z]*Log[z] + 48*ep^3*Log[1 - z]^2*Log[z] + 12*ep^2*Log[z]^2 + 24*ep^3*Log[delta]*Log[z]^2 - 36*ep^3*Log[s]*Log[z]^2 - 24*ep^3*Log[1 + x]*Log[z]^2 - 24*ep^3*Log[1 - z]*Log[z]^2 - 4*ep^3*Log[z]^3 + 24*ep^3*Log[1 + x]*PolyLog[2, 1 + x] - 24*ep^3*Log[1 - z]*PolyLog[2, 1 - z] - 24*ep^3*Log[1 - z]*PolyLog[2, z] - 24*ep^3*PolyLog[3, -x] - 24*ep^3*PolyLog[3, 1 + x] + 24*ep^3*PolyLog[3, 1 - z] + 24*ep^3*PolyLog[3, z] + 24*ep^3*PolyLog[2, -x]*(Log[x] - tci[1, 1]) + 120*ep*tci[1, 1] - 312*ep^2*Log[delta]*tci[1, 1] + 432*ep^3*Log[delta]^2*tci[1, 1] - 84*ep^2*Log[s]*tci[1, 1] + 192*ep^3*Log[delta]*Log[s]*tci[1, 1] + 36*ep^3*Log[s]^2*tci[1, 1] - 12*ep^2*Log[x]*tci[1, 1] + 24*ep^3*Log[s]*Log[x]*tci[1, 1] - 12*ep^3*Log[x]^2*tci[1, 1] - 60*ep^2*Log[1 + x]*tci[1, 1] + 144*ep^3*Log[delta]*Log[1 + x]*tci[1, 1] + 48*ep^3*Log[s]*Log[1 + x]*tci[1, 1] + 24*ep^3*Log[x]*Log[1 + x]*tci[1, 1] + 12*ep^3*Log[1 + x]^2*tci[1, 1] + 24*ep^3*Log[yt]^2*tci[1, 1] - 180*ep^2*Log[1 - z]*tci[1, 1] + 528*ep^3*Log[delta]*Log[1 - z]*tci[1, 1] + 96*ep^3*Log[s]*Log[1 - z]*tci[1, 1] + 72*ep^3*Log[1 + x]*Log[1 - z]*tci[1, 1] + 156*ep^3*Log[1 - z]^2*tci[1, 1] + 132*ep^2*Log[z]*tci[1, 1] - 336*ep^3*Log[delta]*Log[z]*tci[1, 1] - 96*ep^3*Log[s]*Log[z]*tci[1, 1] - 72*ep^3*Log[1 + x]*Log[z]*tci[1, 1] - 240*ep^3*Log[1 - z]*Log[z]*tci[1, 1] + 84*ep^3*Log[z]^2*tci[1, 1] + 144*ep^2*tci[1, 1]^2 - 414*ep^3*Log[delta]*tci[1, 1]^2 - 81*ep^3*Log[s]*tci[1, 1]^2 - 3*ep^3*Log[x]*tci[1, 1]^2 - 65*ep^3*Log[1 + x]*tci[1, 1]^2 + 4*ep^3*Log[yt]*tci[1, 1]^2 - 237*ep^3*Log[1 - z]*tci[1, 1]^2 + 195*ep^3*Log[z]*tci[1, 1]^2 + 122*ep^3*tci[1, 1]^3 - 132*ep*tcr[1, 2] + 288*ep^2*Log[delta]*tcr[1, 2] - 288*ep^3*Log[delta]^2*tcr[1, 2] + 120*ep^2*Log[s]*tcr[1, 2] - 288*ep^3*Log[delta]*Log[s]*tcr[1, 2] - 48*ep^3*Log[s]^2*tcr[1, 2] + 24*ep^2*Log[x]*tcr[1, 2] - 48*ep^3*Log[s]*Log[x]*tcr[1, 2] + 72*ep^2*Log[1 + x]*tcr[1, 2] - 192*ep^3*Log[delta]*Log[1 + x]*tcr[1, 2] - 48*ep^3*Log[s]*Log[1 + x]*tcr[1, 2] - 48*ep^3*Log[x]*Log[1 + x]*tcr[1, 2] + 192*ep^2*Log[1 - z]*tcr[1, 2] - 480*ep^3*Log[delta]*Log[1 - z]*tcr[1, 2] - 144*ep^3*Log[s]*Log[1 - z]*tcr[1, 2] - 96*ep^3*Log[1 + x]*Log[1 - z]*tcr[1, 2] - 168*ep^3*Log[1 - z]^2*tcr[1, 2] - 48*ep^2*Log[z]*tcr[1, 2] - 96*ep^3*Log[delta]*Log[z]*tcr[1, 2] + 144*ep^3*Log[s]*Log[z]*tcr[1, 2] + 96*ep^3*Log[1 + x]*Log[z]*tcr[1, 2] + 144*ep^3*Log[1 - z]*Log[z]*tcr[1, 2] + 24*ep^3*Log[z]^2*tcr[1, 2] - 312*ep^2*tci[1, 1]*tcr[1, 2] + 864*ep^3*Log[delta]*tci[1, 1]*tcr[1, 2] + 192*ep^3*Log[s]*tci[1, 1]*tcr[1, 2] + 144*ep^3*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 528*ep^3*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 336*ep^3*Log[z]*tci[1, 1]*tcr[1, 2] - 414*ep^3*tci[1, 1]^2*tcr[1, 2] + 144*ep^2*tcr[1, 2]^2 - 288*ep^3*Log[delta]*tcr[1, 2]^2 - 144*ep^3*Log[s]*tcr[1, 2]^2 - 96*ep^3*Log[1 + x]*tcr[1, 2]^2 - 240*ep^3*Log[1 - z]*tcr[1, 2]^2 - 48*ep^3*Log[z]*tcr[1, 2]^2 + 432*ep^3*tci[1, 1]*tcr[1, 2]^2 - 96*ep^3*tcr[1, 2]^3 - 268*ep^3*tcr[3, 3]))/(6*ep^3*(1 + x)), -1/30*(Nc*(-12*ep^3*Pi^4 + 12*ep^3*Pi^4*x + 600*x*Log[x] - 240*ep*x*Log[delta]*Log[x] + 240*ep^2*x*Log[delta]^2*Log[x] - 160*ep^3*x*Log[delta]^3*Log[x] - 1080*ep*x*Log[s]*Log[x] + 240*ep^2*x*Log[delta]*Log[s]*Log[x] - 240*ep^3*x*Log[delta]^2*Log[s]*Log[x] + 1020*ep^2*x*Log[s]^2*Log[x] - 120*ep^3*x*Log[delta]*Log[s]^2*Log[x] - 660*ep^3*x*Log[s]^3*Log[x] - 100*ep^2*x*Log[x]^3 + 40*ep^3*x*Log[delta]*Log[x]^3 + 180*ep^3*x*Log[s]*Log[x]^3 + 30*ep^3*x*Log[x]^4 - 600*Log[1 + x] - 600*x*Log[1 + x] + 240*ep*Log[delta]*Log[1 + x] + 240*ep*x*Log[delta]*Log[1 + x] - 240*ep^2*Log[delta]^2*Log[1 + x] - 240*ep^2*x*Log[delta]^2*Log[1 + x] + 160*ep^3*Log[delta]^3*Log[1 + x] + 160*ep^3*x*Log[delta]^3*Log[1 + x] + 1080*ep*Log[s]*Log[1 + x] + 1080*ep*x*Log[s]*Log[1 + x] - 240*ep^2*Log[delta]*Log[s]*Log[1 + x] - 240*ep^2*x*Log[delta]*Log[s]*Log[1 + x] + 240*ep^3*Log[delta]^2*Log[s]*Log[1 + x] + 240*ep^3*x*Log[delta]^2*Log[s]*Log[1 + x] - 1020*ep^2*Log[s]^2*Log[1 + x] - 1020*ep^2*x*Log[s]^2*Log[1 + x] + 120*ep^3*Log[delta]*Log[s]^2*Log[1 + x] + 120*ep^3*x*Log[delta]*Log[s]^2*Log[1 + x] + 660*ep^3*Log[s]^3*Log[1 + x] + 660*ep^3*x*Log[s]^3*Log[1 + x] + 720*ep*Log[x]*Log[1 + x] - 360*ep*x*Log[x]*Log[1 + x] - 240*ep^2*Log[delta]*Log[x]*Log[1 + x] + 240*ep^3*Log[delta]^2*Log[x]*Log[1 + x] - 1320*ep^2*Log[s]*Log[x]*Log[1 + x] + 720*ep^2*x*Log[s]*Log[x]*Log[1 + x] + 240*ep^3*Log[delta]*Log[s]*Log[x]*Log[1 + x] + 1260*ep^3*Log[s]^2*Log[x]*Log[1 + x] - 720*ep^3*x*Log[s]^2*Log[x]*Log[1 + x] + 300*ep^2*Log[x]^2*Log[1 + x] + 300*ep^2*x*Log[x]^2*Log[1 + x] - 120*ep^3*Log[delta]*Log[x]^2*Log[1 + x] - 120*ep^3*x*Log[delta]*Log[x]^2*Log[1 + x] - 540*ep^3*Log[s]*Log[x]^2*Log[1 + x] - 540*ep^3*x*Log[s]*Log[x]^2*Log[1 + x] - 300*ep^3*Log[x]^3*Log[1 + x] + 360*ep*Log[1 + x]^2 + 360*ep*x*Log[1 + x]^2 - 720*ep^2*Log[s]*Log[1 + x]^2 - 720*ep^2*x*Log[s]*Log[1 + x]^2 + 720*ep^3*Log[s]^2*Log[1 + x]^2 + 720*ep^3*x*Log[s]^2*Log[1 + x]^2 + 300*ep^2*Log[-x]*Log[1 + x]^2 - 300*ep^2*x*Log[-x]*Log[1 + x]^2 - 120*ep^3*Log[delta]*Log[-x]*Log[1 + x]^2 + 120*ep^3*x*Log[delta]*Log[-x]*Log[1 + x]^2 - 540*ep^3*Log[s]*Log[-x]*Log[1 + x]^2 + 540*ep^3*x*Log[s]*Log[-x]*Log[1 + x]^2 - 1020*ep^2*Log[x]*Log[1 + x]^2 + 120*ep^3*Log[delta]*Log[x]*Log[1 + x]^2 + 1980*ep^3*Log[s]*Log[x]*Log[1 + x]^2 + 360*ep^3*Log[-x]*Log[x]*Log[1 + x]^2 + 540*ep^3*x*Log[-x]*Log[x]*Log[1 + x]^2 - 90*ep^3*Log[x]^2*Log[1 + x]^2 - 90*ep^3*x*Log[x]^2*Log[1 + x]^2 + 100*ep^2*Log[1 + x]^3 + 100*ep^2*x*Log[1 + x]^3 - 40*ep^3*Log[delta]*Log[1 + x]^3 - 40*ep^3*x*Log[delta]*Log[1 + x]^3 - 180*ep^3*Log[s]*Log[1 + x]^3 - 180*ep^3*x*Log[s]*Log[1 + x]^3 - 720*ep^3*Log[-x]*Log[1 + x]^3 + 720*ep^3*x*Log[-x]*Log[1 + x]^3 + 660*ep^3*Log[x]*Log[1 + x]^3 - 210*ep^3*Log[1 + x]^4 - 210*ep^3*x*Log[1 + x]^4 - 120*ep*x*Log[x]*Log[1 - z] + 240*ep^2*x*Log[delta]*Log[x]*Log[1 - z] - 240*ep^3*x*Log[delta]^2*Log[x]*Log[1 - z] + 120*ep^2*x*Log[s]*Log[x]*Log[1 - z] - 240*ep^3*x*Log[delta]*Log[s]*Log[x]*Log[1 - z] - 60*ep^3*x*Log[s]^2*Log[x]*Log[1 - z] + 20*ep^3*x*Log[x]^3*Log[1 - z] + 120*ep*Log[1 + x]*Log[1 - z] + 120*ep*x*Log[1 + x]*Log[1 - z] - 240*ep^2*Log[delta]*Log[1 + x]*Log[1 - z] - 240*ep^2*x*Log[delta]*Log[1 + x]*Log[1 - z] + 240*ep^3*Log[delta]^2*Log[1 + x]*Log[1 - z] + 240*ep^3*x*Log[delta]^2*Log[1 + x]*Log[1 - z] - 120*ep^2*Log[s]*Log[1 + x]*Log[1 - z] - 120*ep^2*x*Log[s]*Log[1 + x]*Log[1 - z] + 240*ep^3*Log[delta]*Log[s]*Log[1 + x]*Log[1 - z] + 240*ep^3*x*Log[delta]*Log[s]*Log[1 + x]*Log[1 - z] + 60*ep^3*Log[s]^2*Log[1 + x]*Log[1 - z] + 60*ep^3*x*Log[s]^2*Log[1 + x]*Log[1 - z] - 120*ep^2*Log[x]*Log[1 + x]*Log[1 - z] + 240*ep^3*Log[delta]*Log[x]*Log[1 + x]*Log[1 - z] + 120*ep^3*Log[s]*Log[x]*Log[1 + x]*Log[1 - z] - 60*ep^3*Log[x]^2*Log[1 + x]*Log[1 - z] - 60*ep^3*x*Log[x]^2*Log[1 + x]*Log[1 - z] - 60*ep^3*Log[-x]*Log[1 + x]^2*Log[1 - z] + 60*ep^3*x*Log[-x]*Log[1 + x]^2*Log[1 - z] + 60*ep^3*Log[x]*Log[1 + x]^2*Log[1 - z] - 20*ep^3*Log[1 + x]^3*Log[1 - z] - 20*ep^3*x*Log[1 + x]^3*Log[1 - z] + 60*ep^2*x*Log[x]*Log[1 - z]^2 - 120*ep^3*x*Log[delta]*Log[x]*Log[1 - z]^2 - 60*ep^3*x*Log[s]*Log[x]*Log[1 - z]^2 - 60*ep^2*Log[1 + x]*Log[1 - z]^2 - 60*ep^2*x*Log[1 + x]*Log[1 - z]^2 + 120*ep^3*Log[delta]*Log[1 + x]*Log[1 - z]^2 + 120*ep^3*x*Log[delta]*Log[1 + x]*Log[1 - z]^2 + 60*ep^3*Log[s]*Log[1 + x]*Log[1 - z]^2 + 60*ep^3*x*Log[s]*Log[1 + x]*Log[1 - z]^2 + 60*ep^3*Log[x]*Log[1 + x]*Log[1 - z]^2 - 20*ep^3*x*Log[x]*Log[1 - z]^3 + 20*ep^3*Log[1 + x]*Log[1 - z]^3 + 20*ep^3*x*Log[1 + x]*Log[1 - z]^3 - 120*ep*x*Log[x]*Log[z] + 240*ep^2*x*Log[delta]*Log[x]*Log[z] - 240*ep^3*x*Log[delta]^2*Log[x]*Log[z] + 120*ep^2*x*Log[s]*Log[x]*Log[z] - 240*ep^3*x*Log[delta]*Log[s]*Log[x]*Log[z] - 60*ep^3*x*Log[s]^2*Log[x]*Log[z] + 20*ep^3*x*Log[x]^3*Log[z] + 120*ep*Log[1 + x]*Log[z] + 120*ep*x*Log[1 + x]*Log[z] - 240*ep^2*Log[delta]*Log[1 + x]*Log[z] - 240*ep^2*x*Log[delta]*Log[1 + x]*Log[z] + 240*ep^3*Log[delta]^2*Log[1 + x]*Log[z] + 240*ep^3*x*Log[delta]^2*Log[1 + x]*Log[z] - 120*ep^2*Log[s]*Log[1 + x]*Log[z] - 120*ep^2*x*Log[s]*Log[1 + x]*Log[z] + 240*ep^3*Log[delta]*Log[s]*Log[1 + x]*Log[z] + 240*ep^3*x*Log[delta]*Log[s]*Log[1 + x]*Log[z] + 60*ep^3*Log[s]^2*Log[1 + x]*Log[z] + 60*ep^3*x*Log[s]^2*Log[1 + x]*Log[z] - 120*ep^2*Log[x]*Log[1 + x]*Log[z] + 240*ep^3*Log[delta]*Log[x]*Log[1 + x]*Log[z] + 120*ep^3*Log[s]*Log[x]*Log[1 + x]*Log[z] - 60*ep^3*Log[x]^2*Log[1 + x]*Log[z] - 60*ep^3*x*Log[x]^2*Log[1 + x]*Log[z] - 60*ep^3*Log[-x]*Log[1 + x]^2*Log[z] + 60*ep^3*x*Log[-x]*Log[1 + x]^2*Log[z] + 60*ep^3*Log[x]*Log[1 + x]^2*Log[z] - 20*ep^3*Log[1 + x]^3*Log[z] - 20*ep^3*x*Log[1 + x]^3*Log[z] - 120*ep^2*x*Log[x]*Log[1 - z]*Log[z] + 240*ep^3*x*Log[delta]*Log[x]*Log[1 - z]*Log[z] + 120*ep^3*x*Log[s]*Log[x]*Log[1 - z]*Log[z] + 120*ep^2*Log[1 + x]*Log[1 - z]*Log[z] + 120*ep^2*x*Log[1 + x]*Log[1 - z]*Log[z] - 240*ep^3*Log[delta]*Log[1 + x]*Log[1 - z]*Log[z] - 240*ep^3*x*Log[delta]*Log[1 + x]*Log[1 - z]*Log[z] - 120*ep^3*Log[s]*Log[1 + x]*Log[1 - z]*Log[z] - 120*ep^3*x*Log[s]*Log[1 + x]*Log[1 - z]*Log[z] - 120*ep^3*Log[x]*Log[1 + x]*Log[1 - z]*Log[z] - 180*ep^3*x*Log[x]*Log[1 - z]^2*Log[z] + 180*ep^3*Log[1 + x]*Log[1 - z]^2*Log[z] + 180*ep^3*x*Log[1 + x]*Log[1 - z]^2*Log[z] + 60*ep^2*x*Log[x]*Log[z]^2 - 120*ep^3*x*Log[delta]*Log[x]*Log[z]^2 - 60*ep^3*x*Log[s]*Log[x]*Log[z]^2 - 60*ep^2*Log[1 + x]*Log[z]^2 - 60*ep^2*x*Log[1 + x]*Log[z]^2 + 120*ep^3*Log[delta]*Log[1 + x]*Log[z]^2 + 120*ep^3*x*Log[delta]*Log[1 + x]*Log[z]^2 + 60*ep^3*Log[s]*Log[1 + x]*Log[z]^2 + 60*ep^3*x*Log[s]*Log[1 + x]*Log[z]^2 + 60*ep^3*Log[x]*Log[1 + x]*Log[z]^2 + 60*ep^3*x*Log[x]*Log[1 - z]*Log[z]^2 - 60*ep^3*Log[1 + x]*Log[1 - z]*Log[z]^2 - 60*ep^3*x*Log[1 + x]*Log[1 - z]*Log[z]^2 - 20*ep^3*x*Log[x]*Log[z]^3 + 20*ep^3*Log[1 + x]*Log[z]^3 + 20*ep^3*x*Log[1 + x]*Log[z]^3 - 240*ep^3*x*Log[x]*Log[1 - z]*PolyLog[2, 1 - z] + 240*ep^3*Log[1 + x]*Log[1 - z]*PolyLog[2, 1 - z] + 240*ep^3*x*Log[1 + x]*Log[1 - z]*PolyLog[2, 1 - z] - 240*ep^3*x*Log[x]*Log[1 - z]*PolyLog[2, z] + 240*ep^3*Log[1 + x]*Log[1 - z]*PolyLog[2, z] + 240*ep^3*x*Log[1 + x]*Log[1 - z]*PolyLog[2, z] - 1200*ep^2*PolyLog[3, -x] - 600*ep^2*x*PolyLog[3, -x] + 480*ep^3*Log[delta]*PolyLog[3, -x] + 240*ep^3*x*Log[delta]*PolyLog[3, -x] + 2160*ep^3*Log[s]*PolyLog[3, -x] + 1080*ep^3*x*Log[s]*PolyLog[3, -x] - 1440*ep^3*x*Log[x]*PolyLog[3, -x] + 1440*ep^3*Log[1 + x]*PolyLog[3, -x] - 360*ep^3*x*Log[1 + x]*PolyLog[3, -x] + 240*ep^3*Log[1 - z]*PolyLog[3, -x] + 120*ep^3*x*Log[1 - z]*PolyLog[3, -x] + 240*ep^3*Log[z]*PolyLog[3, -x] + 120*ep^3*x*Log[z]*PolyLog[3, -x] - 600*ep^2*PolyLog[3, 1 + x] + 600*ep^2*x*PolyLog[3, 1 + x] + 240*ep^3*Log[delta]*PolyLog[3, 1 + x] - 240*ep^3*x*Log[delta]*PolyLog[3, 1 + x] + 1080*ep^3*Log[s]*PolyLog[3, 1 + x] - 1080*ep^3*x*Log[s]*PolyLog[3, 1 + x] - 720*ep^3*Log[x]*PolyLog[3, 1 + x] - 1080*ep^3*x*Log[x]*PolyLog[3, 1 + x] + 720*ep^3*Log[1 + x]*PolyLog[3, 1 + x] - 720*ep^3*x*Log[1 + x]*PolyLog[3, 1 + x] + 120*ep^3*Log[1 - z]*PolyLog[3, 1 + x] - 120*ep^3*x*Log[1 - z]*PolyLog[3, 1 + x] + 120*ep^3*Log[z]*PolyLog[3, 1 + x] - 120*ep^3*x*Log[z]*PolyLog[3, 1 + x] + 240*ep^3*x*Log[x]*PolyLog[3, 1 - z] - 240*ep^3*Log[1 + x]*PolyLog[3, 1 - z] - 240*ep^3*x*Log[1 + x]*PolyLog[3, 1 - z] + 240*ep^3*x*Log[x]*PolyLog[3, z] - 240*ep^3*Log[1 + x]*PolyLog[3, z] - 240*ep^3*x*Log[1 + x]*PolyLog[3, z] + 720*ep^3*PolyLog[4, -x] + 2520*ep^3*x*PolyLog[4, -x] + 1080*ep^3*PolyLog[4, 1 + x] - 1080*ep^3*x*PolyLog[4, 1 + x] - 1080*ep^3*PolyLog[2, 2, -x] - 2160*ep^3*x*PolyLog[2, 2, -x] - 300*tci[1, 1] - 600*x*tci[1, 1] - 480*ep*Log[delta]*tci[1, 1] + 240*ep*x*Log[delta]*tci[1, 1] + 720*ep^2*Log[delta]^2*tci[1, 1] - 240*ep^2*x*Log[delta]^2*tci[1, 1] - 800*ep^3*Log[delta]^3*tci[1, 1] + 160*ep^3*x*Log[delta]^3*tci[1, 1] + 840*ep*Log[s]*tci[1, 1] + 1080*ep*x*Log[s]*tci[1, 1] + 240*ep^2*Log[delta]*Log[s]*tci[1, 1] - 240*ep^2*x*Log[delta]*Log[s]*tci[1, 1] - 240*ep^3*Log[delta]^2*Log[s]*tci[1, 1] + 240*ep^3*x*Log[delta]^2*Log[s]*tci[1, 1] - 900*ep^2*Log[s]^2*tci[1, 1] - 1020*ep^2*x*Log[s]^2*tci[1, 1] - 120*ep^3*Log[delta]*Log[s]^2*tci[1, 1] + 120*ep^3*x*Log[delta]*Log[s]^2*tci[1, 1] + 620*ep^3*Log[s]^3*tci[1, 1] + 660*ep^3*x*Log[s]^3*tci[1, 1] + 660*ep*Log[x]*tci[1, 1] + 900*ep*x*Log[x]*tci[1, 1] - 240*ep^2*Log[delta]*Log[x]*tci[1, 1] - 480*ep^2*x*Log[delta]*Log[x]*tci[1, 1] + 480*ep^3*Log[delta]^2*Log[x]*tci[1, 1] + 240*ep^3*x*Log[delta]^2*Log[x]*tci[1, 1] - 1200*ep^2*Log[s]*Log[x]*tci[1, 1] - 1560*ep^2*x*Log[s]*Log[x]*tci[1, 1] + 720*ep^3*x*Log[delta]*Log[s]*Log[x]*tci[1, 1] + 1200*ep^3*Log[s]^2*Log[x]*tci[1, 1] + 1380*ep^3*x*Log[s]^2*Log[x]*tci[1, 1] - 300*ep^2*Log[x]^2*tci[1, 1] + 120*ep^3*Log[delta]*Log[x]^2*tci[1, 1] + 540*ep^3*Log[s]*Log[x]^2*tci[1, 1] - 40*ep^3*Log[x]^3*tci[1, 1] - 100*ep^3*x*Log[x]^3*tci[1, 1] - 780*ep*Log[1 + x]*tci[1, 1] + 300*ep^3*Pi^2*Log[1 + x]*tci[1, 1] - 540*ep*x*Log[1 + x]*tci[1, 1] - 300*ep^3*Pi^2*x*Log[1 + x]*tci[1, 1] + 1200*ep^2*Log[delta]*Log[1 + x]*tci[1, 1] + 480*ep^2*x*Log[delta]*Log[1 + x]*tci[1, 1] - 1440*ep^3*Log[delta]^2*Log[1 + x]*tci[1, 1] - 240*ep^3*x*Log[delta]^2*Log[1 + x]*tci[1, 1] + 960*ep^2*Log[s]*Log[1 + x]*tci[1, 1] + 840*ep^2*x*Log[s]*Log[1 + x]*tci[1, 1] - 960*ep^3*Log[delta]*Log[s]*Log[1 + x]*tci[1, 1] - 720*ep^3*x*Log[delta]*Log[s]*Log[1 + x]*tci[1, 1] - 720*ep^3*Log[s]^2*Log[1 + x]*tci[1, 1] - 660*ep^3*x*Log[s]^2*Log[1 + x]*tci[1, 1] - 360*ep^2*Log[x]*Log[1 + x]*tci[1, 1] - 720*ep^2*x*Log[x]*Log[1 + x]*tci[1, 1] - 720*ep^3*Log[delta]*Log[x]*Log[1 + x]*tci[1, 1] + 1080*ep^3*Log[s]*Log[x]*Log[1 + x]*tci[1, 1] + 1440*ep^3*x*Log[s]*Log[x]*Log[1 + x]*tci[1, 1] + 1200*ep^3*Log[x]^2*Log[1 + x]*tci[1, 1] + 300*ep^3*x*Log[x]^2*Log[1 + x]*tci[1, 1] + 1020*ep^2*Log[1 + x]^2*tci[1, 1] + 1020*ep^2*x*Log[1 + x]^2*tci[1, 1] - 120*ep^3*Log[delta]*Log[1 + x]^2*tci[1, 1] - 120*ep^3*x*Log[delta]*Log[1 + x]^2*tci[1, 1] - 1980*ep^3*Log[s]*Log[1 + x]^2*tci[1, 1] - 1980*ep^3*x*Log[s]*Log[1 + x]^2*tci[1, 1] - 1440*ep^3*Log[-x]*Log[1 + x]^2*tci[1, 1] + 1500*ep^3*x*Log[-x]*Log[1 + x]^2*tci[1, 1] - 180*ep^3*Log[x]*Log[1 + x]^2*tci[1, 1] - 600*ep^3*Log[1 + x]^3*tci[1, 1] - 620*ep^3*x*Log[1 + x]^3*tci[1, 1] - 240*ep*Log[1 - z]*tci[1, 1] + 120*ep*x*Log[1 - z]*tci[1, 1] + 720*ep^2*Log[delta]*Log[1 - z]*tci[1, 1] - 240*ep^2*x*Log[delta]*Log[1 - z]*tci[1, 1] - 1200*ep^3*Log[delta]^2*Log[1 - z]*tci[1, 1] + 240*ep^3*x*Log[delta]^2*Log[1 - z]*tci[1, 1] + 120*ep^2*Log[s]*Log[1 - z]*tci[1, 1] - 120*ep^2*x*Log[s]*Log[1 - z]*tci[1, 1] - 240*ep^3*Log[delta]*Log[s]*Log[1 - z]*tci[1, 1] + 240*ep^3*x*Log[delta]*Log[s]*Log[1 - z]*tci[1, 1] - 60*ep^3*Log[s]^2*Log[1 - z]*tci[1, 1] + 60*ep^3*x*Log[s]^2*Log[1 - z]*tci[1, 1] - 120*ep^2*Log[x]*Log[1 - z]*tci[1, 1] - 240*ep^2*x*Log[x]*Log[1 - z]*tci[1, 1] + 480*ep^3*Log[delta]*Log[x]*Log[1 - z]*tci[1, 1] + 240*ep^3*x*Log[delta]*Log[x]*Log[1 - z]*tci[1, 1] + 360*ep^3*x*Log[s]*Log[x]*Log[1 - z]*tci[1, 1] + 60*ep^3*Log[x]^2*Log[1 - z]*tci[1, 1] + 600*ep^2*Log[1 + x]*Log[1 - z]*tci[1, 1] + 240*ep^2*x*Log[1 + x]*Log[1 - z]*tci[1, 1] - 1440*ep^3*Log[delta]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 240*ep^3*x*Log[delta]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 480*ep^3*Log[s]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 360*ep^3*x*Log[s]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 360*ep^3*Log[x]*Log[1 + x]*Log[1 - z]*tci[1, 1] - 60*ep^3*Log[1 + x]^2*Log[1 - z]*tci[1, 1] - 60*ep^3*x*Log[1 + x]^2*Log[1 - z]*tci[1, 1] + 180*ep^2*Log[1 - z]^2*tci[1, 1] - 60*ep^2*x*Log[1 - z]^2*tci[1, 1] - 600*ep^3*Log[delta]*Log[1 - z]^2*tci[1, 1] + 120*ep^3*x*Log[delta]*Log[1 - z]^2*tci[1, 1] - 60*ep^3*Log[s]*Log[1 - z]^2*tci[1, 1] + 60*ep^3*x*Log[s]*Log[1 - z]^2*tci[1, 1] + 120*ep^3*Log[x]*Log[1 - z]^2*tci[1, 1] + 60*ep^3*x*Log[x]*Log[1 - z]^2*tci[1, 1] - 360*ep^3*Log[1 + x]*Log[1 - z]^2*tci[1, 1] - 60*ep^3*x*Log[1 + x]*Log[1 - z]^2*tci[1, 1] - 100*ep^3*Log[1 - z]^3*tci[1, 1] + 20*ep^3*x*Log[1 - z]^3*tci[1, 1] + 360*ep*Log[z]*tci[1, 1] + 120*ep*x*Log[z]*tci[1, 1] - 720*ep^2*Log[delta]*Log[z]*tci[1, 1] - 240*ep^2*x*Log[delta]*Log[z]*tci[1, 1] + 720*ep^3*Log[delta]^2*Log[z]*tci[1, 1] + 240*ep^3*x*Log[delta]^2*Log[z]*tci[1, 1] - 360*ep^2*Log[s]*Log[z]*tci[1, 1] - 120*ep^2*x*Log[s]*Log[z]*tci[1, 1] + 720*ep^3*Log[delta]*Log[s]*Log[z]*tci[1, 1] + 240*ep^3*x*Log[delta]*Log[s]*Log[z]*tci[1, 1] + 180*ep^3*Log[s]^2*Log[z]*tci[1, 1] + 60*ep^3*x*Log[s]^2*Log[z]*tci[1, 1] - 120*ep^2*Log[x]*Log[z]*tci[1, 1] + 240*ep^3*x*Log[delta]*Log[x]*Log[z]*tci[1, 1] + 240*ep^3*Log[s]*Log[x]*Log[z]*tci[1, 1] - 120*ep^3*x*Log[s]*Log[x]*Log[z]*tci[1, 1] + 60*ep^3*Log[x]^2*Log[z]*tci[1, 1] - 360*ep^2*Log[1 + x]*Log[z]*tci[1, 1] + 960*ep^3*Log[delta]*Log[1 + x]*Log[z]*tci[1, 1] - 240*ep^3*x*Log[delta]*Log[1 + x]*Log[z]*tci[1, 1] + 240*ep^3*Log[s]*Log[1 + x]*Log[z]*tci[1, 1] + 120*ep^3*x*Log[s]*Log[1 + x]*Log[z]*tci[1, 1] + 360*ep^3*Log[x]*Log[1 + x]*Log[z]*tci[1, 1] - 60*ep^3*Log[1 + x]^2*Log[z]*tci[1, 1] - 60*ep^3*x*Log[1 + x]^2*Log[z]*tci[1, 1] - 240*ep^2*Log[1 - z]*Log[z]*tci[1, 1] + 120*ep^2*x*Log[1 - z]*Log[z]*tci[1, 1] + 720*ep^3*Log[delta]*Log[1 - z]*Log[z]*tci[1, 1] - 240*ep^3*x*Log[delta]*Log[1 - z]*Log[z]*tci[1, 1] + 120*ep^3*Log[s]*Log[1 - z]*Log[z]*tci[1, 1] - 120*ep^3*x*Log[s]*Log[1 - z]*Log[z]*tci[1, 1] - 240*ep^3*Log[x]*Log[1 - z]*Log[z]*tci[1, 1] - 120*ep^3*x*Log[x]*Log[1 - z]*Log[z]*tci[1, 1] + 720*ep^3*Log[1 + x]*Log[1 - z]*Log[z]*tci[1, 1] + 120*ep^3*x*Log[1 + x]*Log[1 - z]*Log[z]*tci[1, 1] + 360*ep^3*Log[1 - z]^2*Log[z]*tci[1, 1] + 180*ep^3*x*Log[1 - z]^2*Log[z]*tci[1, 1] + 60*ep^2*Log[z]^2*tci[1, 1] - 60*ep^2*x*Log[z]^2*tci[1, 1] - 120*ep^3*Log[delta]*Log[z]^2*tci[1, 1] + 120*ep^3*x*Log[delta]*Log[z]^2*tci[1, 1] - 60*ep^3*Log[s]*Log[z]^2*tci[1, 1] + 60*ep^3*x*Log[s]*Log[z]^2*tci[1, 1] + 120*ep^3*Log[x]*Log[z]^2*tci[1, 1] + 60*ep^3*x*Log[x]*Log[z]^2*tci[1, 1] - 360*ep^3*Log[1 + x]*Log[z]^2*tci[1, 1] - 60*ep^3*x*Log[1 + x]*Log[z]^2*tci[1, 1] - 240*ep^3*Log[1 - z]*Log[z]^2*tci[1, 1] - 60*ep^3*x*Log[1 - z]*Log[z]^2*tci[1, 1] + 60*ep^3*Log[z]^3*tci[1, 1] + 20*ep^3*x*Log[z]^3*tci[1, 1] + 120*ep^3*Log[1 - z]*PolyLog[2, 1 - z]*tci[1, 1] + 240*ep^3*x*Log[1 - z]*PolyLog[2, 1 - z]*tci[1, 1] + 120*ep^3*Log[1 - z]*PolyLog[2, z]*tci[1, 1] + 240*ep^3*x*Log[1 - z]*PolyLog[2, z]*tci[1, 1] - 240*ep^3*PolyLog[3, -x]*tci[1, 1] + 480*ep^3*x*PolyLog[3, -x]*tci[1, 1] - 720*ep^3*PolyLog[3, 1 + x]*tci[1, 1] + 600*ep^3*x*PolyLog[3, 1 + x]*tci[1, 1] - 120*ep^3*PolyLog[3, 1 - z]*tci[1, 1] - 240*ep^3*x*PolyLog[3, 1 - z]*tci[1, 1] - 120*ep^3*PolyLog[3, z]*tci[1, 1] - 240*ep^3*x*PolyLog[3, z]*tci[1, 1] - 480*ep*tci[1, 1]^2 - 900*ep*x*tci[1, 1]^2 - 480*ep^2*Log[delta]*tci[1, 1]^2 + 480*ep^2*x*Log[delta]*tci[1, 1]^2 + 960*ep^3*Log[delta]^2*tci[1, 1]^2 - 240*ep^3*x*Log[delta]^2*tci[1, 1]^2 + 1200*ep^2*Log[s]*tci[1, 1]^2 + 1560*ep^2*x*Log[s]*tci[1, 1]^2 - 720*ep^3*x*Log[delta]*Log[s]*tci[1, 1]^2 - 1200*ep^3*Log[s]^2*tci[1, 1]^2 - 1380*ep^3*x*Log[s]^2*tci[1, 1]^2 + 840*ep^2*Log[x]*tci[1, 1]^2 + 1140*ep^2*x*Log[x]*tci[1, 1]^2 - 960*ep^3*Log[delta]*Log[x]*tci[1, 1]^2 - 720*ep^3*x*Log[delta]*Log[x]*tci[1, 1]^2 - 1200*ep^3*Log[s]*Log[x]*tci[1, 1]^2 - 1920*ep^3*x*Log[s]*Log[x]*tci[1, 1]^2 - 30*ep^3*x*Log[x]^2*tci[1, 1]^2 - 900*ep^2*Log[1 + x]*tci[1, 1]^2 - 420*ep^2*x*Log[1 + x]*tci[1, 1]^2 + 2160*ep^3*Log[delta]*Log[1 + x]*tci[1, 1]^2 + 720*ep^3*x*Log[delta]*Log[1 + x]*tci[1, 1]^2 + 720*ep^3*Log[s]*Log[1 + x]*tci[1, 1]^2 + 480*ep^3*x*Log[s]*Log[1 + x]*tci[1, 1]^2 - 360*ep^3*Log[x]*Log[1 + x]*tci[1, 1]^2 - 1080*ep^3*x*Log[x]*Log[1 + x]*tci[1, 1]^2 + 1080*ep^3*Log[1 + x]^2*tci[1, 1]^2 + 1020*ep^3*x*Log[1 + x]^2*tci[1, 1]^2 + 240*ep^3*Log[yt]^2*tci[1, 1]^2 - 240*ep^3*x*Log[yt]^2*tci[1, 1]^2 - 240*ep^2*Log[1 - z]*tci[1, 1]^2 + 240*ep^2*x*Log[1 - z]*tci[1, 1]^2 + 960*ep^3*Log[delta]*Log[1 - z]*tci[1, 1]^2 - 240*ep^3*x*Log[delta]*Log[1 - z]*tci[1, 1]^2 - 360*ep^3*x*Log[s]*Log[1 - z]*tci[1, 1]^2 - 480*ep^3*Log[x]*Log[1 - z]*tci[1, 1]^2 - 400*ep^3*x*Log[x]*Log[1 - z]*tci[1, 1]^2 + 1120*ep^3*Log[1 + x]*Log[1 - z]*tci[1, 1]^2 + 400*ep^3*x*Log[1 + x]*Log[1 - z]*tci[1, 1]^2 + 240*ep^3*Log[1 - z]^2*tci[1, 1]^2 - 60*ep^3*x*Log[1 - z]^2*tci[1, 1]^2 + 360*ep^2*Log[z]*tci[1, 1]^2 - 960*ep^3*Log[delta]*Log[z]*tci[1, 1]^2 - 240*ep^3*x*Log[delta]*Log[z]*tci[1, 1]^2 - 240*ep^3*Log[s]*Log[z]*tci[1, 1]^2 + 120*ep^3*x*Log[s]*Log[z]*tci[1, 1]^2 + 240*ep^3*Log[x]*Log[z]*tci[1, 1]^2 + 120*ep^3*x*Log[x]*Log[z]*tci[1, 1]^2 - 840*ep^3*Log[1 + x]*Log[z]*tci[1, 1]^2 - 120*ep^3*x*Log[1 + x]*Log[z]*tci[1, 1]^2 - 360*ep^3*Log[1 - z]*Log[z]*tci[1, 1]^2 + 120*ep^3*x*Log[1 - z]*Log[z]*tci[1, 1]^2 + 120*ep^3*Log[z]^2*tci[1, 1]^2 - 60*ep^3*x*Log[z]^2*tci[1, 1]^2 - 480*ep^2*tci[1, 1]^3 - 940*ep^2*x*tci[1, 1]^3 - 160*ep^3*Log[delta]*tci[1, 1]^3 + 640*ep^3*x*Log[delta]*tci[1, 1]^3 + 1040*ep^3*Log[s]*tci[1, 1]^3 + 1560*ep^3*x*Log[s]*tci[1, 1]^3 + 650*ep^3*Log[x]*tci[1, 1]^3 + 690*ep^3*x*Log[x]*tci[1, 1]^3 - 610*ep^3*Log[1 + x]*tci[1, 1]^3 + 210*ep^3*x*Log[1 + x]*tci[1, 1]^3 - 60*ep^3*Log[1 - z]*tci[1, 1]^3 + 360*ep^3*x*Log[1 - z]*tci[1, 1]^3 + 140*ep^3*Log[z]*tci[1, 1]^3 - 160*ep^3*x*Log[z]*tci[1, 1]^3 - 440*ep^3*tci[1, 1]^4 - 521*ep^3*x*tci[1, 1]^4 - 240*ep*x*Log[x]*tcr[1, 2] + 480*ep^2*x*Log[delta]*Log[x]*tcr[1, 2] - 480*ep^3*x*Log[delta]^2*Log[x]*tcr[1, 2] + 240*ep^2*x*Log[s]*Log[x]*tcr[1, 2] - 480*ep^3*x*Log[delta]*Log[s]*Log[x]*tcr[1, 2] - 120*ep^3*x*Log[s]^2*Log[x]*tcr[1, 2] + 40*ep^3*x*Log[x]^3*tcr[1, 2] + 240*ep*Log[1 + x]*tcr[1, 2] + 240*ep*x*Log[1 + x]*tcr[1, 2] - 480*ep^2*Log[delta]*Log[1 + x]*tcr[1, 2] - 480*ep^2*x*Log[delta]*Log[1 + x]*tcr[1, 2] + 480*ep^3*Log[delta]^2*Log[1 + x]*tcr[1, 2] + 480*ep^3*x*Log[delta]^2*Log[1 + x]*tcr[1, 2] - 240*ep^2*Log[s]*Log[1 + x]*tcr[1, 2] - 240*ep^2*x*Log[s]*Log[1 + x]*tcr[1, 2] + 480*ep^3*Log[delta]*Log[s]*Log[1 + x]*tcr[1, 2] + 480*ep^3*x*Log[delta]*Log[s]*Log[1 + x]*tcr[1, 2] + 120*ep^3*Log[s]^2*Log[1 + x]*tcr[1, 2] + 120*ep^3*x*Log[s]^2*Log[1 + x]*tcr[1, 2] - 240*ep^2*Log[x]*Log[1 + x]*tcr[1, 2] + 480*ep^3*Log[delta]*Log[x]*Log[1 + x]*tcr[1, 2] + 240*ep^3*Log[s]*Log[x]*Log[1 + x]*tcr[1, 2] - 120*ep^3*Log[x]^2*Log[1 + x]*tcr[1, 2] - 120*ep^3*x*Log[x]^2*Log[1 + x]*tcr[1, 2] - 120*ep^3*Log[-x]*Log[1 + x]^2*tcr[1, 2] + 120*ep^3*x*Log[-x]*Log[1 + x]^2*tcr[1, 2] + 120*ep^3*Log[x]*Log[1 + x]^2*tcr[1, 2] - 40*ep^3*Log[1 + x]^3*tcr[1, 2] - 40*ep^3*x*Log[1 + x]^3*tcr[1, 2] + 240*ep^2*x*Log[x]*Log[1 - z]*tcr[1, 2] - 480*ep^3*x*Log[delta]*Log[x]*Log[1 - z]*tcr[1, 2] - 240*ep^3*x*Log[s]*Log[x]*Log[1 - z]*tcr[1, 2] - 240*ep^2*Log[1 + x]*Log[1 - z]*tcr[1, 2] - 240*ep^2*x*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 480*ep^3*Log[delta]*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 480*ep^3*x*Log[delta]*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 240*ep^3*Log[s]*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 240*ep^3*x*Log[s]*Log[1 + x]*Log[1 - z]*tcr[1, 2] + 240*ep^3*Log[x]*Log[1 + x]*Log[1 - z]*tcr[1, 2] - 120*ep^3*x*Log[x]*Log[1 - z]^2*tcr[1, 2] + 120*ep^3*Log[1 + x]*Log[1 - z]^2*tcr[1, 2] + 120*ep^3*x*Log[1 + x]*Log[1 - z]^2*tcr[1, 2] + 240*ep^2*x*Log[x]*Log[z]*tcr[1, 2] - 480*ep^3*x*Log[delta]*Log[x]*Log[z]*tcr[1, 2] - 240*ep^3*x*Log[s]*Log[x]*Log[z]*tcr[1, 2] - 240*ep^2*Log[1 + x]*Log[z]*tcr[1, 2] - 240*ep^2*x*Log[1 + x]*Log[z]*tcr[1, 2] + 480*ep^3*Log[delta]*Log[1 + x]*Log[z]*tcr[1, 2] + 480*ep^3*x*Log[delta]*Log[1 + x]*Log[z]*tcr[1, 2] + 240*ep^3*Log[s]*Log[1 + x]*Log[z]*tcr[1, 2] + 240*ep^3*x*Log[s]*Log[1 + x]*Log[z]*tcr[1, 2] + 240*ep^3*Log[x]*Log[1 + x]*Log[z]*tcr[1, 2] + 240*ep^3*x*Log[x]*Log[1 - z]*Log[z]*tcr[1, 2] - 240*ep^3*Log[1 + x]*Log[1 - z]*Log[z]*tcr[1, 2] - 240*ep^3*x*Log[1 + x]*Log[1 - z]*Log[z]*tcr[1, 2] - 120*ep^3*x*Log[x]*Log[z]^2*tcr[1, 2] + 120*ep^3*Log[1 + x]*Log[z]^2*tcr[1, 2] + 120*ep^3*x*Log[1 + x]*Log[z]^2*tcr[1, 2] + 480*ep^3*PolyLog[3, -x]*tcr[1, 2] + 240*ep^3*x*PolyLog[3, -x]*tcr[1, 2] + 240*ep^3*PolyLog[3, 1 + x]*tcr[1, 2] - 240*ep^3*x*PolyLog[3, 1 + x]*tcr[1, 2] - 480*ep*tci[1, 1]*tcr[1, 2] + 240*ep*x*tci[1, 1]*tcr[1, 2] + 1440*ep^2*Log[delta]*tci[1, 1]*tcr[1, 2] - 480*ep^2*x*Log[delta]*tci[1, 1]*tcr[1, 2] - 2400*ep^3*Log[delta]^2*tci[1, 1]*tcr[1, 2] + 480*ep^3*x*Log[delta]^2*tci[1, 1]*tcr[1, 2] + 240*ep^2*Log[s]*tci[1, 1]*tcr[1, 2] - 240*ep^2*x*Log[s]*tci[1, 1]*tcr[1, 2] - 480*ep^3*Log[delta]*Log[s]*tci[1, 1]*tcr[1, 2] + 480*ep^3*x*Log[delta]*Log[s]*tci[1, 1]*tcr[1, 2] - 120*ep^3*Log[s]^2*tci[1, 1]*tcr[1, 2] + 120*ep^3*x*Log[s]^2*tci[1, 1]*tcr[1, 2] - 240*ep^2*Log[x]*tci[1, 1]*tcr[1, 2] - 480*ep^2*x*Log[x]*tci[1, 1]*tcr[1, 2] + 960*ep^3*Log[delta]*Log[x]*tci[1, 1]*tcr[1, 2] + 480*ep^3*x*Log[delta]*Log[x]*tci[1, 1]*tcr[1, 2] + 720*ep^3*x*Log[s]*Log[x]*tci[1, 1]*tcr[1, 2] + 120*ep^3*Log[x]^2*tci[1, 1]*tcr[1, 2] + 1200*ep^2*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 480*ep^2*x*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 2880*ep^3*Log[delta]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 480*ep^3*x*Log[delta]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 960*ep^3*Log[s]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 720*ep^3*x*Log[s]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 720*ep^3*Log[x]*Log[1 + x]*tci[1, 1]*tcr[1, 2] - 120*ep^3*Log[1 + x]^2*tci[1, 1]*tcr[1, 2] - 120*ep^3*x*Log[1 + x]^2*tci[1, 1]*tcr[1, 2] + 720*ep^2*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 240*ep^2*x*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 2400*ep^3*Log[delta]*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 480*ep^3*x*Log[delta]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 240*ep^3*Log[s]*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 240*ep^3*x*Log[s]*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 480*ep^3*Log[x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] + 240*ep^3*x*Log[x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 1440*ep^3*Log[1 + x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 240*ep^3*x*Log[1 + x]*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 600*ep^3*Log[1 - z]^2*tci[1, 1]*tcr[1, 2] + 120*ep^3*x*Log[1 - z]^2*tci[1, 1]*tcr[1, 2] - 720*ep^2*Log[z]*tci[1, 1]*tcr[1, 2] - 240*ep^2*x*Log[z]*tci[1, 1]*tcr[1, 2] + 1440*ep^3*Log[delta]*Log[z]*tci[1, 1]*tcr[1, 2] + 480*ep^3*x*Log[delta]*Log[z]*tci[1, 1]*tcr[1, 2] + 720*ep^3*Log[s]*Log[z]*tci[1, 1]*tcr[1, 2] + 240*ep^3*x*Log[s]*Log[z]*tci[1, 1]*tcr[1, 2] + 240*ep^3*x*Log[x]*Log[z]*tci[1, 1]*tcr[1, 2] + 960*ep^3*Log[1 + x]*Log[z]*tci[1, 1]*tcr[1, 2] - 240*ep^3*x*Log[1 + x]*Log[z]*tci[1, 1]*tcr[1, 2] + 720*ep^3*Log[1 - z]*Log[z]*tci[1, 1]*tcr[1, 2] - 240*ep^3*x*Log[1 - z]*Log[z]*tci[1, 1]*tcr[1, 2] - 120*ep^3*Log[z]^2*tci[1, 1]*tcr[1, 2] + 120*ep^3*x*Log[z]^2*tci[1, 1]*tcr[1, 2] - 480*ep^2*tci[1, 1]^2*tcr[1, 2] + 480*ep^2*x*tci[1, 1]^2*tcr[1, 2] + 1920*ep^3*Log[delta]*tci[1, 1]^2*tcr[1, 2] - 480*ep^3*x*Log[delta]*tci[1, 1]^2*tcr[1, 2] - 720*ep^3*x*Log[s]*tci[1, 1]^2*tcr[1, 2] - 960*ep^3*Log[x]*tci[1, 1]^2*tcr[1, 2] - 720*ep^3*x*Log[x]*tci[1, 1]^2*tcr[1, 2] + 2160*ep^3*Log[1 + x]*tci[1, 1]^2*tcr[1, 2] + 720*ep^3*x*Log[1 + x]*tci[1, 1]^2*tcr[1, 2] + 960*ep^3*Log[1 - z]*tci[1, 1]^2*tcr[1, 2] - 240*ep^3*x*Log[1 - z]*tci[1, 1]^2*tcr[1, 2] - 960*ep^3*Log[z]*tci[1, 1]^2*tcr[1, 2] - 240*ep^3*x*Log[z]*tci[1, 1]^2*tcr[1, 2] - 160*ep^3*tci[1, 1]^3*tcr[1, 2] + 640*ep^3*x*tci[1, 1]^3*tcr[1, 2] + 240*ep^2*x*Log[x]*tcr[1, 2]^2 - 480*ep^3*x*Log[delta]*Log[x]*tcr[1, 2]^2 - 240*ep^3*x*Log[s]*Log[x]*tcr[1, 2]^2 - 240*ep^2*Log[1 + x]*tcr[1, 2]^2 - 240*ep^2*x*Log[1 + x]*tcr[1, 2]^2 + 480*ep^3*Log[delta]*Log[1 + x]*tcr[1, 2]^2 + 480*ep^3*x*Log[delta]*Log[1 + x]*tcr[1, 2]^2 + 240*ep^3*Log[s]*Log[1 + x]*tcr[1, 2]^2 + 240*ep^3*x*Log[s]*Log[1 + x]*tcr[1, 2]^2 + 240*ep^3*Log[x]*Log[1 + x]*tcr[1, 2]^2 - 240*ep^3*x*Log[x]*Log[1 - z]*tcr[1, 2]^2 + 240*ep^3*Log[1 + x]*Log[1 - z]*tcr[1, 2]^2 + 240*ep^3*x*Log[1 + x]*Log[1 - z]*tcr[1, 2]^2 - 240*ep^3*x*Log[x]*Log[z]*tcr[1, 2]^2 + 240*ep^3*Log[1 + x]*Log[z]*tcr[1, 2]^2 + 240*ep^3*x*Log[1 + x]*Log[z]*tcr[1, 2]^2 + 720*ep^2*tci[1, 1]*tcr[1, 2]^2 - 240*ep^2*x*tci[1, 1]*tcr[1, 2]^2 - 2400*ep^3*Log[delta]*tci[1, 1]*tcr[1, 2]^2 + 480*ep^3*x*Log[delta]*tci[1, 1]*tcr[1, 2]^2 - 240*ep^3*Log[s]*tci[1, 1]*tcr[1, 2]^2 + 240*ep^3*x*Log[s]*tci[1, 1]*tcr[1, 2]^2 + 480*ep^3*Log[x]*tci[1, 1]*tcr[1, 2]^2 + 240*ep^3*x*Log[x]*tci[1, 1]*tcr[1, 2]^2 - 1440*ep^3*Log[1 + x]*tci[1, 1]*tcr[1, 2]^2 - 240*ep^3*x*Log[1 + x]*tci[1, 1]*tcr[1, 2]^2 - 1200*ep^3*Log[1 - z]*tci[1, 1]*tcr[1, 2]^2 + 240*ep^3*x*Log[1 - z]*tci[1, 1]*tcr[1, 2]^2 + 720*ep^3*Log[z]*tci[1, 1]*tcr[1, 2]^2 + 240*ep^3*x*Log[z]*tci[1, 1]*tcr[1, 2]^2 + 960*ep^3*tci[1, 1]^2*tcr[1, 2]^2 - 240*ep^3*x*tci[1, 1]^2*tcr[1, 2]^2 - 160*ep^3*x*Log[x]*tcr[1, 2]^3 + 160*ep^3*Log[1 + x]*tcr[1, 2]^3 + 160*ep^3*x*Log[1 + x]*tcr[1, 2]^3 - 800*ep^3*tci[1, 1]*tcr[1, 2]^3 + 160*ep^3*x*tci[1, 1]*tcr[1, 2]^3 + 60*ep^2*Log[1 + x]*PolyLog[2, 1 + x]*(10 - 10*x + 4*ep*(-1 + x)*Log[delta] + 18*ep*(-1 + x)*Log[s] + 12*ep*Log[x] + 18*ep*x*Log[x] - 21*ep*Log[1 + x] + 21*ep*x*Log[1 + x] - 2*ep*Log[1 - z] + 2*ep*x*Log[1 - z] - 2*ep*Log[z] + 2*ep*x*Log[z] - 18*ep*tci[1, 1] + 20*ep*x*tci[1, 1] - 4*ep*tcr[1, 2] + 4*ep*x*tcr[1, 2]) + 60*ep^2*PolyLog[2, -x]*(3*ep*(-2 + x)*Log[x]^2 + tci[1, 1]*(-10 + 10*x - 4*ep*(-1 + x)*Log[delta] - 18*ep*(-1 + x)*Log[s] + 2*ep*Log[1 - z] - 2*ep*x*Log[1 - z] + 2*ep*Log[z] - 2*ep*x*Log[z] + ep*tci[1, 1] - 3*ep*x*tci[1, 1] + 4*ep*tcr[1, 2] - 4*ep*x*tcr[1, 2]) - 2*Log[x]*(-10 - 5*x + 2*ep*(2 + x)*Log[delta] + 9*ep*(2 + x)*Log[s] + 12*ep*Log[1 + x] - 3*ep*x*Log[1 + x] + 2*ep*Log[1 - z] + ep*x*Log[1 - z] + 2*ep*Log[z] + ep*x*Log[z] - 5*ep*tci[1, 1] - 5*ep*x*tci[1, 1] + 4*ep*tcr[1, 2] + 2*ep*x*tcr[1, 2])) + 600*ep^2*x*tcr[3, 3] - 240*ep^3*x*Log[delta]*tcr[3, 3] - 1080*ep^3*x*Log[s]*tcr[3, 3] - 3280*ep^3*x*Log[x]*tcr[3, 3] + 4360*ep^3*Log[1 + x]*tcr[3, 3] + 2560*ep^3*x*Log[1 + x]*tcr[3, 3] - 120*ep^3*x*Log[1 - z]*tcr[3, 3] - 120*ep^3*x*Log[z]*tcr[3, 3] + 740*ep^3*tci[1, 1]*tcr[3, 3] + 2800*ep^3*x*tci[1, 1]*tcr[3, 3] - 240*ep^3*x*tcr[1, 2]*tcr[3, 3] + 600*ep^2*Zeta[3] - 600*ep^2*x*Zeta[3] - 240*ep^3*Log[delta]*Zeta[3] + 240*ep^3*x*Log[delta]*Zeta[3] - 1080*ep^3*Log[s]*Zeta[3] + 1080*ep^3*x*Log[s]*Zeta[3] + 720*ep^3*Log[x]*Zeta[3] + 840*ep^3*x*Log[x]*Zeta[3] - 1560*ep^3*Log[1 + x]*Zeta[3] + 2040*ep^3*x*Log[1 + x]*Zeta[3] - 120*ep^3*Log[1 - z]*Zeta[3] + 120*ep^3*x*Log[1 - z]*Zeta[3] - 120*ep^3*Log[z]*Zeta[3] + 120*ep^3*x*Log[z]*Zeta[3] + 840*ep^3*tci[1, 1]*Zeta[3] - 360*ep^3*x*tci[1, 1]*Zeta[3] - 240*ep^3*tcr[1, 2]*Zeta[3] + 240*ep^3*x*tcr[1, 2]*Zeta[3]))/(ep^3*(1 + x)), (Nc*tci[1, 1]*(60 - 132*ep*Log[delta] + 144*ep^2*Log[delta]^2 - 96*ep^3*Log[delta]^3 - 54*ep*Log[s] + 120*ep^2*Log[delta]*Log[s] - 144*ep^3*Log[delta]^2*Log[s] + 24*ep^2*Log[s]^2 - 48*ep^3*Log[delta]*Log[s]^2 - 8*ep^3*Log[s]^3 - 18*ep*Log[x] + 24*ep^2*Log[delta]*Log[x] + 24*ep^2*Log[s]*Log[x] - 48*ep^3*Log[delta]*Log[s]*Log[x] - 12*ep^3*Log[s]^2*Log[x] + 4*ep^3*Log[x]^3 - 30*ep*Log[1 + x] + 72*ep^2*Log[delta]*Log[1 + x] - 96*ep^3*Log[delta]^2*Log[1 + x] + 24*ep^2*Log[s]*Log[1 + x] - 48*ep^3*Log[delta]*Log[s]*Log[1 + x] - 12*ep^3*Log[s]^2*Log[1 + x] + 24*ep^2*Log[x]*Log[1 + x] - 48*ep^3*Log[delta]*Log[x]*Log[1 + x] - 24*ep^3*Log[s]*Log[x]*Log[1 + x] + 12*ep^3*Log[-x]*Log[1 + x]^2 - 12*ep^3*Log[x]*Log[1 + x]^2 + 4*ep^3*Log[1 + x]^3 - 16*ep^3*Log[yt]^3 - 78*ep*Log[1 - z] + 192*ep^2*Log[delta]*Log[1 - z] - 240*ep^3*Log[delta]^2*Log[1 - z] + 60*ep^2*Log[s]*Log[1 - z] - 144*ep^3*Log[delta]*Log[s]*Log[1 - z] - 24*ep^3*Log[s]^2*Log[1 - z] + 12*ep^2*Log[x]*Log[1 - z] - 24*ep^3*Log[s]*Log[x]*Log[1 - z] + 36*ep^2*Log[1 + x]*Log[1 - z] - 96*ep^3*Log[delta]*Log[1 + x]*Log[1 - z] - 24*ep^3*Log[s]*Log[1 + x]*Log[1 - z] - 24*ep^3*Log[x]*Log[1 + x]*Log[1 - z] + 60*ep^2*Log[1 - z]^2 - 168*ep^3*Log[delta]*Log[1 - z]^2 - 36*ep^3*Log[s]*Log[1 - z]^2 - 24*ep^3*Log[1 + x]*Log[1 - z]^2 - 36*ep^3*Log[1 - z]^3 + 42*ep*Log[z] - 48*ep^2*Log[delta]*Log[z] - 48*ep^3*Log[delta]^2*Log[z] - 60*ep^2*Log[s]*Log[z] + 144*ep^3*Log[delta]*Log[s]*Log[z] + 24*ep^3*Log[s]^2*Log[z] - 12*ep^2*Log[x]*Log[z] + 24*ep^3*Log[s]*Log[x]*Log[z] - 36*ep^2*Log[1 + x]*Log[z] + 96*ep^3*Log[delta]*Log[1 + x]*Log[z] + 24*ep^3*Log[s]*Log[1 + x]*Log[z] + 24*ep^3*Log[x]*Log[1 + x]*Log[z] - 72*ep^2*Log[1 - z]*Log[z] + 144*ep^3*Log[delta]*Log[1 - z]*Log[z] + 72*ep^3*Log[s]*Log[1 - z]*Log[z] + 48*ep^3*Log[1 + x]*Log[1 - z]*Log[z] + 48*ep^3*Log[1 - z]^2*Log[z] + 12*ep^2*Log[z]^2 + 24*ep^3*Log[delta]*Log[z]^2 - 36*ep^3*Log[s]*Log[z]^2 - 24*ep^3*Log[1 + x]*Log[z]^2 - 24*ep^3*Log[1 - z]*Log[z]^2 - 4*ep^3*Log[z]^3 + 24*ep^3*Log[1 + x]*PolyLog[2, 1 + x] - 24*ep^3*Log[1 - z]*PolyLog[2, 1 - z] - 24*ep^3*Log[1 - z]*PolyLog[2, z] - 24*ep^3*PolyLog[3, -x] - 24*ep^3*PolyLog[3, 1 + x] + 24*ep^3*PolyLog[3, 1 - z] + 24*ep^3*PolyLog[3, z] + 24*ep^3*PolyLog[2, -x]*(Log[x] - tci[1, 1]) + 108*ep*tci[1, 1] - 264*ep^2*Log[delta]*tci[1, 1] + 336*ep^3*Log[delta]^2*tci[1, 1] - 84*ep^2*Log[s]*tci[1, 1] + 192*ep^3*Log[delta]*Log[s]*tci[1, 1] + 36*ep^3*Log[s]^2*tci[1, 1] - 12*ep^2*Log[x]*tci[1, 1] + 24*ep^3*Log[s]*Log[x]*tci[1, 1] - 12*ep^3*Log[x]^2*tci[1, 1] - 60*ep^2*Log[1 + x]*tci[1, 1] + 144*ep^3*Log[delta]*Log[1 + x]*tci[1, 1] + 48*ep^3*Log[s]*Log[1 + x]*tci[1, 1] + 24*ep^3*Log[x]*Log[1 + x]*tci[1, 1] + 12*ep^3*Log[1 + x]^2*tci[1, 1] + 24*ep^3*Log[yt]^2*tci[1, 1] - 156*ep^2*Log[1 - z]*tci[1, 1] + 432*ep^3*Log[delta]*Log[1 - z]*tci[1, 1] + 96*ep^3*Log[s]*Log[1 - z]*tci[1, 1] + 72*ep^3*Log[1 + x]*Log[1 - z]*tci[1, 1] + 132*ep^3*Log[1 - z]^2*tci[1, 1] + 108*ep^2*Log[z]*tci[1, 1] - 240*ep^3*Log[delta]*Log[z]*tci[1, 1] - 96*ep^3*Log[s]*Log[z]*tci[1, 1] - 72*ep^3*Log[1 + x]*Log[z]*tci[1, 1] - 192*ep^3*Log[1 - z]*Log[z]*tci[1, 1] + 60*ep^3*Log[z]^2*tci[1, 1] + 120*ep^2*tci[1, 1]^2 - 318*ep^3*Log[delta]*tci[1, 1]^2 - 81*ep^3*Log[s]*tci[1, 1]^2 - 3*ep^3*Log[x]*tci[1, 1]^2 - 65*ep^3*Log[1 + x]*tci[1, 1]^2 + 4*ep^3*Log[yt]*tci[1, 1]^2 - 189*ep^3*Log[1 - z]*tci[1, 1]^2 + 147*ep^3*Log[z]*tci[1, 1]^2 + 96*ep^3*tci[1, 1]^3 - 132*ep*tcr[1, 2] + 288*ep^2*Log[delta]*tcr[1, 2] - 288*ep^3*Log[delta]^2*tcr[1, 2] + 120*ep^2*Log[s]*tcr[1, 2] - 288*ep^3*Log[delta]*Log[s]*tcr[1, 2] - 48*ep^3*Log[s]^2*tcr[1, 2] + 24*ep^2*Log[x]*tcr[1, 2] - 48*ep^3*Log[s]*Log[x]*tcr[1, 2] + 72*ep^2*Log[1 + x]*tcr[1, 2] - 192*ep^3*Log[delta]*Log[1 + x]*tcr[1, 2] - 48*ep^3*Log[s]*Log[1 + x]*tcr[1, 2] - 48*ep^3*Log[x]*Log[1 + x]*tcr[1, 2] + 192*ep^2*Log[1 - z]*tcr[1, 2] - 480*ep^3*Log[delta]*Log[1 - z]*tcr[1, 2] - 144*ep^3*Log[s]*Log[1 - z]*tcr[1, 2] - 96*ep^3*Log[1 + x]*Log[1 - z]*tcr[1, 2] - 168*ep^3*Log[1 - z]^2*tcr[1, 2] - 48*ep^2*Log[z]*tcr[1, 2] - 96*ep^3*Log[delta]*Log[z]*tcr[1, 2] + 144*ep^3*Log[s]*Log[z]*tcr[1, 2] + 96*ep^3*Log[1 + x]*Log[z]*tcr[1, 2] + 144*ep^3*Log[1 - z]*Log[z]*tcr[1, 2] + 24*ep^3*Log[z]^2*tcr[1, 2] - 264*ep^2*tci[1, 1]*tcr[1, 2] + 672*ep^3*Log[delta]*tci[1, 1]*tcr[1, 2] + 192*ep^3*Log[s]*tci[1, 1]*tcr[1, 2] + 144*ep^3*Log[1 + x]*tci[1, 1]*tcr[1, 2] + 432*ep^3*Log[1 - z]*tci[1, 1]*tcr[1, 2] - 240*ep^3*Log[z]*tci[1, 1]*tcr[1, 2] - 318*ep^3*tci[1, 1]^2*tcr[1, 2] + 144*ep^2*tcr[1, 2]^2 - 288*ep^3*Log[delta]*tcr[1, 2]^2 - 144*ep^3*Log[s]*tcr[1, 2]^2 - 96*ep^3*Log[1 + x]*tcr[1, 2]^2 - 240*ep^3*Log[1 - z]*tcr[1, 2]^2 - 48*ep^3*Log[z]*tcr[1, 2]^2 + 336*ep^3*tci[1, 1]*tcr[1, 2]^2 - 96*ep^3*tcr[1, 2]^3 - 268*ep^3*tcr[3, 3]))/(6*ep^3*(1 + x))}

==> supplemental/readme.txt <==
*****************************************************
TwoLoopAmplitude_SpaceLike_Collinear_Simplified.txt
*****************************************************

is the 2-loop 5-point full-color N=4 SYM amplitude, expanded over the 22 color function basis, in the space-like collinear (s23->0^+) region in terms of s, x and z, 

{z s, -4 delta^2, (1-z) s x, s, s x + c delta}

where x=t/s and delta is a small positive number. 

c -> (-8*s^2*x*(1 + x)*y*z)/((1 + y^2)*Sqrt[-(s^3*x*(1 + x)*(-1 + z)*z)])

is the rationalization, with the a new variable y. In the file, we use the following notation,

yt =(1+ I y)/(1- I y)

tcr[,], tci[,] are the real and imaginary constants defined in JHEP 20 (2020) 167, JHEP 12 (2020) 167, Chicherin, Sotnikov.

*****************************************************
z variables
*****************************************************

z[1]=AA[3,2]AA[1,4]/(AA[1,2]AA[3,4])
zb[1]=BB[3,2]BB[1,4]/(BB[1,2]BB[3,4])
z[2]=AA[3,2]AA[1,5]/(AA[1,2]AA[3,5])
zb[2]=BB[3,2]BB[1,5]/(BB[1,2]BB[3,5])

In the s23->0^+ limit,

{z[1] -> (2*delta*s*(1 + x)*(1 - I*y))/((-I + y)*Sqrt[-(s^3*x*(1 + x)*(-1 + z)*z)]), zb[1] -> (2*delta*(-I + y)*Sqrt[-(s^3*x*(1 + x)*(-1 + z)*z)])/(s^2*x*(-1 + I*y)*(-1 + z)*z), z[2] -> (2*delta*s*x*(1 - I*y))/((-I + y)*Sqrt[-(s^3*x*(1 + x)*(-1 + z)*z)]), zb[2] -> (2*delta*s*x*(1 + I*y))/((I + y)*Sqrt[-(s^3*x*(1 + x)*(-1 + z)*z)])}





Yang
06.2024



